A generalized Landau kinetic equation for weakly-coupled probability distribution of N-stars in dense star cluster

The secular evolution of a collisional star cluster of $N$-'point' stars have been conventionally discussed based on cumulative two-body relaxation process. The relaxation process requires a cut-off on the range of two-body encounter between stars in physical space and the relaxation time is characterized by Coulomb logarithm $\ln[N]$; the conventional cut-off on the encounter distance in the literature gives "dominant" effect. In addition, incorrect cut-offs exposed a mathematical "infinite-density" problem in the late stage of core-collapse. The present paper shows these are merely the results due to incorrect cut-off process. If one correctly constrains the cut-off on interaction range between stars based on truncated BBGKY hierarchy, one must introduce a self-consistent 'truncated' Newtonian mean-field (m.f.) acceleration of star. The present paper shows the effect of total number on the structure of finite star cluster (in which stars undergo only two-body encounters) for the first time after establishing a mathematical formulation of a generalized Landau kinetic equation that includes the cut-off effect on both of collision term and m.f. potential by employing a BBGKY hierarchy for truncated DF stars. The cut-off effect increases the typical relaxation time by a few of percentage, which means the effect of cut-off itself is "non-dominant" on the relaxation time. On the other hand, the cut-off on m.f. acceleration is necessary to avoid "infinite-density" problem at the center of the system; the effect of total number $N$ on density profile and m.f. acceleration are shown by applying the truncated-DF BBGKY hierarchy to a toy model (a quasi-static modified Hubble density profile) for a core-halo structure of a star cluster at the late stage of evolution.

==> A05.txt <==
   3.6427001e+00   1.1632135e-14
   4.0474387e-01   1.6414488e-13
   6.8853462e-03   2.4671820e-11
   1.9694257e-03   1.1474813e-10
   9.1712147e-04   2.9282689e-10
   5.2810408e-04   5.7516663e-10
   3.4269302e-04   9.7478009e-10
   2.4010966e-04   1.5025021e-09
   1.7746960e-04   2.1675325e-09
   1.3643724e-04   2.9777582e-09
   1.0810700e-04   3.9399618e-09
   8.7729847e-05   5.0599654e-09
   7.2585282e-05   6.3427336e-09
   6.1023875e-05   7.7924490e-09
   5.1998380e-05   9.4125690e-09
   4.4817964e-05   1.1205868e-08
   3.9011967e-05   1.3174470e-08
   3.4250767e-05   1.5319870e-08
   3.0297944e-05   1.7642955e-08
   2.6980355e-05   2.0144011e-08
   2.4168850e-05   2.2822733e-08
   2.1765508e-05   2.5678227e-08
   1.9694993e-05   2.8709010e-08
   1.7898583e-05   3.1913007e-08
   1.6329960e-05   3.5287545e-08
   1.4952188e-05   3.8829348e-08
   1.3735530e-05   4.2534524e-08
   1.2655820e-05   4.6398558e-08
   1.1693262e-05   5.0416298e-08
   1.0831509e-05   5.4581942e-08
   1.0056972e-05   5.8889025e-08
   9.3582759e-06   6.3330405e-08
   8.7258424e-06   6.7898251e-08
   8.1515589e-06   7.2584025e-08
   7.6285178e-06   7.7378473e-08
   7.1508078e-06   8.2271614e-08
   6.7133465e-06   8.7252726e-08
   6.3117444e-06   9.2310340e-08
   5.9421949e-06   9.7432238e-08
   5.6013835e-06   1.0260545e-07
   5.2864138e-06   1.0781624e-07
   4.9947453e-06   1.1305016e-07
   4.7241426e-06   1.1829200e-07
   4.4726323e-06   1.2352587e-07
   4.2384669e-06   1.2873516e-07
   4.0200946e-06   1.3390264e-07
   3.8161335e-06   1.3901048e-07
   3.6253500e-06   1.4404029e-07
   3.4466396e-06   1.4897321e-07
   3.2790117e-06   1.5379000e-07
   3.1215751e-06   1.5847110e-07
   2.9735268e-06   1.6299677e-07
   2.8341415e-06   1.6734718e-07
   2.7027627e-06   1.7150261e-07
   2.5787952e-06   1.7544354e-07
   2.4616983e-06   1.7915084e-07
   2.3509797e-06   1.8260599e-07
   2.2461908e-06   1.8579122e-07
   2.1469218e-06   1.8868975e-07
   2.0527978e-06   1.9128598e-07
   1.9634755e-06   1.9356574e-07
   1.8786399e-06   1.9551644e-07
   1.7980014e-06   1.9712736e-07
   1.7212937e-06   1.9838976e-07
   1.6482714e-06   1.9929712e-07
   1.5787080e-06   1.9984522e-07
   1.5123945e-06   2.0003233e-07
   1.4491374e-06   1.9985923e-07
   1.3887576e-06   1.9932925e-07
   1.3310891e-06   1.9844830e-07
   1.2759778e-06   1.9722476e-07
   1.2232806e-06   1.9566938e-07
   1.1728643e-06   1.9379515e-07
   1.1246049e-06   1.9161707e-07
   1.0783870e-06   1.8915193e-07
   1.0341029e-06   1.8641804e-07
   9.9165185e-07   1.8343493e-07
   9.5093999e-07   1.8022308e-07
   9.1187938e-07   1.7680360e-07
   8.7438774e-07   1.7319793e-07
   8.3838796e-07   1.6942758e-07
   8.0380776e-07   1.6551384e-07
   7.7057934e-07   1.6147759e-07
   7.3863901e-07   1.5733906e-07
   7.0792693e-07   1.5311766e-07
   6.7838682e-07   1.4883190e-07
   6.4996574e-07   1.4449920e-07
   6.2261382e-07   1.4013586e-07
   5.9628410e-07   1.3575704e-07
   5.7093228e-07   1.3137668e-07
   5.4651657e-07   1.2700753e-07
   5.2299756e-07   1.2266116e-07
   5.0033798e-07   1.1834802e-07
   4.7850264e-07   1.1407743e-07
   4.5745828e-07   1.0985770e-07
   4.3717341e-07   1.0569611e-07
   4.1761825e-07   1.0159906e-07
   3.9876461e-07   9.7572067e-08
   3.8058577e-07   9.3619860e-08
   3.6305643e-07   8.9746445e-08
   3.4615258e-07   8.5955166e-08
   3.2985147e-07   8.2248766e-08
   3.1413152e-07   7.8629445e-08
   2.9897225e-07   7.5098916e-08
   2.8435420e-07   7.1658458e-08
   2.7025892e-07   6.8308960e-08
   2.5666886e-07   6.5050972e-08
   2.4356737e-07   6.1884740e-08
   2.3093861e-07   5.8810248e-08
   2.1876755e-07   5.5827250e-08
   2.0703987e-07   5.2935302e-08
   1.9574199e-07   5.0133788e-08
   1.8486097e-07   4.7421951e-08
   1.7438454e-07   4.4798910e-08
   1.6430099e-07   4.2263685e-08
   1.5459923e-07   3.9815212e-08
   1.4526868e-07   3.7452363e-08
   1.3629931e-07   3.5173957e-08
   1.2768157e-07   3.2978778e-08
   1.1940640e-07   3.0865581e-08
   1.1146516e-07   2.8833107e-08
   1.0384968e-07   2.6880088e-08
   9.6552187e-08   2.5005260e-08
   8.9565302e-08   2.3207364e-08
   8.2882030e-08   2.1485158e-08
   7.6495739e-08   1.9837418e-08
   7.0400148e-08   1.8262944e-08
   6.4589311e-08   1.6760567e-08
   5.9057606e-08   1.5329147e-08
   5.3799721e-08   1.3967580e-08
   4.8810646e-08   1.2674799e-08
   4.4085659e-08   1.1449779e-08
   3.9620322e-08   1.0291534e-08
   3.5410462e-08   9.1991231e-09
   3.1452174e-08   8.1716485e-09
   2.7741806e-08   7.2082590e-09
   2.4275953e-08   6.3081500e-09
   2.1051450e-08   5.4705644e-09
   1.8065368e-08   4.6947929e-09
   1.5315008e-08   3.9801749e-09
   1.2797891e-08   3.3260988e-09
   1.0511759e-08   2.7320022e-09
   8.4545699e-09   2.1973724e-09
   6.6244892e-09   1.7217463e-09
   5.0198910e-09   1.3047105e-09
   3.6393533e-09   9.4590186e-10
   2.4816552e-09   6.4500708e-10
   1.5457750e-09   4.0176298e-10
   8.3088775e-10   2.1595648e-10
   3.3636435e-10   8.7424604e-11


==> A10.txt <==
   3.6427001e+00   1.1632135e-14
   4.0474387e-01   1.6414488e-13
   6.8853462e-03   2.4671805e-11
   1.9694257e-03   1.1474728e-10
   9.1712147e-04   2.9281688e-10
   5.2810408e-04   5.7510710e-10
   3.4269302e-04   9.7453943e-10
   2.4010966e-04   1.5017426e-09
   1.7746960e-04   2.1655154e-09
   1.3643724e-04   2.9730398e-09
   1.0810700e-04   3.9299477e-09
   8.7729847e-05   5.0402839e-09
   7.2585282e-05   6.3063829e-09
   6.1023875e-05   7.7286637e-09
   5.1998380e-05   9.3053395e-09
   4.4817964e-05   1.1032032e-08
   3.9011967e-05   1.2901269e-08
   3.4250767e-05   1.4901847e-08
   3.0297944e-05   1.7018002e-08
   2.6980355e-05   1.9228346e-08
   2.4168850e-05   2.1504466e-08
   2.1765508e-05   2.3809056e-08
   1.9694993e-05   2.6093349e-08
   1.7898583e-05   2.8293517e-08
   1.6329960e-05   3.0325402e-08
   1.4952188e-05   3.2076550e-08
   1.3735530e-05   3.3393674e-08
   1.2655820e-05   3.4062572e-08
   1.1693262e-05   3.3779108e-08
   1.0831509e-05   3.2145680e-08
   1.0056972e-05   2.8998505e-08
   9.3582759e-06   2.5344918e-08
   8.7258424e-06   2.2282401e-08
   8.1515589e-06   1.9872106e-08
   7.6285178e-06   1.7935725e-08
   7.1508078e-06   1.6336967e-08
   6.7133465e-06   1.4986689e-08
   6.3117444e-06   1.3825739e-08
   5.9421949e-06   1.2813379e-08
   5.6013835e-06   1.1920504e-08
   5.2864138e-06   1.1125647e-08
   4.9947453e-06   1.0412539e-08
   4.7241426e-06   9.7685578e-09
   4.4726323e-06   9.1837238e-09
   4.2384669e-06   8.6500077e-09
   4.0200946e-06   8.1608564e-09
   3.8161335e-06   7.7108527e-09
   3.6253500e-06   7.2954683e-09
   3.4466396e-06   6.9108802e-09
   3.2790117e-06   6.5538328e-09
   3.1215751e-06   6.2215315e-09
   2.9735268e-06   5.9115604e-09
   2.8341415e-06   5.6218181e-09
   2.7027627e-06   5.3504656e-09
   2.5787952e-06   5.0958855e-09
   2.4616983e-06   4.8566483e-09
   2.3509797e-06   4.6314848e-09
   2.2461908e-06   4.4192640e-09
   2.1469218e-06   4.2189739e-09
   2.0527978e-06   4.0297060e-09
   1.9634755e-06   3.8506420e-09
   1.8786399e-06   3.6810427e-09
   1.7980014e-06   3.5202386e-09
   1.7212937e-06   3.3676215e-09
   1.6482714e-06   3.2226378e-09
   1.5787080e-06   3.0847823e-09
   1.5123945e-06   2.9535930e-09
   1.4491374e-06   2.8286464e-09
   1.3887576e-06   2.7095538e-09
   1.3310891e-06   2.5959578e-09
   1.2759778e-06   2.4875289e-09
   1.2232806e-06   2.3839631e-09
   1.1728643e-06   2.2849794e-09
   1.1246049e-06   2.1903178e-09
   1.0783870e-06   2.0997370e-09
   1.0341029e-06   2.0130133e-09
   9.9165185e-07   1.9299387e-09
   9.5093999e-07   1.8503196e-09
   9.1187938e-07   1.7739757e-09
   8.7438774e-07   1.7007389e-09
   8.3838796e-07   1.6304521e-09
   8.0380776e-07   1.5629685e-09
   7.7057934e-07   1.4981509e-09
   7.3863901e-07   1.4358706e-09
   7.0792693e-07   1.3760072e-09
   6.7838682e-07   1.3184477e-09
   6.4996574e-07   1.2630857e-09
   6.2261382e-07   1.2098217e-09
   5.9628410e-07   1.1585617e-09
   5.7093228e-07   1.1092176e-09
   5.4651657e-07   1.0617062e-09
   5.2299756e-07   1.0159491e-09
   5.0033798e-07   9.7187255e-10
   4.7850264e-07   9.2940670e-10
   4.5745828e-07   8.8848577e-10
   4.3717341e-07   8.4904757e-10
   4.1761825e-07   8.1103331e-10
   3.9876461e-07   7.7438740e-10
   3.8058577e-07   7.3905721e-10
   3.6305643e-07   7.0499295e-10
   3.4615258e-07   6.7214743e-10
   3.2985147e-07   6.4047597e-10
   3.1413152e-07   6.0993617e-10
   2.9897225e-07   5.8048787e-10
   2.8435420e-07   5.5209295e-10
   2.7025892e-07   5.2471524e-10
   2.5666886e-07   4.9832040e-10
   2.4356737e-07   4.7287583e-10
   2.3093861e-07   4.4835058e-10
   2.1876755e-07   4.2471524e-10
   2.0703987e-07   4.0194187e-10
   1.9574199e-07   3.8000391e-10
   1.8486097e-07   3.5887614e-10
   1.7438454e-07   3.3853458e-10
   1.6430099e-07   3.1895642e-10
   1.5459923e-07   3.0012002e-10
   1.4526868e-07   2.8200477e-10
   1.3629931e-07   2.6459111e-10
   1.2768157e-07   2.4786044e-10
   1.1940640e-07   2.3179510e-10
   1.1146516e-07   2.1637831e-10
   1.0384968e-07   2.0159412e-10
   9.6552187e-08   1.8742743e-10
   8.9565302e-08   1.7386387e-10
   8.2882030e-08   1.6088984e-10
   7.6495739e-08   1.4849243e-10
   7.0400148e-08   1.3665944e-10
   6.4589311e-08   1.2537929e-10
   5.9057606e-08   1.1464106e-10
   5.3799721e-08   1.0443443e-10
   4.8810646e-08   9.4749660e-11
   4.4085659e-08   8.5577569e-11
   3.9620322e-08   7.6909532e-11
   3.5410462e-08   6.8737448e-11
   3.1452174e-08   6.1053726e-11
   2.7741806e-08   5.3851273e-11
   2.4275953e-08   4.7123474e-11
   2.1051450e-08   4.0864186e-11
   1.8065368e-08   3.5067718e-11
   1.5315008e-08   2.9728826e-11
   1.2797891e-08   2.4842701e-11
   1.0511759e-08   2.0404958e-11
   8.4545699e-09   1.6411628e-11
   6.6244892e-09   1.2859153e-11
   5.0198910e-09   9.7443741e-12
   3.6393533e-09   7.0645316e-12
   2.4816552e-09   4.8172544e-12
   1.5457750e-09   3.0005579e-12
   8.3088775e-10   1.6128383e-12
   3.3636435e-10   6.5286574e-13


==> A2.txt <==
   3.6427001e+00   1.1632135e-14
   4.0474387e-01   1.6414488e-13
   6.8853462e-03   2.4671820e-11
   1.9694257e-03   1.1474810e-10
   9.1712147e-04   2.9282651e-10
   5.2810408e-04   5.7516439e-10
   3.4269302e-04   9.7477105e-10
   2.4010966e-04   1.5024735e-09
   1.7746960e-04   2.1674567e-09
   1.3643724e-04   2.9775810e-09
   1.0810700e-04   3.9395861e-09
   8.7729847e-05   5.0592279e-09
   7.2585282e-05   6.3413735e-09
   6.1023875e-05   7.7900672e-09
   5.1998380e-05   9.4085753e-09
   4.4817964e-05   1.1199415e-08
   3.9011967e-05   1.3164369e-08
   3.4250767e-05   1.5304495e-08
   3.0297944e-05   1.7620113e-08
   2.6980355e-05   2.0110799e-08
   2.4168850e-05   2.2775362e-08
   2.1765508e-05   2.5611814e-08
   1.9694993e-05   2.8617330e-08
   1.7898583e-05   3.1788213e-08
   1.6329960e-05   3.5119829e-08
   1.4952188e-05   3.8606560e-08
   1.3735530e-05   4.2241725e-08
   1.2655820e-05   4.6017511e-08
   1.1693262e-05   4.9924883e-08
   1.0831509e-05   5.3953493e-08
   1.0056972e-05   5.8091578e-08
   9.3582759e-06   6.2325845e-08
   8.7258424e-06   6.6641354e-08
   8.1515589e-06   7.1021388e-08
   7.6285178e-06   7.5447320e-08
   7.1508078e-06   7.9898471e-08
   6.7133465e-06   8.4351972e-08
   6.3117444e-06   8.8782618e-08
   5.9421949e-06   9.3162743e-08
   5.6013835e-06   9.7462101e-08
   5.2864138e-06   1.0164778e-07
   4.9947453e-06   1.0568416e-07
   4.7241426e-06   1.0953294e-07
   4.4726323e-06   1.1315328e-07
   4.2384669e-06   1.1650203e-07
   4.0200946e-06   1.1953419e-07
   3.8161335e-06   1.2220363e-07
   3.6253500e-06   1.2446408e-07
   3.4466396e-06   1.2627056e-07
   3.2790117e-06   1.2758124e-07
   3.1215751e-06   1.2835982e-07
   2.9735268e-06   1.2857836e-07
   2.8341415e-06   1.2822036e-07
   2.7027627e-06   1.2728387e-07
   2.5787952e-06   1.2578394e-07
   2.4616983e-06   1.2375393e-07
   2.3509797e-06   1.2124481e-07
   2.2461908e-06   1.1832246e-07
   2.1469218e-06   1.1506290e-07
   2.0527978e-06   1.1154639e-07
   1.9634755e-06   1.0785149e-07
   1.8786399e-06   1.0405023e-07
   1.7980014e-06   1.0020487e-07
   1.7212937e-06   9.6366507e-08
   1.6482714e-06   9.2575072e-08
   1.5787080e-06   8.8860358e-08
   1.5123945e-06   8.5243502e-08
   1.4491374e-06   8.1738613e-08
   1.3887576e-06   7.8354298e-08
   1.3310891e-06   7.5095002e-08
   1.2759778e-06   7.1962092e-08
   1.2232806e-06   6.8954726e-08
   1.1728643e-06   6.6070525e-08
   1.1246049e-06   6.3306066e-08
   1.0783870e-06   6.0657264e-08
   1.0341029e-06   5.8119643e-08
   9.9165185e-07   5.5688527e-08
   9.5093999e-07   5.3359188e-08
   9.1187938e-07   5.1126938e-08
   8.7438774e-07   4.8987196e-08
   8.3838796e-07   4.6935533e-08
   8.0380776e-07   4.4967698e-08
   7.7057934e-07   4.3079634e-08
   7.3863901e-07   4.1267485e-08
   7.0792693e-07   3.9527596e-08
   6.7838682e-07   3.7856510e-08
   6.4996574e-07   3.6250967e-08
   6.2261382e-07   3.4707888e-08
   5.9628410e-07   3.3224375e-08
   5.7093228e-07   3.1797696e-08
   5.4651657e-07   3.0425280e-08
   5.2299756e-07   2.9104706e-08
   5.0033798e-07   2.7833692e-08
   4.7850264e-07   2.6610090e-08
   4.5745828e-07   2.5431878e-08
   4.3717341e-07   2.4297146e-08
   4.1761825e-07   2.3204098e-08
   3.9876461e-07   2.2151036e-08
   3.8058577e-07   2.1136360e-08
   3.6305643e-07   2.0158559e-08
   3.4615258e-07   1.9216207e-08
   3.2985147e-07   1.8307953e-08
   3.1413152e-07   1.7432525e-08
   2.9897225e-07   1.6588715e-08
   2.8435420e-07   1.5775385e-08
   2.7025892e-07   1.4991453e-08
   2.5666886e-07   1.4235899e-08
   2.4356737e-07   1.3507753e-08
   2.3093861e-07   1.2806099e-08
   2.1876755e-07   1.2130066e-08
   2.0703987e-07   1.1478832e-08
   1.9574199e-07   1.0851614e-08
   1.8486097e-07   1.0247670e-08
   1.7438454e-07   9.6662981e-09
   1.6430099e-07   9.1068302e-09
   1.5459923e-07   8.5686334e-09
   1.4526868e-07   8.0511068e-09
   1.3629931e-07   7.5536803e-09
   1.2768157e-07   7.0758129e-09
   1.1940640e-07   6.6169915e-09
   1.1146516e-07   6.1767291e-09
   1.0384968e-07   5.7545641e-09
   9.6552187e-08   5.3500586e-09
   8.9565302e-08   4.9627977e-09
   8.2882030e-08   4.5923883e-09
   7.6495739e-08   4.2384583e-09
   7.0400148e-08   3.9006555e-09
   6.4589311e-08   3.5786469e-09
   5.9057606e-08   3.2721180e-09
   5.3799721e-08   2.9807718e-09
   4.8810646e-08   2.7043286e-09
   4.4085659e-08   2.4425248e-09
   3.9620322e-08   2.1951129e-09
   3.5410462e-08   1.9618604e-09
   3.1452174e-08   1.7425499e-09
   2.7741806e-08   1.5369780e-09
   2.4275953e-08   1.3449553e-09
   2.1051450e-08   1.1663060e-09
   1.8065368e-08   1.0008671e-09
   1.5315008e-08   8.4848886e-10
   1.2797891e-08   7.0903357e-10
   1.0511759e-08   5.8237593e-10
   8.4545699e-09   4.6840253e-10
   6.6244892e-09   3.6701169e-10
   5.0198910e-09   2.7811322e-10
   3.6393533e-09   2.0162829e-10
   2.4816552e-09   1.3748921e-10
   1.5457750e-09   8.5639341e-11
   8.3088775e-10   4.6032985e-11
   3.3636435e-10   1.8635263e-11


==> Ao.txt <==
   3.6427001e+00   1.2142334e+00   1.1039730e-14   1.1782718e-14
   4.0474387e-01   1.3491462e-01   1.6469391e-13   1.6880194e-13
   6.8853462e-03   2.2951154e-03   2.4709307e-11   2.4683054e-11
   1.9694257e-03   6.5647525e-04   1.1520506e-10   1.1474902e-10
   9.1712147e-04   3.0570716e-04   2.9493359e-10   2.9282098e-10
   5.2810408e-04   1.7603469e-04   5.8151947e-10   5.7516119e-10
   3.4269302e-04   1.1423101e-04   9.8986464e-10   9.7477729e-10
   2.4010966e-04   8.0036552e-05   1.5332234e-09   1.5024956e-09
   1.7746960e-04   5.9156533e-05   2.2237543e-09   2.1675356e-09
   1.3643724e-04   4.5479081e-05   3.0728529e-09   2.9777728e-09
   1.0810700e-04   3.6035667e-05   4.0913730e-09   3.9399849e-09
   8.7729847e-05   2.9243282e-05   5.2897848e-09   5.0600127e-09
   7.2585282e-05   2.4195094e-05   6.6782940e-09   6.3428204e-09
   6.1023875e-05   2.0341292e-05   8.2669354e-09   7.7925975e-09
   5.1998380e-05   1.7332793e-05   1.0065649e-08   9.4128260e-09
   4.4817964e-05   1.4939321e-05   1.2084346e-08   1.1206293e-08
   3.9011967e-05   1.3003989e-05   1.4332961e-08   1.3175143e-08
   3.4250767e-05   1.1416922e-05   1.6821503e-08   1.5320896e-08
   3.0297944e-05   1.0099315e-05   1.9560101e-08   1.7644478e-08
   2.6980355e-05   8.9934517e-06   2.2559042e-08   2.0146225e-08
   2.4168850e-05   8.0562834e-06   2.5828810e-08   2.2825887e-08
   2.1765508e-05   7.2551692e-06   2.9380126e-08   2.5682647e-08
   1.9694993e-05   6.5649976e-06   3.3223977e-08   2.8715108e-08
   1.7898583e-05   5.9661944e-06   3.7371655e-08   3.1921302e-08
   1.6329960e-05   5.4433198e-06   4.1834790e-08   3.5298688e-08
   1.4952188e-05   4.9840628e-06   4.6625384e-08   3.8844134e-08
   1.3735530e-05   4.5785100e-06   5.1755845e-08   4.2553941e-08
   1.2655820e-05   4.2186068e-06   5.7239021e-08   4.6423807e-08
   1.1693262e-05   3.8977539e-06   6.3088238e-08   5.0448824e-08
   1.0831509e-05   3.6105030e-06   6.9317333e-08   5.4623485e-08
   1.0056972e-05   3.3523240e-06   7.5940696e-08   5.8941669e-08
   9.3582759e-06   3.1194253e-06   8.2973304e-08   6.3396626e-08
   8.7258424e-06   2.9086141e-06   9.0430767e-08   6.7980977e-08
   8.1515589e-06   2.7171863e-06   9.8329369e-08   7.2686696e-08
   7.6285178e-06   2.5428393e-06   1.0668611e-07   7.7505119e-08
   7.1508078e-06   2.3836026e-06   1.1551875e-07   8.2426931e-08
   6.7133465e-06   2.2377822e-06   1.2484588e-07   8.7442164e-08
   6.3117444e-06   2.1039148e-06   1.3468695e-07   9.2540194e-08
   5.9421949e-06   1.9807316e-06   1.4506231e-07   9.7709743e-08
   5.6013835e-06   1.8671278e-06   1.5599334e-07   1.0293889e-07
   5.2864138e-06   1.7621379e-06   1.6750241e-07   1.0821509e-07
   4.9947453e-06   1.6649151e-06   1.7961304e-07   1.1352515e-07
   4.7241426e-06   1.5747142e-06   1.9234991e-07   1.1885529e-07
   4.4726323e-06   1.4908774e-06   2.0573896e-07   1.2419114e-07
   4.2384669e-06   1.4128223e-06   2.1980748e-07   1.2951777e-07
   4.0200946e-06   1.3400315e-06   2.3458415e-07   1.3481977e-07
   3.8161335e-06   1.2720445e-06   2.5009920e-07   1.4008119e-07
   3.6253500e-06   1.2084500e-06   2.6638444e-07   1.4528573e-07
   3.4466396e-06   1.1488799e-06   2.8347342e-07   1.5041666e-07
   3.2790117e-06   1.0930039e-06   3.0140152e-07   1.5545697e-07
   3.1215751e-06   1.0405250e-06   3.2020604e-07   1.6038942e-07
   2.9735268e-06   9.9117559e-07   3.3992640e-07   1.6519663e-07
   2.8341415e-06   9.4471382e-07   3.6060422e-07   1.6986115e-07
   2.7027627e-06   9.0092089e-07   3.8228349e-07   1.7436558e-07
   2.5787952e-06   8.5959840e-07   4.0501075e-07   1.7869267e-07
   2.4616983e-06   8.2056608e-07   4.2883522e-07   1.8282543e-07
   2.3509797e-06   7.8365990e-07   4.5380905e-07   1.8674725e-07
   2.2461908e-06   7.4873026e-07   4.7998748e-07   1.9044202e-07
   2.1469218e-06   7.1564059e-07   5.0742905e-07   1.9389429e-07
   2.0527978e-06   6.8426594e-07   5.3619589e-07   1.9708936e-07
   1.9634755e-06   6.5449185e-07   5.6635393e-07   2.0001346e-07
   1.8786399e-06   6.2621330e-07   5.9797320e-07   2.0265383e-07
   1.7980014e-06   5.9933380e-07   6.3112814e-07   2.0499891e-07
   1.7212937e-06   5.7376456e-07   6.6589792e-07   2.0703840e-07
   1.6482714e-06   5.4942379e-07   7.0236678e-07   2.0876345e-07
   1.5787080e-06   5.2623600e-07   7.4062445e-07   2.1016669e-07
   1.5123945e-06   5.0413150e-07   7.8076658e-07   2.1124238e-07
   1.4491374e-06   4.8304580e-07   8.2289516e-07   2.1198647e-07
   1.3887576e-06   4.6291921e-07   8.6711906e-07   2.1239664e-07
   1.3310891e-06   4.4369638e-07   9.1355457e-07   2.1247238e-07
   1.2759778e-06   4.2532595e-07   9.6232600e-07   2.1221497e-07
   1.2232806e-06   4.0776020e-07   1.0135663e-06   2.1162754e-07
   1.1728643e-06   3.9095476e-07   1.0674180e-06   2.1071497e-07
   1.1246049e-06   3.7486830e-07   1.1240336e-06   2.0948389e-07
   1.0783870e-06   3.5946234e-07   1.1835768e-06   2.0794261e-07
   1.0341029e-06   3.4470095e-07   1.2462233e-06   2.0610100e-07
   9.9165185e-07   3.3055062e-07   1.3121619e-06   2.0397044e-07
   9.5093999e-07   3.1698000e-07   1.3815956e-06   2.0156362e-07
   9.1187938e-07   3.0395979e-07   1.4547430e-06   1.9889445e-07
   8.7438774e-07   2.9146258e-07   1.5318396e-06   1.9597788e-07
   8.3838796e-07   2.7946265e-07   1.6131394e-06   1.9282977e-07
   8.0380776e-07   2.6793592e-07   1.6989166e-06   1.8946668e-07
   7.7057934e-07   2.5685978e-07   1.7894679e-06   1.8590571e-07
   7.3863901e-07   2.4621300e-07   1.8851140e-06   1.8216435e-07
   7.0792693e-07   2.3597564e-07   1.9862024e-06   1.7826029e-07
   6.7838682e-07   2.2612894e-07   2.0931101e-06   1.7421130e-07
   6.4996574e-07   2.1665525e-07   2.2062463e-06   1.7003499e-07
   6.2261382e-07   2.0753794e-07   2.3260562e-06   1.6574880e-07
   5.9628410e-07   1.9876137e-07   2.4530240e-06   1.6136973e-07
   5.7093228e-07   1.9031076e-07   2.5876779e-06   1.5691436e-07
   5.4651657e-07   1.8217219e-07   2.7305942e-06   1.5239865e-07
   5.2299756e-07   1.7433252e-07   2.8824030e-06   1.4783791e-07
   5.0033798e-07   1.6677933e-07   3.0437937e-06   1.4324671e-07
   4.7850264e-07   1.5950088e-07   3.2155224e-06   1.3863886e-07
   4.5745828e-07   1.5248609e-07   3.3984192e-06   1.3402731e-07
   4.3717341e-07   1.4572447e-07   3.5933968e-06   1.2942418e-07
   4.1761825e-07   1.3920608e-07   3.8014608e-06   1.2484073e-07
   3.9876461e-07   1.3292154e-07   4.0237208e-06   1.2028733e-07
   3.8058577e-07   1.2686192e-07   4.2614033e-06   1.1577350e-07
   3.6305643e-07   1.2101881e-07   4.5158665e-06   1.1130793e-07
   3.4615258e-07   1.1538419e-07   4.7886177e-06   1.0689845e-07
   3.2985147e-07   1.0995049e-07   5.0813325e-06   1.0255213e-07
   3.1413152e-07   1.0471051e-07   5.3958778e-06   9.8275265e-08
   2.9897225e-07   9.9657415e-08   5.7343382e-06   9.4073425e-08
   2.8435420e-07   9.4784733e-08   6.0990460e-06   8.9951494e-08
   2.7025892e-07   9.0086305e-08   6.4926178e-06   8.5913718e-08
   2.5666886e-07   8.5556286e-08   6.9179953e-06   8.1963740e-08
   2.4356737e-07   8.1189123e-08   7.3784948e-06   7.8104651e-08
   2.3093861e-07   7.6979538e-08   7.8778646e-06   7.4339022e-08
   2.1876755e-07   7.2922516e-08   8.4203532e-06   7.0668961e-08
   2.0703987e-07   6.9013291e-08   9.0107900e-06   6.7096130e-08
   1.9574199e-07   6.5247330e-08   9.6546816e-06   6.3621813e-08
   1.8486097e-07   6.1620325e-08   1.0358327e-05   6.0246939e-08
   1.7438454e-07   5.8128179e-08   1.1128957e-05   5.6972112e-08
   1.6430099e-07   5.4766997e-08   1.1974899e-05   5.3797662e-08
   1.5459923e-07   5.1533075e-08   1.2905781e-05   5.0723670e-08
   1.4526868e-07   4.8422894e-08   1.3932778e-05   4.7749977e-08
   1.3629931e-07   4.5433104e-08   1.5068918e-05   4.4876250e-08
   1.2768157e-07   4.2560525e-08   1.6329450e-05   4.2101981e-08
   1.1940640e-07   3.9802132e-08   1.7732311e-05   3.9426520e-08
   1.1146516e-07   3.7155054e-08   1.9298703e-05   3.6849095e-08
   1.0384968e-07   3.4616561e-08   2.1053820e-05   3.4368824e-08
   9.6552187e-08   3.2184062e-08   2.3027769e-05   3.1984750e-08
   8.9565302e-08   2.9855101e-08   2.5256742e-05   2.9695843e-08
   8.2882030e-08   2.7627343e-08   2.7784527e-05   2.7501031e-08
   7.6495739e-08   2.5498580e-08   3.0664470e-05   2.5399200e-08
   7.0400148e-08   2.3466716e-08   3.3962041e-05   2.3389199e-08
   6.4589311e-08   2.1529770e-08   3.7758234e-05   2.1469876e-08
   5.9057606e-08   1.9685869e-08   4.2154117e-05   1.9640060e-08
   5.3799721e-08   1.7933240e-08   4.7276993e-05   1.7898591e-08
   4.8810646e-08   1.6270215e-08   5.3288853e-05   1.6244330e-08
   4.4085659e-08   1.4695220e-08   6.0398137e-05   1.4676138e-08
   3.9620322e-08   1.3206774e-08   6.8876353e-05   1.3192920e-08
   3.5410462e-08   1.1803487e-08   7.9081958e-05   1.1793599e-08
   3.1452174e-08   1.0484058e-08   9.1495333e-05   1.0477123e-08
   2.7741806e-08   9.2472687e-09   1.0677106e-04   9.2425032e-09
   2.4275953e-08   8.0919842e-09   1.2581791e-04   8.0887835e-09
   2.1051450e-08   7.0171499e-09   1.4992443e-04   7.0150653e-09
   1.8065368e-08   6.0217894e-09   1.8096212e-04   6.0204670e-09
   1.5315008e-08   5.1050025e-09   2.2172522e-04   5.1042009e-09
   1.2797891e-08   4.2659636e-09   2.7652159e-04   4.2655020e-09
   1.0511759e-08   3.5039198e-09   3.5224799e-04   3.5036712e-09
   8.4545699e-09   2.8181900e-09   4.6045448e-04   2.8180538e-09
   6.6244892e-09   2.2081631e-09   6.2157255e-04   2.2080980e-09
   5.0198910e-09   1.6732970e-09   8.7428957e-04   1.6732586e-09
   3.6393533e-09   1.2131178e-09   1.2985225e-03   1.2130944e-09
   2.4816552e-09   8.2721842e-10   2.0795880e-03   8.2719249e-10
   1.5457750e-09   5.1525832e-10   3.7227113e-03   5.1525327e-10
   8.3088775e-10   2.7696258e-10   7.9886276e-03   2.7696705e-10
   3.3636435e-10   1.1212145e-10   2.4295902e-02   1.1211842e-10



==> Aphi07.txt <==
   2.3344394e+00   2.0106051e-14
   2.5938156e-01   2.8372876e-13
   4.4122635e-03   4.2623326e-11
   1.2618753e-03   1.9807313e-10
   5.8750177e-04   5.0493400e-10
   3.3819840e-04   9.9057900e-10
   2.1937700e-04   1.6765301e-09
   1.5363610e-04   2.5803087e-09
   1.1349305e-04   3.7163730e-09
   8.7197395e-05   5.0966667e-09
   6.9041959e-05   6.7309674e-09
   5.5983306e-05   8.6271162e-09
   4.6277992e-05   1.0791173e-08
   3.8868974e-05   1.3227518e-08
   3.3085120e-05   1.5938913e-08
   2.8483707e-05   1.8926538e-08
   2.4763109e-05   2.2189997e-08
   2.1712088e-05   2.5727304e-08
   1.9179133e-05   2.9534857e-08
   1.7053286e-05   3.3607387e-08
   1.5251778e-05   3.7937898e-08
   1.3711858e-05   4.2517588e-08
   1.2385246e-05   4.7335765e-08
   1.1234310e-05   5.2379740e-08
   1.0229367e-05   5.7634715e-08
   9.3467472e-06   6.3083664e-08
   8.5673926e-06   6.8707196e-08
   7.8758174e-06   7.4483420e-08
   7.2593343e-06   8.0387803e-08
   6.7074687e-06   8.6393027e-08
   6.2115113e-06   9.2468853e-08
   5.7641730e-06   9.8581991e-08
   5.3593154e-06   1.0469600e-07
   4.9917398e-06   1.1077119e-07
   4.6570196e-06   1.1676461e-07
   4.3513667e-06   1.2263003e-07
   4.0715244e-06   1.2831808e-07
   3.8146797e-06   1.3377637e-07
   3.5783934e-06   1.3894986e-07
   3.3605417e-06   1.4378123e-07
   3.1592687e-06   1.4821159e-07
   2.9729465e-06   1.5218121e-07
   2.8001428e-06   1.5563066e-07
   2.6395932e-06   1.5850201e-07
   2.4901781e-06   1.6074048e-07
   2.3509034e-06   1.6229612e-07
   2.2208838e-06   1.6312593e-07
   2.0993290e-06   1.6319589e-07
   1.9855316e-06   1.6248323e-07
   1.8788570e-06   1.6097844e-07
   1.7787345e-06   1.5868713e-07
   1.6846498e-06   1.5563125e-07
   1.5961385e-06   1.5184980e-07
   1.5127804e-06   1.4739849e-07
   1.4341943e-06   1.4234858e-07
   1.3600341e-06   1.3678461e-07
   1.2899849e-06   1.3080130e-07
   1.2237596e-06   1.2449969e-07
   1.1610959e-06   1.1798298e-07
   1.1017542e-06   1.1135231e-07
   1.0455150e-06   1.0470292e-07
   9.9217676e-07   9.8120944e-08
   9.4155458e-07   9.1681096e-08
   8.9347830e-07   8.5445290e-08
   8.4779122e-07   7.9462185e-08
   8.0434882e-07   7.3767527e-08
   7.6301768e-07   6.8385117e-08
   7.2367448e-07   6.3328188e-08
   6.8620509e-07   5.8601016e-08
   6.5050376e-07   5.4200604e-08
   6.1647245e-07   5.0118291e-08
   5.8402012e-07   4.6341238e-08
   5.5306221e-07   4.2853711e-08
   5.2352003e-07   3.9638160e-08
   4.9532037e-07   3.6676100e-08
   4.6839499e-07   3.3948783e-08
   4.4268029e-07   3.1437720e-08
   4.1811689e-07   2.9125051e-08
   3.9464936e-07   2.6993794e-08
   3.7222591e-07   2.5028012e-08
   3.5079809e-07   2.3212899e-08
   3.3032059e-07   2.1534812e-08
   3.1075098e-07   1.9981269e-08
   2.9204953e-07   1.8540913e-08
   2.7417898e-07   1.7203458e-08
   2.5710444e-07   1.5959626e-08
   2.4079315e-07   1.4801076e-08
   2.2521439e-07   1.3720328e-08
   2.1033934e-07   1.2710693e-08
   1.9614094e-07   1.1766195e-08
   1.8259378e-07   1.0881512e-08
   1.6967401e-07   1.0051901e-08
   1.5735923e-07   9.2731500e-09
   1.4562841e-07   8.5415132e-09
   1.3446182e-07   7.8536673e-09
   1.2384092e-07   7.2066637e-09
   1.1374833e-07   6.5978882e-09
   1.0416775e-07   6.0250237e-09
   9.5083889e-08   5.4860174e-09
   8.6482433e-08   4.9790513e-09
   7.8349981e-08   4.5025154e-09
   7.0674004e-08   4.0549849e-09
   6.3442802e-08   3.6351986e-09
   5.6645460e-08   3.2420410e-09
   5.0271821e-08   2.8745257e-09
   4.4312443e-08   2.5317809e-09
   3.8758576e-08   2.2130369e-09
   3.3602130e-08   1.9176146e-09
   2.8835652e-08   1.6449156e-09
   2.4452300e-08   1.3944138e-09
   2.0445824e-08   1.1656475e-09
   1.6810544e-08   9.5821299e-10
   1.3541339e-08   7.7175870e-10
   1.0633622e-08   6.0598016e-10
   8.0833357e-09   4.6061572e-10
   5.8869331e-09   3.3544289e-10
   4.0413717e-09   2.3027520e-10
   2.5441019e-09   1.4495959e-10
   1.3930608e-09   7.9374319e-11
   5.8666548e-10   3.3427245e-11
   1.2380864e-10   7.0546367e-12


==> Aphi09.txt <==
   7.8463118e+00   4.5263093e-15
   8.7181183e-01   6.3878358e-14
   1.4831682e-02   9.6068094e-12
   4.2428771e-03   4.4723092e-11
   1.9762325e-03   1.1426342e-10
   1.1382959e-03   2.2474005e-10
   7.3892363e-04   3.8146293e-10
   5.1796076e-04   5.8895267e-10
   3.8303503e-04   8.5115020e-10
   2.9465188e-04   1.1715410e-09
   2.3362883e-04   1.5532358e-09
   1.8973657e-04   1.9990269e-09
   1.5711518e-04   2.5114286e-09
   1.3221183e-04   3.0927076e-09
   1.1277076e-04   3.7449063e-09
   9.7303929e-05   4.4698611e-09
   8.4797549e-05   5.2692169e-09
   7.4541618e-05   6.1444380e-09
   6.6026891e-05   7.0968178e-09
   5.8880422e-05   8.1274858e-09
   5.2824023e-05   9.2374128e-09
   4.7646772e-05   1.0427416e-08
   4.3186401e-05   1.1698162e-08
   3.9316421e-05   1.3050168e-08
   3.5937062e-05   1.4483804e-08
   3.2968769e-05   1.5999295e-08
   3.0347484e-05   1.7596716e-08
   2.8021157e-05   1.9275998e-08
   2.5947144e-05   2.1036919e-08
   2.4090239e-05   2.2879108e-08
   2.2421167e-05   2.4802040e-08
   2.0915429e-05   2.6805030e-08
   1.9552391e-05   2.8887236e-08
   1.8314579e-05   3.1047648e-08
   1.7187115e-05   3.3285087e-08
   1.6157265e-05   3.5598198e-08
   1.5214081e-05   3.7985444e-08
   1.4348109e-05   4.0445102e-08
   1.3551149e-05   4.2975254e-08
   1.2816062e-05   4.5573781e-08
   1.2136607e-05   4.8238352e-08
   1.1507313e-05   5.0966421e-08
   1.0923365e-05   5.3755215e-08
   1.0380511e-05   5.6601724e-08
   9.8749876e-06   5.9502695e-08
   9.4034514e-06   6.2454616e-08
   8.9629257e-06   6.5453714e-08
   8.5507529e-06   6.8495937e-08
   8.1645539e-06   7.1576946e-08
   7.8021942e-06   7.4692105e-08
   7.4617541e-06   7.7836468e-08
   7.1415037e-06   8.1004766e-08
   6.8398801e-06   8.4191402e-08
   6.5554690e-06   8.7390432e-08
   6.2869880e-06   9.0595561e-08
   6.0332718e-06   9.3800129e-08
   5.7932600e-06   9.6997102e-08
   5.5659856e-06   1.0017907e-07
   5.3505654e-06   1.0333822e-07
   5.1461919e-06   1.0646636e-07
   4.9521247e-06   1.0955489e-07
   4.7676849e-06   1.1259483e-07
   4.5922485e-06   1.1557678e-07
   4.4252412e-06   1.1849095e-07
   4.2661339e-06   1.2132719e-07
   4.1144385e-06   1.2407496e-07
   3.9697039e-06   1.2672337e-07
   3.8315130e-06   1.2926123e-07
   3.6994794e-06   1.3167702e-07
   3.5732450e-06   1.3395901e-07
   3.4524772e-06   1.3609525e-07
   3.3368672e-06   1.3807362e-07
   3.2261275e-06   1.3988198e-07
   3.1199905e-06   1.4150815e-07
   3.0182068e-06   1.4294007e-07
   2.9205436e-06   1.4416588e-07
   2.8267837e-06   1.4517405e-07
   2.7367239e-06   1.4595351e-07
   2.6501741e-06   1.4649378e-07
   2.5669563e-06   1.4678516e-07
   2.4869037e-06   1.4681885e-07
   2.4098599e-06   1.4658720e-07
   2.3356779e-06   1.4608382e-07
   2.2642199e-06   1.4530383e-07
   2.1953560e-06   1.4424401e-07
   2.1289641e-06   1.4290300e-07
   2.0649295e-06   1.4128144e-07
   2.0031437e-06   1.3938216e-07
   1.9435046e-06   1.3721029e-07
   1.8859160e-06   1.3477333e-07
   1.8302867e-06   1.3208119e-07
   1.7765310e-06   1.2914624e-07
   1.7245674e-06   1.2598320e-07
   1.6743192e-06   1.2260906e-07
   1.6257137e-06   1.1904288e-07
   1.5786818e-06   1.1530561e-07
   1.5331583e-06   1.1141974e-07
   1.4890813e-06   1.0740904e-07
   1.4463920e-06   1.0329811e-07
   1.4050347e-06   9.9112066e-08
   1.3649565e-06   9.4876068e-08
   1.3261070e-06   9.0614948e-08
   1.2884384e-06   8.6352806e-08
   1.2519051e-06   8.2112650e-08
   1.2164640e-06   7.7916080e-08
   1.1820737e-06   7.3783014e-08
   1.1486950e-06   6.9731480e-08
   1.1162905e-06   6.5777467e-08
   1.0848246e-06   6.1934828e-08
   1.0542631e-06   5.8215253e-08
   1.0245736e-06   5.4628291e-08
   9.9572517e-07   5.1181410e-08
   9.6768815e-07   4.7880113e-08
   9.4043428e-07   4.4728065e-08
   9.1393654e-07   4.1727255e-08
   8.8816907e-07   3.8878169e-08
   8.6310717e-07   3.6179967e-08
   8.3872717e-07   3.3630662e-08
   8.1500645e-07   3.1227296e-08
   7.9192333e-07   2.8966108e-08
   7.6945704e-07   2.6842685e-08
   7.4758769e-07   2.4852110e-08
   7.2629621e-07   2.2989088e-08
   7.0556430e-07   2.1248056e-08
   6.8537444e-07   1.9623290e-08
   6.6570980e-07   1.8108982e-08
   6.4655422e-07   1.6699316e-08
   6.2789221e-07   1.5388529e-08
   6.0970887e-07   1.4170955e-08
   5.9198991e-07   1.3041071e-08
   5.7472157e-07   1.1993520e-08
   5.5789067e-07   1.1023141e-08
   5.4148449e-07   1.0124980e-08
   5.2549083e-07   9.2943046e-09
   5.0989794e-07   8.5266100e-09
   4.9469453e-07   7.8176203e-09
   4.7986972e-07   7.1632899e-09
   4.6541304e-07   6.5597997e-09
   4.5131442e-07   6.0035533e-09
   4.3756416e-07   5.4911699e-09
   4.2415290e-07   5.0194776e-09
   4.1107163e-07   4.5855051e-09
   3.9831169e-07   4.1864727e-09
   3.8586471e-07   3.8197837e-09
   3.7372262e-07   3.4830150e-09
   3.6187765e-07   3.1739075e-09
   3.5032231e-07   2.8903578e-09
   3.3904935e-07   2.6304085e-09
   3.2805182e-07   2.3922397e-09
   3.1732297e-07   2.1741608e-09
   3.0685631e-07   1.9746021e-09
   2.9664558e-07   1.7921073e-09
   2.8668472e-07   1.6253258e-09
   2.7696790e-07   1.4730061e-09
   2.6748948e-07   1.3339890e-09
   2.5824400e-07   1.2072011e-09
   2.4922622e-07   1.0916495e-09
   2.4043106e-07   9.8641541e-10
   2.3185361e-07   8.9064981e-10
   2.2348913e-07   8.0356802e-10
   2.1533304e-07   7.2444529e-10
   2.0738093e-07   6.5261258e-10
   1.9962852e-07   5.8745250e-10
   1.9207169e-07   5.2839562e-10
   1.8470645e-07   4.7491702e-10
   1.7752894e-07   4.2653301e-10
   1.7053544e-07   3.8279814e-10
   1.6372236e-07   3.4330244e-10
   1.5708621e-07   3.0766871e-10
   1.5062365e-07   2.7555020e-10
   1.4433142e-07   2.4662828e-10
   1.3820640e-07   2.2061039e-10
   1.3224555e-07   1.9722808e-10
   1.2644596e-07   1.7623516e-10
   1.2080479e-07   1.5740608e-10
   1.1531931e-07   1.4053435e-10
   1.0998691e-07   1.2543105e-10
   1.0480502e-07   1.1192355e-10
   9.9771210e-08   9.9854211e-11
   9.4883096e-08   8.9079251e-11
   9.0138398e-08   7.9467661e-11
   8.5534912e-08   7.0900207e-11
   8.1070513e-08   6.3268507e-11
   7.6743153e-08   5.6474172e-11
   7.2550858e-08   5.0428006e-11
   6.8491726e-08   4.5049269e-11
   6.4563926e-08   4.0264993e-11
   6.0765698e-08   3.6009344e-11
   5.7095345e-08   3.2223033e-11
   5.3551239e-08   2.8852771e-11
   5.0131814e-08   2.5850760e-11
   4.6835567e-08   2.3174228e-11
   4.3661056e-08   2.0784989e-11
   4.0606899e-08   1.8649043e-11
   3.7671769e-08   1.6736203e-11
   3.4854402e-08   1.5019747e-11
   3.2153584e-08   1.3476104e-11
   2.9568158e-08   1.2084548e-11
   2.7097023e-08   1.0826937e-11
   2.4739125e-08   9.6874483e-12
   2.2493468e-08   8.6523541e-12
   2.0359102e-08   7.7098002e-12
   1.8335128e-08   6.8496100e-12
   1.6420698e-08   6.0631002e-12
   1.4615010e-08   5.3429130e-12
   1.2917311e-08   4.6828605e-12
   1.1326893e-08   4.0777833e-12
   9.8430961e-09   3.5234204e-12
   8.4653060e-09   3.0162899e-12
   7.1929527e-09   2.5535813e-12
   6.0255112e-09   2.1330572e-12
   4.9625005e-09   1.7529642e-12
   4.0034836e-09   1.4119533e-12
   3.1480667e-09   1.1090085e-12
   2.3958990e-09   8.4338322e-13
   1.7466724e-09   6.1454464e-13
   1.2001213e-09   4.2212563e-13
   7.5602241e-10   2.6588350e-13
   

==> Aphi1.txt <==
   7.8463122e+00   4.5263091e-15
   8.7181228e-01   6.3878318e-14
   1.4832129e-02   9.6064565e-12
   4.2433239e-03   4.4717342e-11
   1.9766792e-03   1.1423189e-10
   1.1387426e-03   2.2463247e-10
   7.3937041e-04   3.8118197e-10
   5.1840754e-04   5.8833477e-10
   3.8348181e-04   8.4994479e-10
   2.9509866e-04   1.1693884e-09
   2.3407561e-04   1.5496444e-09
   1.9018335e-04   1.9933492e-09
   1.5756196e-04   2.5028369e-09
   1.3265861e-04   3.0801692e-09
   1.1321754e-04   3.7271589e-09
   9.7750709e-05   4.4453877e-09
   8.5244329e-05   5.2362211e-09
   7.4988398e-05   6.1008198e-09
   6.6473670e-05   7.0401495e-09
   5.9327202e-05   8.0549888e-09
   5.3270803e-05   9.1459355e-09
   4.8093552e-05   1.0313412e-08
   4.3633180e-05   1.1557670e-08
   3.9763201e-05   1.2878793e-08
   3.6383841e-05   1.4276700e-08
   3.3415548e-05   1.5751150e-08
   3.0794263e-05   1.7301737e-08
   2.8467937e-05   1.8927899e-08
   2.6393924e-05   2.0628915e-08
   2.4537019e-05   2.2403905e-08
   2.2867947e-05   2.4251834e-08
   2.1362208e-05   2.6171506e-08
   1.9999170e-05   2.8161569e-08
   1.8761359e-05   3.0220511e-08
   1.7633894e-05   3.2346661e-08
   1.6604045e-05   3.4538188e-08
   1.5660861e-05   3.6793098e-08
   1.4794889e-05   3.9109236e-08
   1.3997929e-05   4.1484281e-08
   1.3262841e-05   4.3915748e-08
   1.2583386e-05   4.6400981e-08
   1.1954093e-05   4.8937159e-08
   1.1370145e-05   5.1521288e-08
   1.0827291e-05   5.4150202e-08
   1.0321767e-05   5.6820562e-08
   9.8502310e-06   5.9528853e-08
   9.4097054e-06   6.2271383e-08
   8.9975325e-06   6.5044283e-08
   8.6113335e-06   6.7843504e-08
   8.2489738e-06   7.0664818e-08
   7.9085338e-06   7.3503818e-08
   7.5882833e-06   7.6355914e-08
   7.2866597e-06   7.9216338e-08
   7.0022486e-06   8.2080143e-08
   6.7337676e-06   8.4942204e-08
   6.4800514e-06   8.7797222e-08
   6.2400396e-06   9.0639722e-08
   6.0127652e-06   9.3464063e-08
   5.7973451e-06   9.6264439e-08
   5.5929715e-06   9.9034885e-08
   5.3989043e-06   1.0176928e-07
   5.2144645e-06   1.0446137e-07
   5.0390281e-06   1.0710476e-07
   4.8720208e-06   1.0969293e-07
   4.7129135e-06   1.1221924e-07
   4.5612181e-06   1.1467699e-07
   4.4164835e-06   1.1705935e-07
   4.2782926e-06   1.1935946e-07
   4.1462590e-06   1.2157043e-07
   4.0200246e-06   1.2368532e-07
   3.8992568e-06   1.2569722e-07
   3.7836468e-06   1.2759925e-07
   3.6729071e-06   1.2938461e-07
   3.5667701e-06   1.3104658e-07
   3.4649864e-06   1.3257859e-07
   3.3673232e-06   1.3397424e-07
   3.2735633e-06   1.3522736e-07
   3.1835035e-06   1.3633202e-07
   3.0969537e-06   1.3728263e-07
   3.0137359e-06   1.3807392e-07
   2.9336833e-06   1.3870106e-07
   2.8566395e-06   1.3915965e-07
   2.7824575e-06   1.3944584e-07
   2.7109995e-06   1.3955631e-07
   2.6421356e-06   1.3948837e-07
   2.5757437e-06   1.3923999e-07
   2.5117091e-06   1.3880989e-07
   2.4499233e-06   1.3819751e-07
   2.3902842e-06   1.3740311e-07
   2.3326956e-06   1.3642781e-07
   2.2770663e-06   1.3527358e-07
   2.2233106e-06   1.3394328e-07
   2.1713470e-06   1.3244068e-07
   2.1210989e-06   1.3077046e-07
   2.0724933e-06   1.2893820e-07
   2.0254614e-06   1.2695037e-07
   1.9799379e-06   1.2481426e-07
   1.9358609e-06   1.2253801e-07
   1.8931716e-06   1.2013046e-07
   1.8518143e-06   1.1760119e-07
   1.8117361e-06   1.1496034e-07
   1.7728866e-06   1.1221860e-07
   1.7352180e-06   1.0938707e-07
   1.6986847e-06   1.0647715e-07
   1.6632436e-06   1.0350050e-07
   1.6288533e-06   1.0046883e-07
   1.5954746e-06   9.7393876e-08
   1.5630702e-06   9.4287233e-08
   1.5316042e-06   9.1160280e-08
   1.5010427e-06   8.8024074e-08
   1.4713532e-06   8.4889255e-08
   1.4425048e-06   8.1765966e-08
   1.4144678e-06   7.8663785e-08
   1.3872139e-06   7.5591662e-08
   1.3607161e-06   7.2557875e-08
   1.3349487e-06   6.9569993e-08
   1.3098868e-06   6.6634855e-08
   1.2855068e-06   6.3758558e-08
   1.2617861e-06   6.0946458e-08
   1.2387029e-06   5.8203181e-08
   1.2162367e-06   5.5532637e-08
   1.1943673e-06   5.2938052e-08
   1.1730758e-06   5.0421998e-08
   1.1523439e-06   4.7986431e-08
   1.1321540e-06   4.5632731e-08
   1.1124894e-06   4.3361749e-08
   1.0933338e-06   4.1173849e-08
   1.0746718e-06   3.9068959e-08
   1.0564885e-06   3.7046610e-08
   1.0387695e-06   3.5105988e-08
   1.0215012e-06   3.3245972e-08
   1.0046703e-06   3.1465177e-08
   9.8826409e-07   2.9761995e-08
   9.7227043e-07   2.8134629e-08
   9.5667755e-07   2.6581125e-08
   9.4147414e-07   2.5099407e-08
   9.2664933e-07   2.3687302e-08
   9.1219265e-07   2.2342567e-08
   8.9809403e-07   2.1062910e-08
   8.8434377e-07   1.9846008e-08
   8.7093250e-07   1.8689530e-08
   8.5785124e-07   1.7591147e-08
   8.4509130e-07   1.6548548e-08
   8.3264432e-07   1.5559448e-08
   8.2050223e-07   1.4621601e-08
   8.0865726e-07   1.3732807e-08
   7.9710191e-07   1.2890915e-08
   7.8582896e-07   1.2093833e-08
   7.7483142e-07   1.1339528e-08
   7.6410257e-07   1.0626030e-08
   7.5363592e-07   9.9514361e-09
   7.4342519e-07   9.3139095e-09
   7.3346433e-07   8.7116808e-09
   7.2374751e-07   8.1430482e-09
   7.1426908e-07   7.6063775e-09
   7.0502361e-07   7.1001009e-09
   6.9600583e-07   6.6227160e-09
   6.8721067e-07   6.1727848e-09
   6.7863321e-07   5.7489319e-09
   6.7026873e-07   5.3498427e-09
   6.6211265e-07   4.9742618e-09
   6.5416054e-07   4.6209908e-09
   6.4640813e-07   4.2888867e-09
   6.3885130e-07   3.9768593e-09
   6.3148605e-07   3.6838696e-09
   6.2430854e-07   3.4089274e-09
   6.1731505e-07   3.1510895e-09
   6.1050196e-07   2.9094576e-09
   6.0386582e-07   2.6831761e-09
   5.9740326e-07   2.4714306e-09
   5.9111103e-07   2.2734455e-09
   5.8498601e-07   2.0884825e-09
   5.7902516e-07   1.9158385e-09
   5.7322556e-07   1.7548445e-09
   5.6758439e-07   1.6048632e-09
   5.6209892e-07   1.4652879e-09
   5.5676652e-07   1.3355410e-09
   5.5158463e-07   1.2150721e-09
   5.4655082e-07   1.1033573e-09
   5.4166270e-07   9.9989727e-10
   5.3691801e-07   9.0421641e-10
   5.3231452e-07   8.1586149e-10
   5.2785012e-07   7.3440059e-10
   5.2352276e-07   6.5942204e-10
   5.1933046e-07   5.9053343e-10
   5.1527133e-07   5.2736066e-10
   5.1134353e-07   4.6954707e-10
   5.0754530e-07   4.1675260e-10
   5.0387495e-07   3.6865303e-10
   5.0033085e-07   3.2493927e-10
   4.9691142e-07   2.8531663e-10
   4.9361517e-07   2.4950423e-10
   4.9044066e-07   2.1723441e-10
   4.8738651e-07   1.8825214e-10
   4.8445138e-07   1.6231457e-10
   4.8163401e-07   1.3919052e-10
   4.7893319e-07   1.1866004e-10
   4.7634777e-07   1.0051405e-10
   4.7387663e-07   8.4553906e-11
   4.7151873e-07   7.0591126e-11
   4.6927307e-07   5.8447028e-11
   4.6713871e-07   4.7952468e-11
   4.6511474e-07   3.8947576e-11
   4.6320030e-07   3.1281514e-11
   4.6139462e-07   2.4812270e-11
   4.5969692e-07   1.9406453e-11
   4.5810650e-07   1.4939124e-11
   4.5662270e-07   1.1293638e-11
   4.5524491e-07   8.3614977e-12
   4.5397256e-07   6.0422324e-12
   4.5280512e-07   4.2432818e-12
   4.5174211e-07   2.8798984e-12
   4.5078309e-07   1.8750587e-12
   4.4992767e-07   1.1593872e-12
   4.4917551e-07   6.7108939e-13
   4.4852628e-07   3.5589419e-13
   4.4797973e-07   1.6700545e-13
   4.4753563e-07   6.5060896e-14
   4.4719380e-07   1.8098920e-14
   4.4695410e-07   1.5333575e-15
   4.4681644e-07   1.8548785e-15


==> Aphi10.txt <==
   7.8463218e+00   4.5263878e-15
   8.7182180e-01   6.3884274e-14
   1.4841657e-02   9.6224013e-12
   4.2528520e-03   4.4880668e-11
   1.9862074e-03   1.1487126e-10
   1.1482708e-03   2.2626712e-10
   7.4889854e-04   3.8444084e-10
   5.2793567e-04   5.9380990e-10
   3.9300994e-04   8.5798517e-10
   3.0462679e-04   1.1798401e-09
   2.4360374e-04   1.5615436e-09
   1.9971148e-04   2.0045754e-09
   1.6709009e-04   2.5097355e-09
   1.4218674e-04   3.0771534e-09
   1.2274567e-04   3.7063007e-09
   1.0727884e-04   4.3960101e-09
   9.4772460e-05   5.1445012e-09
   8.4516528e-05   5.9494149e-09
   7.6001801e-05   6.8078549e-09
   6.8855333e-05   7.7164361e-09
   6.2798934e-05   8.6713398e-09
   5.7621683e-05   9.6683725e-09
   5.3161311e-05   1.0703028e-08
   4.9291331e-05   1.1770554e-08
   4.5911972e-05   1.2866012e-08
   4.2943679e-05   1.3984346e-08
   4.0322394e-05   1.5120439e-08
   3.7996067e-05   1.6269173e-08
   3.5922055e-05   1.7425480e-08
   3.4065149e-05   1.8584395e-08
   3.2396078e-05   1.9741094e-08
   3.0890339e-05   2.0890931e-08
   2.9527301e-05   2.2029473e-08
   2.8289489e-05   2.3152525e-08
   2.7162025e-05   2.4256148e-08
   2.6132175e-05   2.5336675e-08
   2.5188992e-05   2.6390725e-08
   2.4323020e-05   2.7415202e-08
   2.3526060e-05   2.8407302e-08
   2.2790972e-05   2.9364512e-08
   2.2111517e-05   3.0284601e-08
   2.1482223e-05   3.1165617e-08
   2.0898275e-05   3.2005877e-08
   2.0355421e-05   3.2803955e-08
   1.9849898e-05   3.3558671e-08
   1.9378362e-05   3.4269076e-08
   1.8937836e-05   3.4934442e-08
   1.8525663e-05   3.5554244e-08
   1.8139464e-05   3.6128148e-08
   1.7777104e-05   3.6655994e-08
   1.7436664e-05   3.7137788e-08
   1.7116414e-05   3.7573681e-08
   1.6814790e-05   3.7963960e-08
   1.6530379e-05   3.8309034e-08
   1.6261898e-05   3.8609423e-08
   1.6008182e-05   3.8865746e-08
   1.5768170e-05   3.9078710e-08
   1.5540896e-05   3.9249100e-08
   1.5325476e-05   3.9377769e-08
   1.5121102e-05   3.9465633e-08
   1.4927035e-05   3.9513658e-08
   1.4742595e-05   3.9522855e-08
   1.4567159e-05   3.9494274e-08
   1.4400151e-05   3.9428999e-08
   1.4241044e-05   3.9328138e-08
   1.4089349e-05   3.9192823e-08
   1.3944614e-05   3.9024203e-08
   1.3806423e-05   3.8823441e-08
   1.3674390e-05   3.8591710e-08
   1.3548155e-05   3.8330191e-08
   1.3427387e-05   3.8040067e-08
   1.3311777e-05   3.7722525e-08
   1.3201038e-05   3.7378752e-08
   1.3094901e-05   3.7009932e-08
   1.2993117e-05   3.6617246e-08
   1.2895454e-05   3.6201871e-08
   1.2801694e-05   3.5764975e-08
   1.2711634e-05   3.5307721e-08
   1.2625084e-05   3.4831264e-08
   1.2541867e-05   3.4336750e-08
   1.2461814e-05   3.3825314e-08
   1.2384770e-05   3.3298081e-08
   1.2310588e-05   3.2756166e-08
   1.2239130e-05   3.2200672e-08
   1.2170266e-05   3.1632690e-08
   1.2103874e-05   3.1053296e-08
   1.2039840e-05   3.0463557e-08
   1.1978054e-05   2.9864522e-08
   1.1918415e-05   2.9257228e-08
   1.1860826e-05   2.8642696e-08
   1.1805197e-05   2.8021931e-08
   1.1751441e-05   2.7395921e-08
   1.1699478e-05   2.6765636e-08
   1.1649229e-05   2.6132031e-08
   1.1600624e-05   2.5496037e-08
   1.1553592e-05   2.4858567e-08
   1.1508069e-05   2.4220515e-08
   1.1463992e-05   2.3582749e-08
   1.1421302e-05   2.2946116e-08
   1.1379945e-05   2.2311439e-08
   1.1339867e-05   2.1679513e-08
   1.1301017e-05   2.1051110e-08
   1.1263349e-05   2.0426972e-08
   1.1226815e-05   1.9807813e-08
   1.1191374e-05   1.9194318e-08
   1.1156984e-05   1.8587140e-08
   1.1123605e-05   1.7986903e-08
   1.1091201e-05   1.7394197e-08
   1.1059735e-05   1.6809577e-08
   1.1029173e-05   1.6233569e-08
   1.0999484e-05   1.5666660e-08
   1.0970635e-05   1.5109304e-08
   1.0942598e-05   1.4561922e-08
   1.0915345e-05   1.4024896e-08
   1.0888847e-05   1.3498576e-08
   1.0863079e-05   1.2983274e-08
   1.0838017e-05   1.2479268e-08
   1.0813637e-05   1.1986802e-08
   1.0789917e-05   1.1506085e-08
   1.0766834e-05   1.1037292e-08
   1.0744367e-05   1.0580567e-08
   1.0722498e-05   1.0136018e-08
   1.0701206e-05   9.7037266e-09
   1.0680475e-05   9.2837410e-09
   1.0660285e-05   8.8760820e-09
   1.0640620e-05   8.4807423e-09
   1.0621464e-05   8.0976885e-09
   1.0602802e-05   7.7268622e-09
   1.0584619e-05   7.3681814e-09
   1.0566900e-05   7.0215423e-09
   1.0549632e-05   6.6868202e-09
   1.0532801e-05   6.3638715e-09
   1.0516395e-05   6.0525352e-09
   1.0500401e-05   5.7526341e-09
   1.0484808e-05   5.4639763e-09
   1.0469605e-05   5.1863571e-09
   1.0454780e-05   4.9195599e-09
   1.0440323e-05   4.6633578e-09
   1.0426225e-05   4.4175151e-09
   1.0412474e-05   4.1817883e-09
   1.0399063e-05   3.9559276e-09
   1.0385982e-05   3.7396777e-09
   1.0373222e-05   3.5327795e-09
   1.0360775e-05   3.3349705e-09
   1.0348633e-05   3.1459863e-09
   1.0336788e-05   2.9655614e-09
   1.0325233e-05   2.7934295e-09
   1.0313960e-05   2.6293254e-09
   1.0302962e-05   2.4729845e-09
   1.0292233e-05   2.3241444e-09
   1.0281767e-05   2.1825451e-09
   1.0271556e-05   2.0479295e-09
   1.0261595e-05   1.9200438e-09
   1.0251878e-05   1.7986385e-09
   1.0242400e-05   1.6834680e-09
   1.0233154e-05   1.5742916e-09
   1.0224136e-05   1.4708732e-09
   1.0215341e-05   1.3729821e-09
   1.0206764e-05   1.2803928e-09
   1.0198399e-05   1.1928853e-09
   1.0190243e-05   1.1102453e-09
   1.0182291e-05   1.0322641e-09
   1.0174539e-05   9.5873904e-10
   1.0166982e-05   8.8947303e-10
   1.0159617e-05   8.2427505e-10
   1.0152439e-05   7.6295987e-10
   1.0145446e-05   7.0534814e-10
   1.0138633e-05   6.5126631e-10
   1.0131996e-05   6.0054658e-10
   1.0125534e-05   5.5302687e-10
   1.0119242e-05   5.0855070e-10
   1.0113117e-05   4.6696712e-10
   1.0107156e-05   4.2813063e-10
   1.0101356e-05   3.9190103e-10
   1.0095715e-05   3.5814337e-10
   1.0090230e-05   3.2672778e-10
   1.0084897e-05   2.9752940e-10
   1.0079715e-05   2.7042820e-10
   1.0074681e-05   2.4530892e-10
   1.0069793e-05   2.2206089e-10
   1.0065049e-05   2.0057795e-10
   1.0060445e-05   1.8075828e-10
   1.0055981e-05   1.6250429e-10
   1.0051653e-05   1.4572252e-10
   1.0047461e-05   1.3032348e-10
   1.0043402e-05   1.1622153e-10
   1.0039474e-05   1.0333480e-10
   1.0035676e-05   9.1585011e-11
   1.0032006e-05   8.0897416e-11
   1.0028461e-05   7.1200652e-11
   1.0025042e-05   6.2426644e-11
   1.0021746e-05   5.4510495e-11
   1.0018571e-05   4.7390382e-11
   1.0015517e-05   4.1007459e-11
   1.0012582e-05   3.5305759e-11
   1.0009765e-05   3.0232097e-11
   1.0007064e-05   2.5735988e-11
   1.0004478e-05   2.1769553e-11
   1.0002007e-05   1.8287443e-11
   9.9996494e-06   1.5246753e-11
   9.9974037e-06   1.2606954e-11
   9.9952694e-06   1.0329816e-11
   9.9932454e-06   8.3793421e-12
   9.9913310e-06   6.7217008e-12
   9.9895253e-06   5.3251680e-12
   9.9878276e-06   4.1600671e-12
   9.9862371e-06   3.1987149e-12
   9.9847534e-06   2.4153704e-12
   9.9833756e-06   1.7861872e-12
   9.9821032e-06   1.2891687e-12
   9.9809358e-06   9.0412722e-13
   9.9798728e-06   6.1264583e-13
   9.9789137e-06   3.9804373e-13
   9.9780583e-06   2.4534462e-13
   9.9773062e-06   1.4124832e-13
   9.9766569e-06   7.4105468e-14
   9.9761104e-06   3.3895351e-14
   9.9756663e-06   1.2206885e-14
   9.9753244e-06   2.2228629e-15
   9.9750848e-06   1.2916393e-15
   9.9749471e-06   1.9874501e-15


==> Aphi2.txt <==
   7.8463136e+00   4.5263106e-15
   8.7181364e-01   6.3878379e-14
   1.4833496e-02   9.6060074e-12
   4.2446913e-03   4.4707453e-11
   1.9780466e-03   1.1417091e-10
   1.1401100e-03   2.2441022e-10
   7.4073779e-04   3.8057594e-10
   5.1977493e-04   5.8696019e-10
   3.8484920e-04   8.4719994e-10
   2.9646604e-04   1.1643963e-09
   2.3544300e-04   1.5411915e-09
   1.9155073e-04   1.9798219e-09
   1.5892935e-04   2.4821571e-09
   1.3402599e-04   3.0497284e-09
   1.1458492e-04   3.6837523e-09
   9.9118094e-05   4.3851487e-09
   8.6611714e-05   5.1545563e-09
   7.6355783e-05   5.9923453e-09
   6.7841056e-05   6.8986292e-09
   6.0694587e-05   7.8732744e-09
   5.4638188e-05   8.9159093e-09
   4.9460937e-05   1.0025933e-08
   4.5000566e-05   1.1202522e-08
   4.1130586e-05   1.2444641e-08
   3.7751226e-05   1.3751043e-08
   3.4782934e-05   1.5120286e-08
   3.2161649e-05   1.6550731e-08
   2.9835322e-05   1.8040553e-08
   2.7761309e-05   1.9587748e-08
   2.5904404e-05   2.1190138e-08
   2.4235332e-05   2.2845379e-08
   2.2729594e-05   2.4550968e-08
   2.1366556e-05   2.6304248e-08
   2.0128744e-05   2.8102418e-08
   1.9001280e-05   2.9942538e-08
   1.7971430e-05   3.1821538e-08
   1.7028246e-05   3.3736223e-08
   1.6162274e-05   3.5683283e-08
   1.5365314e-05   3.7659302e-08
   1.4630226e-05   3.9660760e-08
   1.3950772e-05   4.1684049e-08
   1.3321478e-05   4.3725475e-08
   1.2737530e-05   4.5781269e-08
   1.2194676e-05   4.7847594e-08
   1.1689153e-05   4.9920558e-08
   1.1217616e-05   5.1996216e-08
   1.0777091e-05   5.4070584e-08
   1.0364918e-05   5.6139647e-08
   9.9787188e-06   5.8199366e-08
   9.6163591e-06   6.0245689e-08
   9.2759191e-06   6.2274561e-08
   8.9556686e-06   6.4281930e-08
   8.6540450e-06   6.6263760e-08
   8.3696340e-06   6.8216039e-08
   8.1011529e-06   7.0134788e-08
   7.8474368e-06   7.2016069e-08
   7.6074249e-06   7.3856000e-08
   7.3801505e-06   7.5650757e-08
   7.1647304e-06   7.7396589e-08
   6.9603568e-06   7.9089826e-08
   6.7662897e-06   8.0726886e-08
   6.5818499e-06   8.2304288e-08
   6.4064134e-06   8.3818659e-08
   6.2394061e-06   8.5266743e-08
   6.0802989e-06   8.6645411e-08
   5.9286034e-06   8.7951671e-08
   5.7838689e-06   8.9182674e-08
   5.6456779e-06   9.0335725e-08
   5.5136444e-06   9.1408290e-08
   5.3874099e-06   9.2398006e-08
   5.2666422e-06   9.3302687e-08
   5.1510321e-06   9.4120333e-08
   5.0402924e-06   9.4849139e-08
   4.9341554e-06   9.5487499e-08
   4.8323717e-06   9.6034014e-08
   4.7347086e-06   9.6487502e-08
   4.6409487e-06   9.6846997e-08
   4.5508889e-06   9.7111763e-08
   4.4643390e-06   9.7281290e-08
   4.3811212e-06   9.7355307e-08
   4.3010687e-06   9.7333779e-08
   4.2240248e-06   9.7216914e-08
   4.1498429e-06   9.7005166e-08
   4.0783848e-06   9.6699232e-08
   4.0095209e-06   9.6300056e-08
   3.9431291e-06   9.5808830e-08
   3.8790944e-06   9.5226988e-08
   3.8173086e-06   9.4556209e-08
   3.7576696e-06   9.3798408e-08
   3.7000809e-06   9.2955737e-08
   3.6444517e-06   9.2030576e-08
   3.5906959e-06   9.1025523e-08
   3.5387324e-06   8.9943394e-08
   3.4884842e-06   8.8787203e-08
   3.4398786e-06   8.7560161e-08
   3.3928467e-06   8.6265656e-08
   3.3473232e-06   8.4907244e-08
   3.3032462e-06   8.3488634e-08
   3.2605570e-06   8.2013671e-08
   3.2191997e-06   8.0486319e-08
   3.1791214e-06   7.8910647e-08
   3.1402719e-06   7.7290806e-08
   3.1026033e-06   7.5631013e-08
   3.0660701e-06   7.3935531e-08
   3.0306289e-06   7.2208648e-08
   2.9962387e-06   7.0454661e-08
   2.9628600e-06   6.8677849e-08
   2.9304555e-06   6.6882460e-08
   2.8989895e-06   6.5072688e-08
   2.8684280e-06   6.3252655e-08
   2.8387386e-06   6.1426396e-08
   2.8098901e-06   5.9597835e-08
   2.7818531e-06   5.7770778e-08
   2.7545992e-06   5.5948890e-08
   2.7281015e-06   5.4135689e-08
   2.7023340e-06   5.2334527e-08
   2.6772721e-06   5.0548587e-08
   2.6528921e-06   4.8780867e-08
   2.6291714e-06   4.7034181e-08
   2.6060883e-06   4.5311145e-08
   2.5836220e-06   4.3614181e-08
   2.5617526e-06   4.1945507e-08
   2.5404612e-06   4.0307145e-08
   2.5197292e-06   3.8700916e-08
   2.4995394e-06   3.7128441e-08
   2.4798747e-06   3.5591150e-08
   2.4607192e-06   3.4090282e-08
   2.4420572e-06   3.2626893e-08
   2.4238738e-06   3.1201861e-08
   2.4061549e-06   2.9815893e-08
   2.3888865e-06   2.8469536e-08
   2.3720556e-06   2.7163181e-08
   2.3556494e-06   2.5897075e-08
   2.3396558e-06   2.4671328e-08
   2.3240629e-06   2.3485924e-08
   2.3088595e-06   2.2340730e-08
   2.2940347e-06   2.1235504e-08
   2.2795780e-06   2.0169906e-08
   2.2654794e-06   1.9143505e-08
   2.2517291e-06   1.8155790e-08
   2.2383178e-06   1.7206175e-08
   2.2252366e-06   1.6294013e-08
   2.2124766e-06   1.5418597e-08
   2.2000297e-06   1.4579173e-08
   2.1878876e-06   1.3774943e-08
   2.1760426e-06   1.3005074e-08
   2.1644873e-06   1.2268704e-08
   2.1532143e-06   1.1564946e-08
   2.1422168e-06   1.0892894e-08
   2.1314879e-06   1.0251630e-08
   2.1210213e-06   9.6402255e-09
   2.1108105e-06   9.0577458e-09
   2.1008497e-06   8.5032558e-09
   2.0911328e-06   7.9758219e-09
   2.0816544e-06   7.4745149e-09
   2.0724090e-06   6.9984132e-09
   2.0633912e-06   6.5466047e-09
   2.0545960e-06   6.1181890e-09
   2.0460186e-06   5.7122794e-09
   2.0376541e-06   5.3280040e-09
   2.0294980e-06   4.9645078e-09
   2.0215459e-06   4.6209528e-09
   2.0137935e-06   4.2965200e-09
   2.0062366e-06   3.9904094e-09
   1.9988714e-06   3.7018408e-09
   1.9916939e-06   3.4300547e-09
   1.9847004e-06   3.1743118e-09
   1.9778873e-06   2.9338942e-09
   1.9712512e-06   2.7081047e-09
   1.9647886e-06   2.4962675e-09
   1.9584964e-06   2.2977274e-09
   1.9523713e-06   2.1118505e-09
   1.9464105e-06   1.9380237e-09
   1.9406109e-06   1.7756541e-09
   1.9349697e-06   1.6241693e-09
   1.9294843e-06   1.4830170e-09
   1.9241519e-06   1.3516642e-09
   1.9189700e-06   1.2295974e-09
   1.9139362e-06   1.1163219e-09
   1.9090480e-06   1.0113614e-09
   1.9043033e-06   9.1425780e-10
   1.8996999e-06   8.2457052e-10
   1.8952355e-06   7.4187621e-10
   1.8909081e-06   6.6576825e-10
   1.8867158e-06   5.9585638e-10
   1.8826567e-06   5.3176620e-10
   1.8787289e-06   4.7313876e-10
   1.8749306e-06   4.1963014e-10
   1.8712603e-06   3.7091103e-10
   1.8677162e-06   3.2666629e-10
   1.8642968e-06   2.8659457e-10
   1.8610005e-06   2.5040792e-10
   1.8578260e-06   2.1783137e-10
   1.8547718e-06   1.8860259e-10
   1.8518367e-06   1.6247152e-10
   1.8490193e-06   1.3920000e-10
   1.8463185e-06   1.1856144e-10
   1.8437331e-06   1.0034052e-10
   1.8412620e-06   8.4332851e-11
   1.8389041e-06   7.0344661e-11
   1.8366584e-06   5.8192545e-11
   1.8345240e-06   4.7703165e-11
   1.8325001e-06   3.8712996e-11
   1.8305856e-06   3.1068081e-11
   1.8287800e-06   2.4623791e-11
   1.8270823e-06   1.9244605e-11
   1.8254918e-06   1.4803903e-11
   1.8240080e-06   1.1183766e-11
   1.8226303e-06   8.2747961e-12
   1.8213579e-06   5.9759422e-12
   1.8201905e-06   4.1943441e-12
   1.8191274e-06   2.8451854e-12
   1.8181684e-06   1.8515597e-12
   1.8173130e-06   1.1443492e-12
   1.8165608e-06   6.6211521e-13
   1.8159116e-06   3.5100029e-13
   1.8153651e-06   1.6464307e-13
   1.8149210e-06   6.4104263e-14
   1.8145791e-06   1.7804992e-14
   1.8143394e-06   1.4778436e-15
   1.8142018e-06   1.8600711e-15


==> Aphi_al.txt <==
   7.8463118e+00   4.5263093e-15
   8.7181183e-01   6.3878358e-14
   1.4831682e-02   9.6068094e-12
   4.2428771e-03   4.4723092e-11
   1.9762325e-03   1.1426342e-10
   1.1382959e-03   2.2474005e-10
   7.3892363e-04   3.8146293e-10
   5.1796076e-04   5.8895267e-10
   3.8303503e-04   8.5115018e-10
   2.9465188e-04   1.1715409e-09
   2.3362883e-04   1.5532357e-09
   1.8973657e-04   1.9990268e-09
   1.5711518e-04   2.5114283e-09
   1.3221183e-04   3.0927071e-09
   1.1277076e-04   3.7449055e-09
   9.7303929e-05   4.4698599e-09
   8.4797549e-05   5.2692149e-09
   7.4541618e-05   6.1444350e-09
   6.6026891e-05   7.0968134e-09
   5.8880422e-05   8.1274793e-09
   5.2824023e-05   9.2374037e-09
   4.7646772e-05   1.0427403e-08
   4.3186401e-05   1.1698144e-08
   3.9316421e-05   1.3050144e-08
   3.5937062e-05   1.4483773e-08
   3.2968769e-05   1.5999253e-08
   3.0347484e-05   1.7596662e-08
   2.8021157e-05   1.9275927e-08
   2.5947144e-05   2.1036828e-08
   2.4090239e-05   2.2878993e-08
   2.2421167e-05   2.4801895e-08
   2.0915429e-05   2.6804849e-08
   1.9552391e-05   2.8887011e-08
   1.8314579e-05   3.1047370e-08
   1.7187115e-05   3.3284745e-08
   1.6157265e-05   3.5597780e-08
   1.5214081e-05   3.7984938e-08
   1.4348109e-05   4.0444491e-08
   1.3551149e-05   4.2974520e-08
   1.2816062e-05   4.5572902e-08
   1.2136607e-05   4.8237306e-08
   1.1507313e-05   5.0965180e-08
   1.0923365e-05   5.3753748e-08
   1.0380511e-05   5.6599997e-08
   9.8749876e-06   5.9500668e-08
   9.4034514e-06   6.2452246e-08
   8.9629257e-06   6.5450951e-08
   8.5507529e-06   6.8492726e-08
   8.1645539e-06   7.1573226e-08
   7.8021942e-06   7.4687807e-08
   7.4617541e-06   7.7831514e-08
   7.1415037e-06   8.0999073e-08
   6.8398801e-06   8.4184875e-08
   6.5554690e-06   8.7382968e-08
   6.2869880e-06   9.0587044e-08
   6.0332718e-06   9.3790433e-08
   5.7932600e-06   9.6986088e-08
   5.5659856e-06   1.0016658e-07
   5.3505654e-06   1.0332409e-07
   5.1461919e-06   1.0645042e-07
   4.9521247e-06   1.0953693e-07
   4.7676849e-06   1.1257463e-07
   4.5922485e-06   1.1555411e-07
   4.4252412e-06   1.1846556e-07
   4.2661339e-06   1.2129880e-07
   4.1144385e-06   1.2404327e-07
   3.9697039e-06   1.2668807e-07
   3.8315130e-06   1.2922197e-07
   3.6994794e-06   1.3163344e-07
   3.5732450e-06   1.3391072e-07
   3.4524772e-06   1.3604183e-07
   3.3368672e-06   1.3801465e-07
   3.2261275e-06   1.3981699e-07
   3.1199905e-06   1.4143667e-07
   3.0182068e-06   1.4286159e-07
   2.9205436e-06   1.4407989e-07
   2.8267837e-06   1.4508002e-07
   2.7367239e-06   1.4585089e-07
   2.6501741e-06   1.4638202e-07
   2.5669563e-06   1.4666369e-07
   2.4869037e-06   1.4668714e-07
   2.4098599e-06   1.4644469e-07
   2.3356779e-06   1.4593001e-07
   2.2642199e-06   1.4513822e-07
   2.1953560e-06   1.4406614e-07
   2.1289641e-06   1.4271245e-07
   2.0649295e-06   1.4107788e-07
   2.0031437e-06   1.3916531e-07
   1.9435046e-06   1.3697994e-07
   1.8859160e-06   1.3452937e-07
   1.8302867e-06   1.3182363e-07
   1.7765310e-06   1.2887517e-07
   1.7245674e-06   1.2569884e-07
   1.6743192e-06   1.2231174e-07
   1.6257137e-06   1.1873308e-07
   1.5786818e-06   1.1498391e-07
   1.5331583e-06   1.1108685e-07
   1.4890813e-06   1.0706576e-07
   1.4463920e-06   1.0294538e-07
   1.4050347e-06   9.8750883e-08
   1.3649565e-06   9.4507523e-08
   1.3261070e-06   9.0240185e-08
   1.2884384e-06   8.5973010e-08
   1.2519051e-06   8.1729029e-08
   1.2164640e-06   7.7529843e-08
   1.1820737e-06   7.3395357e-08
   1.1486950e-06   6.9343568e-08
   1.1162905e-06   6.5390415e-08
   1.0848246e-06   6.1549695e-08
   1.0542631e-06   5.7833028e-08
   1.0245736e-06   5.4249882e-08
   9.9572517e-07   5.0807645e-08
   9.6768815e-07   4.7511731e-08
   9.4043428e-07   4.4365717e-08
   9.1393654e-07   4.1371506e-08
   8.8816907e-07   3.8529499e-08
   8.6310717e-07   3.5838774e-08
   8.3872717e-07   3.3297267e-08
   8.1500645e-07   3.0901951e-08
   7.9192333e-07   2.8648997e-08
   7.6945704e-07   2.6533934e-08
   7.4758769e-07   2.4551793e-08
   7.2629621e-07   2.2697230e-08
   7.0556430e-07   2.0964643e-08
   6.8537444e-07   1.9348271e-08
   6.6570980e-07   1.7842274e-08
   6.4655422e-07   1.6440814e-08
   6.2789221e-07   1.5138103e-08
   6.0970887e-07   1.3928459e-08
   5.9198991e-07   1.2806345e-08
   5.7472157e-07   1.1766393e-08
   5.5789067e-07   1.0803434e-08
   5.4148449e-07   9.9125076e-09
   5.2549083e-07   9.0888782e-09
   5.0989794e-07   8.3280381e-09
   4.9469453e-07   7.6257112e-09
   4.7986972e-07   6.9778524e-09
   4.6541304e-07   6.3806444e-09
   4.5131442e-07   5.8304930e-09
   4.3756416e-07   5.3240208e-09
   4.2415290e-07   4.8580595e-09
   4.1107163e-07   4.4296418e-09
   3.9831169e-07   4.0359926e-09
   3.8586471e-07   3.6745197e-09
   3.7372262e-07   3.3428049e-09
   3.6187765e-07   3.0385940e-09
   3.5032231e-07   2.7597884e-09
   3.3904935e-07   2.5044356e-09
   3.2805182e-07   2.2707208e-09
   3.1732297e-07   2.0569579e-09
   3.0685631e-07   1.8615821e-09
   2.9664558e-07   1.6831416e-09
   2.8668472e-07   1.5202903e-09
   2.7696790e-07   1.3717810e-09
   2.6748948e-07   1.2364586e-09
   2.5824400e-07   1.1132538e-09
   2.4922622e-07   1.0011775e-09
   2.4043106e-07   8.9931467e-10
   2.3185361e-07   8.0681983e-10
   2.2348913e-07   7.2291168e-10
   2.1533304e-07   6.4686874e-10
   2.0738093e-07   5.7802506e-10
   1.9962852e-07   5.1576622e-10
   1.9207169e-07   4.5952561e-10
   1.8470645e-07   4.0878099e-10
   1.7752894e-07   3.6305122e-10
   1.7053544e-07   3.2189331e-10
   1.6372236e-07   2.8489956e-10
   1.5708621e-07   2.5169500e-10
   1.5062365e-07   2.2193496e-10
   1.4433142e-07   1.9530279e-10
   1.3820640e-07   1.7150782e-10
   1.3224555e-07   1.5028336e-10
   1.2644596e-07   1.3138495e-10
   1.2080479e-07   1.1458865e-10
   1.1531931e-07   9.9689462e-11
   1.0998691e-07   8.6499952e-11
   1.0480502e-07   7.4848849e-11
   9.9771210e-08   6.4579823e-11
   9.4883096e-08   5.5550328e-11
   9.0138398e-08   4.7630528e-11
   8.5534912e-08   4.0702306e-11
   8.1070513e-08   3.4658335e-11
   7.6743153e-08   2.9401227e-11
   7.2550858e-08   2.4842736e-11
   6.8491726e-08   2.0903025e-11
   6.4563926e-08   1.7509978e-11
   6.0765698e-08   1.4598571e-11
   5.7095345e-08   1.2110283e-11
   5.3551239e-08   9.9925522e-12
   5.0131814e-08   8.1982710e-12
   4.6835567e-08   6.6853186e-12
   4.3661056e-08   5.4161281e-12
   4.0606899e-08   4.3572846e-12
   3.7671769e-08   3.4791543e-12
   3.4854402e-08   2.7555399e-12
   3.2153584e-08   2.1633621e-12
   2.9568158e-08   1.6823655e-12
   2.7097023e-08   1.2948455e-12
   2.4739125e-08   9.8539728e-13
   2.2493468e-08   7.4068262e-13
   2.0359102e-08   5.4921565e-13
   1.8335128e-08   4.0116483e-13
   1.6420698e-08   2.8817065e-13
   1.4615010e-08   2.0317790e-13
   1.2917311e-08   1.4028153e-13
   1.1326893e-08   9.4585265e-14
   9.8430961e-09   6.2072161e-14
   8.4653060e-09   3.9486385e-14
   7.1929527e-09   2.4225521e-14
   6.0255112e-09   1.4242813e-14
   4.9625005e-09   7.9587847e-15
   4.0034836e-09   4.1817324e-15
   3.1480667e-09   2.0366409e-15
   2.3958990e-09   9.0212245e-16
   1.7466724e-09   3.5502220e-16
   1.2001213e-09   1.2239004e-16
   7.5602241e-10   4.0588268e-17
   4.1419420e-10   2.1466016e-17


==> Aphio.txt <==
   2.3344394e+00   2.0106051e-14
   2.5938156e-01   2.8372876e-13
   4.4122635e-03   4.2623327e-11
   1.2618753e-03   1.9807318e-10
   5.8750177e-04   5.0493462e-10
   3.3819840e-04   9.9058270e-10
   2.1937700e-04   1.6765451e-09
   1.5363610e-04   2.5803560e-09
   1.1349305e-04   3.7164988e-09
   8.7197395e-05   5.0969615e-09
   6.9041959e-05   6.7315939e-09
   5.5983306e-05   8.6283493e-09
   4.6277992e-05   1.0793453e-08
   3.8868974e-05   1.3231522e-08
   3.3085120e-05   1.5945647e-08
   2.8483707e-05   1.8937455e-08
   2.4763109e-05   2.2207141e-08
   2.1712088e-05   2.5753496e-08
   1.9179133e-05   2.9573913e-08
   1.7053286e-05   3.3664389e-08
   1.5251778e-05   3.8019517e-08
   1.3711858e-05   4.2632471e-08
   1.2385246e-05   4.7494986e-08
   1.1234310e-05   5.2597338e-08
   1.0229367e-05   5.7928315e-08
   9.3467472e-06   6.3475198e-08
   8.5673926e-06   6.9223730e-08
   7.8758174e-06   7.5158097e-08
   7.2593343e-06   8.1260913e-08
   6.7074687e-06   8.7513202e-08
   6.2115113e-06   9.3894399e-08
   5.7641730e-06   1.0038235e-07
   5.3593154e-06   1.0695335e-07
   4.9917398e-06   1.1358214e-07
   4.6570196e-06   1.2024197e-07
   4.3513667e-06   1.2690472e-07
   4.0715244e-06   1.3354089e-07
   3.8146797e-06   1.4011980e-07
   3.5783934e-06   1.4660971e-07
   3.3605417e-06   1.5297797e-07
   3.1592687e-06   1.5919126e-07
   2.9729465e-06   1.6521577e-07
   2.8001428e-06   1.7101752e-07
   2.6395932e-06   1.7656264e-07
   2.4901781e-06   1.8181766e-07
   2.3509034e-06   1.8674994e-07
   2.2208838e-06   1.9132796e-07
   2.0993290e-06   1.9552179e-07
   1.9855316e-06   1.9930343e-07
   1.8788570e-06   2.0264727e-07
   1.7787345e-06   2.0553047e-07
   1.6846498e-06   2.0793332e-07
   1.5961385e-06   2.0983961e-07
   1.5127804e-06   2.1123694e-07
   1.4341943e-06   2.1211700e-07
   1.3600341e-06   2.1247568e-07
   1.2899849e-06   2.1231328e-07
   1.2237596e-06   2.1163450e-07
   1.1610959e-06   2.1044842e-07
   1.1017542e-06   2.0876832e-07
   1.0455150e-06   2.0661153e-07
   9.9217676e-07   2.0399910e-07
   9.4155458e-07   2.0095540e-07
   8.9347830e-07   1.9750779e-07
   8.4779122e-07   1.9368606e-07
   8.0434882e-07   1.8952195e-07
   7.6301768e-07   1.8504868e-07
   7.2367448e-07   1.8030035e-07
   6.8620509e-07   1.7531152e-07
   6.5050376e-07   1.7011666e-07
   6.1647245e-07   1.6474977e-07
   5.8402012e-07   1.5924395e-07
   5.5306221e-07   1.5363106e-07
   5.2352003e-07   1.4794148e-07
   4.9532037e-07   1.4220382e-07
   4.6839499e-07   1.3644480e-07
   4.4268029e-07   1.3068912e-07
   4.1811689e-07   1.2495937e-07
   3.9464936e-07   1.1927605e-07
   3.7222591e-07   1.1365756e-07
   3.5079809e-07   1.0812025e-07
   3.3032059e-07   1.0267848e-07
   3.1075098e-07   9.7344772e-08
   2.9204953e-07   9.2129845e-08
   2.7417898e-07   8.7042794e-08
   2.5710444e-07   8.2091194e-08
   2.4079315e-07   7.7281234e-08
   2.2521439e-07   7.2617849e-08
   2.1033934e-07   6.8104847e-08
   1.9614094e-07   6.3745030e-08
   1.8259378e-07   5.9540316e-08
   1.6967401e-07   5.5491845e-08
   1.5735923e-07   5.1600087e-08
   1.4562841e-07   4.7864931e-08
   1.3446182e-07   4.4285776e-08
   1.2384092e-07   4.0861611e-08
   1.1374833e-07   3.7591084e-08
   1.0416775e-07   3.4472571e-08
   9.5083889e-08   3.1504228e-08
   8.6482433e-08   2.8684047e-08
   7.8349981e-08   2.6009899e-08
   7.0674004e-08   2.3479577e-08
   6.3442802e-08   2.1090829e-08
   5.6645460e-08   1.8841386e-08
   5.0271821e-08   1.6728995e-08
   4.4312443e-08   1.4751439e-08
   3.8758576e-08   1.2906556e-08
   3.3602130e-08   1.1192257e-08
   2.8835652e-08   9.6065406e-09
   2.4452300e-08   8.1475079e-09
   2.0445824e-08   6.8133692e-09
   1.6810544e-08   5.6024557e-09
   1.3541339e-08   4.5132260e-09
   1.0633622e-08   3.5442727e-09
   8.0833357e-09   2.6943275e-09
   5.8869331e-09   1.9622656e-09
   4.0413717e-09   1.3471092e-09
   2.5441019e-09   8.4803035e-10
   1.3930608e-09   4.6435307e-10
   5.8666548e-10   1.9555523e-10
   1.2380864e-10   4.1269796e-11


==> Ncomp07.txt <==
   3.6475626e+00   2.3276813e-15
   4.0528477e-01   3.1237806e-13
   6.8952368e-03   2.7544525e-09
   1.9727552e-03   4.4873161e-08
   9.1904641e-04   2.4646595e-07
   5.2950981e-04   8.4286734e-07
   3.4385129e-04   2.2074423e-06
   2.4113101e-04   4.8704309e-06
   1.7840735e-04   9.5353036e-06
   1.3732023e-04   1.7093330e-05
   1.0895218e-04   2.8636755e-05
   8.8547825e-05   4.5470821e-05
   7.3383047e-05   6.9124788e-05
   6.1806208e-05   1.0136205e-04
   5.2768667e-05   1.4418941e-04
   4.5578667e-05   1.9986550e-04
   3.9764920e-05   2.7090847e-04
   3.4997365e-05   3.6010280e-04
   3.1039265e-05   4.7050533e-04
   2.7717248e-05   6.0545047e-04
   2.4901990e-05   7.6855454e-04
   2.2495439e-05   9.6371928e-04
   2.0422160e-05   1.1951344e-03
   1.8623352e-05   1.4672794e-03
   1.7052634e-05   1.7849244e-03
   1.5673023e-05   2.1531301e-03
   1.4454740e-05   2.5772471e-03
   1.3373588e-05   3.0629141e-03
   1.2409744e-05   3.6160552e-03
   1.1546839e-05   4.2428761e-03
   1.0771267e-05   4.9498565e-03
   1.0071638e-05   5.7437382e-03
   9.4383588e-06   6.6315049e-03
   8.8633075e-06   7.6203492e-03
   8.3395670e-06   8.7176232e-03
   7.8612181e-06   9.9307665e-03
   7.4231714e-06   1.1267212e-02
   7.0210319e-06   1.2734264e-02
   6.6509876e-06   1.4338956e-02
   6.3097197e-06   1.6087883e-02
   5.9943280e-06   1.7987029e-02
   5.7022686e-06   2.0041580e-02
   5.4313030e-06   2.2255746e-02
   5.1794552e-06   2.4632596e-02
   4.9449754e-06   2.7173902e-02
   4.7263098e-06   2.9880024e-02
   4.5220745e-06   3.2749818e-02
   4.3310344e-06   3.5780573e-02
   4.1520835e-06   3.8967997e-02
   3.9842297e-06   4.2306221e-02
   3.8265808e-06   4.5787849e-02
   3.6783327e-06   4.9404026e-02
   3.5387591e-06   5.3144543e-02
   3.4072026e-06   5.6997947e-02
   3.2830673e-06   6.0951684e-02
   3.1658117e-06   6.4992242e-02
   3.0549428e-06   6.9105301e-02
   2.9500115e-06   7.3275898e-02
   2.8506074e-06   7.7488575e-02
   2.7563551e-06   8.1727537e-02
   2.6669109e-06   8.5976799e-02
   2.5819592e-06   9.0220320e-02
   2.5012102e-06   9.4442142e-02
   2.4243971e-06   9.8626502e-02
   2.3512743e-06   1.0275794e-01
   2.2816150e-06   1.0682141e-01
   2.2152099e-06   1.1080235e-01
   2.1518651e-06   1.1468676e-01
   2.0914015e-06   1.1846126e-01
   2.0336526e-06   1.2211317e-01
   1.9784643e-06   1.2563052e-01
   1.9256932e-06   1.2900210e-01
   1.8752060e-06   1.3221749e-01
   1.8268786e-06   1.3526707e-01
   1.7805952e-06   1.3814203e-01
   1.7362481e-06   1.4083440e-01
   1.6937365e-06   1.4333700e-01
   1.6529663e-06   1.4564349e-01
   1.6138494e-06   1.4774833e-01
   1.5763036e-06   1.4964677e-01
   1.5402515e-06   1.5133484e-01
   1.5056207e-06   1.5280934e-01
   1.4723435e-06   1.5406781e-01
   1.4403560e-06   1.5510850e-01
   1.4095982e-06   1.5593037e-01
   1.3800139e-06   1.5653305e-01
   1.3515500e-06   1.5691680e-01
   1.3241566e-06   1.5708254e-01
   1.2977867e-06   1.5703177e-01
   1.2723958e-06   1.5676656e-01
   1.2479422e-06   1.5628953e-01
   1.2243864e-06   1.5560384e-01
   1.2016911e-06   1.5471311e-01
   1.1798209e-06   1.5362148e-01
   1.1587427e-06   1.5233350e-01
   1.1384249e-06   1.5085417e-01
   1.1188376e-06   1.4918888e-01
   1.0999526e-06   1.4734341e-01
   1.0817432e-06   1.4532388e-01
   1.0641841e-06   1.4313674e-01
   1.0472511e-06   1.4078879e-01
   1.0309215e-06   1.3828708e-01
   1.0151737e-06   1.3563895e-01
   9.9998720e-07   1.3285198e-01
   9.8534249e-07   1.2993399e-01
   9.7122108e-07   1.2689300e-01
   9.5760541e-07   1.2373724e-01
   9.4447879e-07   1.2047509e-01
   9.3182537e-07   1.1711509e-01
   9.1963008e-07   1.1366593e-01
   9.0787860e-07   1.1013639e-01
   8.9655729e-07   1.0653538e-01
   8.8565323e-07   1.0287186e-01
   8.7515409e-07   9.9154866e-02
   8.6504818e-07   9.5393492e-02
   8.5532435e-07   9.1596845e-02
   8.4597203e-07   8.7774050e-02
   8.3698116e-07   8.3934225e-02
   8.2834217e-07   8.0086464e-02
   8.2004598e-07   7.6239824e-02
   8.1208394e-07   7.2403306e-02
   8.0444787e-07   6.8585837e-02
   7.9712996e-07   6.4796257e-02
   7.9012282e-07   6.1043300e-02
   7.8341945e-07   5.7335580e-02
   7.7701319e-07   5.3681573e-02
   7.7089776e-07   5.0089603e-02
   7.6506718e-07   4.6567827e-02
   7.5951582e-07   4.3124216e-02
   7.5423835e-07   3.9766547e-02
   7.4922975e-07   3.6502381e-02
   7.4448528e-07   3.3339054e-02
   7.4000049e-07   3.0283660e-02
   7.3577119e-07   2.7343038e-02
   7.3179346e-07   2.4523761e-02
   7.2806363e-07   2.1832119e-02
   7.2457829e-07   1.9274112e-02
   7.2133425e-07   1.6855432e-02
   7.1832857e-07   1.4581459e-02
   7.1555853e-07   1.2457243e-02
   7.1302164e-07   1.0487501e-02
   7.1071563e-07   8.6765992e-03
   7.0863844e-07   7.0285532e-03
   7.0678822e-07   5.5470137e-03
   7.0516333e-07   4.2352610e-03
   7.0376233e-07   3.0961986e-03
   7.0258397e-07   2.1323466e-03
   7.0162723e-07   1.3458369e-03
   7.0089126e-07   7.3840899e-04
   7.0037541e-07   3.1140573e-04
   7.0007924e-07   6.5771135e-05
   7.0000000e-07   1.0000000e-15


==> Ncomp09.txt <==
   3.6475628e+00   2.3276810e-15
   4.0528497e-01   3.1237772e-13
   6.8954368e-03   2.7542743e-09
   1.9729552e-03   4.4863017e-08
   9.1924641e-04   2.4634639e-07
   5.2970981e-04   8.4215785e-07
   3.4405129e-04   2.2045820e-06
   2.4133101e-04   4.8614355e-06
   1.7860735e-04   9.5115140e-06
   1.3752023e-04   1.7037961e-05
   1.0915218e-04   2.8519936e-05
   8.8747825e-05   4.5242801e-05
   7.3583047e-05   6.8706978e-05
   6.2006208e-05   1.0063556e-04
   5.2968667e-05   1.4298075e-04
   4.5778667e-05   1.9792912e-04
   3.9964920e-05   2.6790586e-04
   3.5197365e-05   3.5557782e-04
   3.1239265e-05   4.6385563e-04
   2.7917248e-05   5.9589477e-04
   2.5101990e-05   7.5509566e-04
   2.2695439e-05   9.4510301e-04
   2.0622160e-05   1.1698043e-03
   1.8823352e-05   1.4333277e-03
   1.7252634e-05   1.7400397e-03
   1.5873023e-05   2.0945421e-03
   1.4654740e-05   2.5016687e-03
   1.3573588e-05   2.9664791e-03
   1.2609744e-05   3.4942496e-03
   1.1746839e-05   4.0904539e-03
   1.0971267e-05   4.7607313e-03
   1.0271638e-05   5.5108351e-03
   9.6383588e-06   6.3465569e-03
   9.0633075e-06   7.2736245e-03
   8.5395670e-06   8.2975736e-03
   8.0612181e-06   9.4235980e-03
   7.6231714e-06   1.0656384e-02
   7.2210319e-06   1.1999942e-02
   6.8509876e-06   1.3457438e-02
   6.5097197e-06   1.5031042e-02
   6.1943280e-06   1.6721805e-02
   5.9022686e-06   1.8529554e-02
   5.6313030e-06   2.0452835e-02
   5.3794552e-06   2.2488881e-02
   5.1449754e-06   2.4633620e-02
   4.9263098e-06   2.6881720e-02
   4.7220745e-06   2.9226655e-02
   4.5310344e-06   3.1660805e-02
   4.3520835e-06   3.4175567e-02
   4.1842297e-06   3.6761486e-02
   4.0265808e-06   3.9408394e-02
   3.8783327e-06   4.2105553e-02
   3.7387591e-06   4.4841796e-02
   3.6072026e-06   4.7605668e-02
   3.4830673e-06   5.0385558e-02
   3.3658117e-06   5.3169827e-02
   3.2549428e-06   5.5946917e-02
   3.1500115e-06   5.8705463e-02
   3.0506074e-06   6.1434378e-02
   2.9563551e-06   6.4122937e-02
   2.8669109e-06   6.6760846e-02
   2.7819592e-06   6.9338297e-02
   2.7012102e-06   7.1846018e-02
   2.6243971e-06   7.4275306e-02
   2.5512743e-06   7.6618059e-02
   2.4816150e-06   7.8866789e-02
   2.4152099e-06   8.1014641e-02
   2.3518651e-06   8.3055393e-02
   2.2914015e-06   8.4983457e-02
   2.2336526e-06   8.6793872e-02
   2.1784643e-06   8.8482297e-02
   2.1256932e-06   9.0044992e-02
   2.0752060e-06   9.1478807e-02
   2.0268786e-06   9.2781162e-02
   1.9805952e-06   9.3950022e-02
   1.9362481e-06   9.4983880e-02
   1.8937365e-06   9.5881730e-02
   1.8529663e-06   9.6643045e-02
   1.8138494e-06   9.7267752e-02
   1.7763036e-06   9.7756207e-02
   1.7402515e-06   9.8109172e-02
   1.7056207e-06   9.8327788e-02
   1.6723435e-06   9.8413554e-02
   1.6403560e-06   9.8368303e-02
   1.6095982e-06   9.8194177e-02
   1.5800139e-06   9.7893607e-02
   1.5515500e-06   9.7469294e-02
   1.5241566e-06   9.6924183e-02
   1.4977867e-06   9.6261447e-02
   1.4723958e-06   9.5484468e-02
   1.4479422e-06   9.4596817e-02
   1.4243864e-06   9.3602239e-02
   1.4016911e-06   9.2504633e-02
   1.3798209e-06   9.1308042e-02
   1.3587427e-06   9.0016633e-02
   1.3384249e-06   8.8634683e-02
   1.3188376e-06   8.7166568e-02
   1.2999526e-06   8.5616751e-02
   1.2817432e-06   8.3989765e-02
   1.2641841e-06   8.2290206e-02
   1.2472511e-06   8.0522720e-02
   1.2309215e-06   7.8691994e-02
   1.2151737e-06   7.6802744e-02
   1.1999872e-06   7.4859708e-02
   1.1853425e-06   7.2867635e-02
   1.1712211e-06   7.0831279e-02
   1.1576054e-06   6.8755389e-02
   1.1444788e-06   6.6644702e-02
   1.1318254e-06   6.4503936e-02
   1.1196301e-06   6.2337784e-02
   1.1078786e-06   6.0150905e-02
   1.0965573e-06   5.7947922e-02
   1.0856532e-06   5.5733410e-02
   1.0751541e-06   5.3511897e-02
   1.0650482e-06   5.1287854e-02
   1.0553244e-06   4.9065692e-02
   1.0459720e-06   4.6849755e-02
   1.0369812e-06   4.4644319e-02
   1.0283422e-06   4.2453585e-02
   1.0200460e-06   4.0281673e-02
   1.0120839e-06   3.8132622e-02
   1.0044479e-06   3.6010384e-02
   9.9712996e-07   3.3918820e-02
   9.9012282e-07   3.1861696e-02
   9.8341945e-07   2.9842682e-02
   9.7701319e-07   2.7865345e-02
   9.7089776e-07   2.5933149e-02
   9.6506718e-07   2.4049452e-02
   9.5951582e-07   2.2217499e-02
   9.5423835e-07   2.0440426e-02
   9.4922975e-07   1.8721251e-02
   9.4448528e-07   1.7062874e-02
   9.4000049e-07   1.5468076e-02
   9.3577119e-07   1.3939516e-02
   9.3179346e-07   1.2479727e-02
   9.2806363e-07   1.1091115e-02
   9.2457829e-07   9.7759599e-03
   9.2133425e-07   8.5364079e-03
   9.1832857e-07   7.3744754e-03
   9.1555853e-07   6.2920442e-03
   9.1302164e-07   5.2908613e-03
   9.1071563e-07   4.3725370e-03
   9.0863844e-07   3.5385440e-03
   9.0678822e-07   2.7902160e-03
   9.0516333e-07   2.1287468e-03
   9.0376233e-07   1.5551892e-03
   9.0258397e-07   1.0704547e-03
   9.0162723e-07   6.7531206e-04
   9.0089126e-07   3.7038734e-04
   9.0037541e-07   1.5616306e-04
   9.0007924e-07   3.2977997e-05
   9.0000000e-07   1.1764346e-16


==> Ncomp1.txt <==
   3.6475629e+00   2.3276809e-15
   4.0528507e-01   3.1237754e-13
   6.8955368e-03   2.7541853e-09
   1.9730552e-03   4.4857947e-08
   9.1934641e-04   2.4628664e-07
   5.2980981e-04   8.4180343e-07
   3.4415129e-04   2.2031538e-06
   2.4143101e-04   4.8569469e-06
   1.7870735e-04   9.4996522e-06
   1.3762023e-04   1.7010377e-05
   1.0925218e-04   2.8461795e-05
   8.8847825e-05   4.5129441e-05
   7.3683047e-05   6.8499522e-05
   6.2106208e-05   1.0027533e-04
   5.3068667e-05   1.4238235e-04
   4.5878667e-05   1.9697203e-04
   4.0064920e-05   2.6642448e-04
   3.5297365e-05   3.5334980e-04
   3.1339265e-05   4.6058851e-04
   2.8017248e-05   5.9121087e-04
   2.5201990e-05   7.4851530e-04
   2.2795439e-05   9.3602608e-04
   2.0722160e-05   1.1574905e-03
   1.8923352e-05   1.4168759e-03
   1.7352634e-05   1.7183660e-03
   1.5973023e-05   2.0663570e-03
   1.4754740e-05   2.4654519e-03
   1.3673588e-05   2.9204491e-03
   1.2709744e-05   3.4363219e-03
   1.1846839e-05   4.0181821e-03
   1.1071267e-05   4.6712223e-03
   1.0371638e-05   5.4006316e-03
   9.7383588e-06   6.2114845e-03
   9.1633075e-06   7.1086048e-03
   8.6395670e-06   8.0964097e-03
   8.1612181e-06   9.1787454e-03
   7.7231714e-06   1.0358722e-02
   7.3210319e-06   1.1638563e-02
   6.9509876e-06   1.3019471e-02
   6.6097197e-06   1.4501531e-02
   6.2943280e-06   1.6083641e-02
   6.0022686e-06   1.7763483e-02
   5.7313030e-06   1.9537529e-02
   5.4794552e-06   2.1401081e-02
   5.2449754e-06   2.3348342e-02
   5.0263098e-06   2.5372514e-02
   4.8220745e-06   2.7465906e-02
   4.6310344e-06   2.9620069e-02
   4.4520835e-06   3.1825926e-02
   4.2842297e-06   3.4073914e-02
   4.1265808e-06   3.6354122e-02
   3.9783327e-06   3.8656423e-02
   3.8387591e-06   4.0970599e-02
   3.7072026e-06   4.3286458e-02
   3.5830673e-06   4.5593940e-02
   3.4658117e-06   4.7883210e-02
   3.3549428e-06   5.0144740e-02
   3.2500115e-06   5.2369376e-02
   3.1506074e-06   5.4548400e-02
   3.0563551e-06   5.6673573e-02
   2.9669109e-06   5.8737174e-02
   2.8819592e-06   6.0732026e-02
   2.8012102e-06   6.2651514e-02
   2.7243971e-06   6.4489595e-02
   2.6512743e-06   6.6240805e-02
   2.5816150e-06   6.7900255e-02
   2.5152099e-06   6.9463623e-02
   2.4518651e-06   7.0927146e-02
   2.3914015e-06   7.2287602e-02
   2.3336526e-06   7.3542298e-02
   2.2784643e-06   7.4689042e-02
   2.2256932e-06   7.5726131e-02
   2.1752060e-06   7.6652321e-02
   2.1268786e-06   7.7466810e-02
   2.0805952e-06   7.8169209e-02
   2.0362481e-06   7.8759519e-02
   1.9937365e-06   7.9238109e-02
   1.9529663e-06   7.9605690e-02
   1.9138494e-06   7.9863295e-02
   1.8763036e-06   8.0012250e-02
   1.8402515e-06   8.0054158e-02
   1.8056207e-06   7.9990875e-02
   1.7723435e-06   7.9824488e-02
   1.7403560e-06   7.9557298e-02
   1.7095982e-06   7.9191799e-02
   1.6800139e-06   7.8730660e-02
   1.6515500e-06   7.8176710e-02
   1.6241566e-06   7.7532919e-02
   1.5977867e-06   7.6802385e-02
   1.5723958e-06   7.5988317e-02
   1.5479422e-06   7.5094023e-02
   1.5243864e-06   7.4122897e-02
   1.5016911e-06   7.3078408e-02
   1.4798209e-06   7.1964083e-02
   1.4587427e-06   7.0783506e-02
   1.4384249e-06   6.9540299e-02
   1.4188376e-06   6.8238116e-02
   1.3999526e-06   6.6880636e-02
   1.3817432e-06   6.5471554e-02
   1.3641841e-06   6.4014570e-02
   1.3472511e-06   6.2513387e-02
   1.3309215e-06   6.0971700e-02
   1.3151737e-06   5.9393193e-02
   1.2999872e-06   5.7781533e-02
   1.2853425e-06   5.6140360e-02
   1.2712211e-06   5.4473290e-02
   1.2576054e-06   5.2783904e-02
   1.2444788e-06   5.1075744e-02
   1.2318254e-06   4.9352313e-02
   1.2196301e-06   4.7617069e-02
   1.2078786e-06   4.5873420e-02
   1.1965573e-06   4.4124723e-02
   1.1856532e-06   4.2374281e-02
   1.1751541e-06   4.0625339e-02
   1.1650482e-06   3.8881080e-02
   1.1553244e-06   3.7144628e-02
   1.1459720e-06   3.5419039e-02
   1.1369812e-06   3.3707304e-02
   1.1283422e-06   3.2012344e-02
   1.1200460e-06   3.0337012e-02
   1.1120839e-06   2.8684085e-02
   1.1044479e-06   2.7056269e-02
   1.0971300e-06   2.5456193e-02
   1.0901228e-06   2.3886412e-02
   1.0834194e-06   2.2349400e-02
   1.0770132e-06   2.0847554e-02
   1.0708978e-06   1.9383190e-02
   1.0650672e-06   1.7958543e-02
   1.0595158e-06   1.6575768e-02
   1.0542383e-06   1.5236934e-02
   1.0492297e-06   1.3944028e-02
   1.0444853e-06   1.2698953e-02
   1.0400005e-06   1.1503525e-02
   1.0357712e-06   1.0359477e-02
   1.0317935e-06   9.2684540e-03
   1.0280636e-06   8.2320138e-03
   1.0245783e-06   7.2516277e-03
   1.0213342e-06   6.3286787e-03
   1.0183286e-06   5.4644619e-03
   1.0155585e-06   4.6601833e-03
   1.0130216e-06   3.9169602e-03
   1.0107156e-06   3.2358205e-03
   1.0086384e-06   2.6177023e-03
   1.0067882e-06   2.0634540e-03
   1.0051633e-06   1.5738339e-03
   1.0037623e-06   1.1495097e-03
   1.0025840e-06   7.9105890e-04
   1.0016272e-06   4.9896807e-04
   1.0008913e-06   2.7363314e-04
   1.0003754e-06   1.1535906e-04
   1.0000792e-06   2.4359843e-05
   1.0000000e-06   1.5881868e-16


==> Ncomp10.txt <==
   3.6475719e+00   2.3276692e-15
   4.0529407e-01   3.1236193e-13
   6.9045368e-03   2.7461858e-09
   1.9820552e-03   4.4405023e-08
   9.2834641e-04   2.4099565e-07
   5.3880981e-04   8.1079983e-07
   3.5315129e-04   2.0801875e-06
   2.5043101e-04   4.4780121e-06
   1.8770735e-04   8.5217796e-06
   1.4662023e-04   1.4799655e-05
   1.1825218e-04   2.3951488e-05
   9.7847825e-05   3.6636496e-05
   8.2683047e-05   5.3450024e-05
   7.1106208e-05   7.4777716e-05
   6.2068667e-05   1.0064905e-04
   5.4878667e-05   1.3067262e-04
   4.9064920e-05   1.6408099e-04
   4.4297365e-05   1.9985297e-04
   4.0339265e-05   2.3686031e-04
   3.7017248e-05   2.7399709e-04
   3.4201990e-05   3.1027225e-04
   3.1795439e-05   3.4486215e-04
   2.9722160e-05   3.7713024e-04
   2.7923352e-05   4.0662337e-04
   2.6352634e-05   4.3305393e-04
   2.4973023e-05   4.5627510e-04
   2.3754740e-05   4.7625405e-04
   2.2673588e-05   4.9304623e-04
   2.1709744e-05   5.0677236e-04
   2.0846839e-05   5.1759889e-04
   2.0071267e-05   5.2572191e-04
   1.9371638e-05   5.3135445e-04
   1.8738359e-05   5.3471663e-04
   1.8163308e-05   5.3602833e-04
   1.7639567e-05   5.3550383e-04
   1.7161218e-05   5.3334816e-04
   1.6723171e-05   5.2975461e-04
   1.6321032e-05   5.2490336e-04
   1.5950988e-05   5.1896074e-04
   1.5609720e-05   5.1207906e-04
   1.5294328e-05   5.0439687e-04
   1.5002269e-05   4.9603947e-04
   1.4731303e-05   4.8711955e-04
   1.4479455e-05   4.7773801e-04
   1.4244975e-05   4.6798482e-04
   1.4026310e-05   4.5793986e-04
   1.3822075e-05   4.4767378e-04
   1.3631034e-05   4.3724888e-04
   1.3452083e-05   4.2671981e-04
   1.3284230e-05   4.1613442e-04
   1.3126581e-05   4.0553437e-04
   1.2978333e-05   3.9495582e-04
   1.2838759e-05   3.8443000e-04
   1.2707203e-05   3.7398375e-04
   1.2583067e-05   3.6364000e-04
   1.2465812e-05   3.5341823e-04
   1.2354943e-05   3.4333483e-04
   1.2250011e-05   3.3340349e-04
   1.2150607e-05   3.2363554e-04
   1.2056355e-05   3.1404017e-04
   1.1966911e-05   3.0462475e-04
   1.1881959e-05   2.9539501e-04
   1.1801210e-05   2.8635529e-04
   1.1724397e-05   2.7750868e-04
   1.1651274e-05   2.6885722e-04
   1.1581615e-05   2.6040201e-04
   1.1515210e-05   2.5214333e-04
   1.1451865e-05   2.4408079e-04
   1.1391401e-05   2.3621341e-04
   1.1333653e-05   2.2853970e-04
   1.1278464e-05   2.2105772e-04
   1.1225693e-05   2.1376521e-04
   1.1175206e-05   2.0665958e-04
   1.1126879e-05   1.9973800e-04
   1.1080595e-05   1.9299744e-04
   1.1036248e-05   1.8643470e-04
   1.0993737e-05   1.8004646e-04
   1.0952966e-05   1.7382930e-04
   1.0913849e-05   1.6777974e-04
   1.0876304e-05   1.6189424e-04
   1.0840251e-05   1.5616924e-04
   1.0805621e-05   1.5060117e-04
   1.0772343e-05   1.4518647e-04
   1.0740356e-05   1.3992159e-04
   1.0709598e-05   1.3480303e-04
   1.0680014e-05   1.2982730e-04
   1.0651550e-05   1.2499099e-04
   1.0624157e-05   1.2029071e-04
   1.0597787e-05   1.1572317e-04
   1.0572396e-05   1.1128509e-04
   1.0547942e-05   1.0697332e-04
   1.0524386e-05   1.0278473e-04
   1.0501691e-05   9.8716289e-05
   1.0479821e-05   9.4765033e-05
   1.0458743e-05   9.0928074e-05
   1.0438425e-05   8.7202601e-05
   1.0418838e-05   8.3585879e-05
   1.0399953e-05   8.0075251e-05
   1.0381743e-05   7.6668136e-05
   1.0364184e-05   7.3362028e-05
   1.0347251e-05   7.0154498e-05
   1.0330922e-05   6.7043190e-05
   1.0315174e-05   6.4025824e-05
   1.0299987e-05   6.1100189e-05
   1.0285342e-05   5.8264147e-05
   1.0271221e-05   5.5515633e-05
   1.0257605e-05   5.2852645e-05
   1.0244479e-05   5.0273253e-05
   1.0231825e-05   4.7775592e-05
   1.0219630e-05   4.5357859e-05
   1.0207879e-05   4.3018318e-05
   1.0196557e-05   4.0755292e-05
   1.0185653e-05   3.8567166e-05
   1.0175154e-05   3.6452383e-05
   1.0165048e-05   3.4409443e-05
   1.0155324e-05   3.2436904e-05
   1.0145972e-05   3.0533377e-05
   1.0136981e-05   2.8697527e-05
   1.0128342e-05   2.6928071e-05
   1.0120046e-05   2.5223779e-05
   1.0112084e-05   2.3583467e-05
   1.0104448e-05   2.2006003e-05
   1.0097130e-05   2.0490300e-05
   1.0090123e-05   1.9035319e-05
   1.0083419e-05   1.7640064e-05
   1.0077013e-05   1.6303585e-05
   1.0070898e-05   1.5024975e-05
   1.0065067e-05   1.3803368e-05
   1.0059516e-05   1.2637940e-05
   1.0054238e-05   1.1527908e-05
   1.0049230e-05   1.0472527e-05
   1.0044485e-05   9.4710927e-06
   1.0040000e-05   8.5229368e-06
   1.0035771e-05   7.6274293e-06
   1.0031793e-05   6.7839768e-06
   1.0028064e-05   5.9920214e-06
   1.0024578e-05   5.2510407e-06
   1.0021334e-05   4.5605472e-06
   1.0018329e-05   3.9200874e-06
   1.0015559e-05   3.3292415e-06
   1.0013022e-05   2.7876230e-06
   1.0010716e-05   2.2948782e-06
   1.0008638e-05   1.8506860e-06
   1.0006788e-05   1.4547571e-06
   1.0005163e-05   1.1068342e-06
   1.0003762e-05   8.0669126e-07
   1.0002584e-05   5.5413365e-07
   1.0001627e-05   3.4899768e-07
   1.0000891e-05   1.9115052e-07
   1.0000375e-05   8.0490094e-08
   1.0000079e-05   1.6945259e-08
   1.0000000e-05   1.0000000e-16


==> Ncomp2.txt <==
   3.6475639e+00   2.3276795e-15
   4.0528607e-01   3.1237581e-13
   6.8965368e-03   2.7532948e-09
   1.9740552e-03   4.4807289e-08
   9.2034641e-04   2.4569030e-07
   5.3080981e-04   8.3827125e-07
   3.4515129e-04   2.1889470e-06
   2.4243101e-04   4.8123983e-06
   1.7970735e-04   9.3822440e-06
   1.3862023e-04   1.6738216e-05
   1.1025218e-04   2.7890233e-05
   8.9847825e-05   4.4019652e-05
   7.4683047e-05   6.6477975e-05
   6.3106208e-05   9.6783294e-05
   5.4068667e-05   1.3661482e-04
   4.6878667e-05   1.8780590e-04
   4.1064920e-05   2.5233614e-04
   3.6297365e-05   3.3232328e-04
   3.2339265e-05   4.3001541e-04
   2.9017248e-05   5.4778319e-04
   2.6201990e-05   6.8810853e-04
   2.3795439e-05   8.5356233e-04
   2.1722160e-05   1.0467606e-03
   1.9923352e-05   1.2702895e-03
   1.8352634e-05   1.5265974e-03
   1.6973023e-05   1.8178580e-03
   1.5754740e-05   2.1458223e-03
   1.4673588e-05   2.5116749e-03
   1.3709744e-05   2.9159163e-03
   1.2846839e-05   3.3582820e-03
   1.2071267e-05   3.8377085e-03
   1.1371638e-05   4.3523443e-03
   1.0738359e-05   4.8996028e-03
   1.0163308e-05   5.4762490e-03
   9.6395670e-06   6.0785079e-03
   9.1612181e-06   6.7021872e-03
   8.7231714e-06   7.3428035e-03
   8.3210319e-06   7.9957051e-03
   7.9509876e-06   8.6561866e-03
   7.6097197e-06   9.3195898e-03
   7.2943280e-06   9.9813910e-03
   7.0022686e-06   1.0637272e-02
   6.7313030e-06   1.1283177e-02
   6.4794552e-06   1.1915352e-02
   6.2449754e-06   1.2530376e-02
   6.0263098e-06   1.3125177e-02
   5.8220745e-06   1.3697037e-02
   5.6310344e-06   1.4243597e-02
   5.4520835e-06   1.4762841e-02
   5.2842297e-06   1.5253091e-02
   5.1265808e-06   1.5712989e-02
   4.9783327e-06   1.6141473e-02
   4.8387591e-06   1.6537762e-02
   4.7072026e-06   1.6901332e-02
   4.5830673e-06   1.7231893e-02
   4.4658117e-06   1.7529368e-02
   4.3549428e-06   1.7793868e-02
   4.2500115e-06   1.8025677e-02
   4.1506074e-06   1.8225225e-02
   4.0563551e-06   1.8393076e-02
   3.9669109e-06   1.8529904e-02
   3.8819592e-06   1.8636483e-02
   3.8012102e-06   1.8713664e-02
   3.7243971e-06   1.8762370e-02
   3.6512743e-06   1.8783578e-02
   3.5816150e-06   1.8778307e-02
   3.5152099e-06   1.8747612e-02
   3.4518651e-06   1.8692570e-02
   3.3914015e-06   1.8614277e-02
   3.3336526e-06   1.8513836e-02
   3.2784643e-06   1.8392354e-02
   3.2256932e-06   1.8250933e-02
   3.1752060e-06   1.8090669e-02
   3.1268786e-06   1.7912645e-02
   3.0805952e-06   1.7717929e-02
   3.0362481e-06   1.7507571e-02
   2.9937365e-06   1.7282597e-02
   2.9529663e-06   1.7044013e-02
   2.9138494e-06   1.6792797e-02
   2.8763036e-06   1.6529903e-02
   2.8402515e-06   1.6256255e-02
   2.8056207e-06   1.5972750e-02
   2.7723435e-06   1.5680256e-02
   2.7403560e-06   1.5379610e-02
   2.7095982e-06   1.5071623e-02
   2.6800139e-06   1.4757073e-02
   2.6515500e-06   1.4436711e-02
   2.6241566e-06   1.4111258e-02
   2.5977867e-06   1.3781405e-02
   2.5723958e-06   1.3447818e-02
   2.5479422e-06   1.3111132e-02
   2.5243864e-06   1.2771957e-02
   2.5016911e-06   1.2430875e-02
   2.4798209e-06   1.2088445e-02
   2.4587427e-06   1.1745197e-02
   2.4384249e-06   1.1401641e-02
   2.4188376e-06   1.1058258e-02
   2.3999526e-06   1.0715513e-02
   2.3817432e-06   1.0373842e-02
   2.3641841e-06   1.0033665e-02
   2.3472511e-06   9.6953798e-03
   2.3309215e-06   9.3593635e-03
   2.3151737e-06   9.0259755e-03
   2.2999872e-06   8.6955565e-03
   2.2853425e-06   8.3684299e-03
   2.2712211e-06   8.0449024e-03
   2.2576054e-06   7.7252646e-03
   2.2444788e-06   7.4097917e-03
   2.2318254e-06   7.0987442e-03
   2.2196301e-06   6.7923689e-03
   2.2078786e-06   6.4908987e-03
   2.1965573e-06   6.1945542e-03
   2.1856532e-06   5.9035433e-03
   2.1751541e-06   5.6180628e-03
   2.1650482e-06   5.3382980e-03
   2.1553244e-06   5.0644239e-03
   2.1459720e-06   4.7966053e-03
   2.1369812e-06   4.5349976e-03
   2.1283422e-06   4.2797468e-03
   2.1200460e-06   4.0309907e-03
   2.1120839e-06   3.7888586e-03
   2.1044479e-06   3.5534720e-03
   2.0971300e-06   3.3249452e-03
   2.0901228e-06   3.1033852e-03
   2.0834194e-06   2.8888925e-03
   2.0770132e-06   2.6815612e-03
   2.0708978e-06   2.4814796e-03
   2.0650672e-06   2.2887299e-03
   2.0595158e-06   2.1033893e-03
   2.0542383e-06   1.9255295e-03
   2.0492297e-06   1.7552177e-03
   2.0444853e-06   1.5925162e-03
   2.0400005e-06   1.4374831e-03
   2.0357712e-06   1.2901722e-03
   2.0317935e-06   1.1506334e-03
   2.0280636e-06   1.0189129e-03
   2.0245783e-06   8.9505321e-04
   2.0213342e-06   7.7909344e-04
   2.0183286e-06   6.7106952e-04
   2.0155585e-06   5.7101422e-04
   2.0130216e-06   4.7895733e-04
   2.0107156e-06   3.9492583e-04
   2.0086384e-06   3.1894392e-04
   2.0067882e-06   2.5103318e-04
   2.0051633e-06   1.9121264e-04
   2.0037623e-06   1.3949887e-04
   2.0025840e-06   9.5906046e-05
   2.0016272e-06   6.0446013e-05
   2.0008913e-06   3.3128333e-05
   2.0003754e-06   1.3960327e-05
   2.0000792e-06   2.9471146e-06
   2.0000000e-06   1.0000000e-16


==> Ncomp_al.txt <==
   3.6475628e+00   2.3276810e-15
   4.0528497e-01   3.1237771e-13
   6.8954384e-03   2.7542729e-09
   1.9729568e-03   4.4862933e-08
   9.1924808e-04   2.4634539e-07
   5.2971148e-04   8.4215193e-07
   3.4405296e-04   2.2045581e-06
   2.4133268e-04   4.8613605e-06
   1.7860902e-04   9.5113158e-06
   1.3752190e-04   1.7037500e-05
   1.0915385e-04   2.8518964e-05
   8.8749495e-05   4.5240905e-05
   7.3584717e-05   6.8703507e-05
   6.2007878e-05   1.0062953e-04
   5.2970337e-05   1.4297072e-04
   4.5780337e-05   1.9791308e-04
   3.9966590e-05   2.6788102e-04
   3.5199035e-05   3.5554043e-04
   3.1240935e-05   4.6380077e-04
   2.7918918e-05   5.9581605e-04
   2.5103660e-05   7.5498498e-04
   2.2697109e-05   9.4495019e-04
   2.0623830e-05   1.1695968e-03
   1.8825022e-05   1.4330501e-03
   1.7254303e-05   1.7396736e-03
   1.5874692e-05   2.0940655e-03
   1.4656409e-05   2.5010554e-03
   1.3575258e-05   2.9656988e-03
   1.2611413e-05   3.4932666e-03
   1.1748509e-05   4.0892267e-03
   1.0972937e-05   4.7592113e-03
   1.0273307e-05   5.5089648e-03
   9.6400285e-06   6.3442677e-03
   9.0649772e-06   7.2708336e-03
   8.5412366e-06   8.2941808e-03
   8.0628877e-06   9.4194814e-03
   7.6248411e-06   1.0651396e-02
   7.2227015e-06   1.1993905e-02
   6.8526572e-06   1.3450141e-02
   6.5113894e-06   1.5022237e-02
   6.1959976e-06   1.6711206e-02
   5.9039382e-06   1.8516835e-02
   5.6329726e-06   2.0437629e-02
   5.3811248e-06   2.2470784e-02
   5.1466450e-06   2.4612193e-02
   4.9279794e-06   2.6856492e-02
   4.7237442e-06   2.9197127e-02
   4.5327040e-06   3.1626458e-02
   4.3537531e-06   3.4135865e-02
   4.1858993e-06   3.6715885e-02
   4.0282504e-06   3.9356348e-02
   3.8800023e-06   4.2046521e-02
   3.7404287e-06   4.4775246e-02
   3.6088723e-06   4.7531087e-02
   3.4847370e-06   5.0302456e-02
   3.3674813e-06   5.3077740e-02
   3.2566125e-06   5.5845417e-02
   3.1516811e-06   5.8594158e-02
   3.0522770e-06   6.1312917e-02
   2.9580247e-06   6.3991014e-02
   2.8685805e-06   6.6618198e-02
   2.7836288e-06   6.9184713e-02
   2.7028798e-06   7.1681332e-02
   2.6260668e-06   7.4099406e-02
   2.5529440e-06   7.6430879e-02
   2.4832847e-06   7.8668315e-02
   2.4168795e-06   8.0804909e-02
   2.3535348e-06   8.2834485e-02
   2.2930711e-06   8.4751502e-02
   2.2353223e-06   8.6551045e-02
   2.1801340e-06   8.8228816e-02
   2.1273629e-06   8.9781117e-02
   2.0768757e-06   9.1204837e-02
   2.0285482e-06   9.2497433e-02
   1.9822649e-06   9.3656905e-02
   1.9379177e-06   9.4681777e-02
   1.8954061e-06   9.5571074e-02
   1.8546359e-06   9.6324297e-02
   1.8155191e-06   9.6941395e-02
   1.7779732e-06   9.7422748e-02
   1.7419211e-06   9.7769137e-02
   1.7072904e-06   9.7981721e-02
   1.6740131e-06   9.8062013e-02
   1.6420256e-06   9.8011858e-02
   1.6112679e-06   9.7833409e-02
   1.5816835e-06   9.7529105e-02
   1.5532197e-06   9.7101652e-02
   1.5258263e-06   9.6553998e-02
   1.4994563e-06   9.5889319e-02
   1.4740655e-06   9.5110995e-02
   1.4496119e-06   9.4222596e-02
   1.4260560e-06   9.3227861e-02
   1.4033607e-06   9.2130685e-02
   1.3814906e-06   9.0935102e-02
   1.3604123e-06   8.9645269e-02
   1.3400945e-06   8.8265454e-02
   1.3205072e-06   8.6800021e-02
   1.3016222e-06   8.5253418e-02
   1.2834129e-06   8.3630164e-02
   1.2658537e-06   8.1934840e-02
   1.2489207e-06   8.0172073e-02
   1.2325911e-06   7.8346533e-02
   1.2168434e-06   7.6462918e-02
   1.2016568e-06   7.4525943e-02
   1.1870121e-06   7.2540339e-02
   1.1728907e-06   7.0510836e-02
   1.1592750e-06   6.8442163e-02
   1.1461484e-06   6.6339032e-02
   1.1334950e-06   6.4206139e-02
   1.1212997e-06   6.2048152e-02
   1.1095482e-06   5.9869706e-02
   1.0982269e-06   5.7675398e-02
   1.0873229e-06   5.5469779e-02
   1.0768237e-06   5.3257351e-02
   1.0667178e-06   5.1042559e-02
   1.0569940e-06   4.8829789e-02
   1.0476417e-06   4.6623359e-02
   1.0386508e-06   4.4427518e-02
   1.0300118e-06   4.2246441e-02
   1.0217156e-06   4.0084224e-02
   1.0137536e-06   3.7944879e-02
   1.0061175e-06   3.5832333e-02
   9.9879959e-07   3.3750421e-02
   9.9179245e-07   3.1702884e-02
   9.8508908e-07   2.9693367e-02
   9.7868283e-07   2.7725415e-02
   9.7256739e-07   2.5802466e-02
   9.6673681e-07   2.3927855e-02
   9.6118545e-07   2.2104805e-02
   9.5590798e-07   2.0336428e-02
   9.5089938e-07   1.8625722e-02
   9.4615492e-07   1.6975566e-02
   9.4167012e-07   1.5388721e-02
   9.3744082e-07   1.3867825e-02
   9.3346309e-07   1.2415393e-02
   9.2973327e-07   1.1033814e-02
   9.2624792e-07   9.7253487e-03
   9.2300388e-07   8.4921288e-03
   9.1999820e-07   7.3361547e-03
   9.1722816e-07   6.2592942e-03
   9.1469128e-07   5.2632806e-03
   9.1238527e-07   4.3497119e-03
   9.1030808e-07   3.5200494e-03
   9.0845786e-07   2.7756164e-03
   9.0683297e-07   2.1175973e-03
   9.0543196e-07   1.5470369e-03
   9.0425361e-07   1.0648394e-03
   9.0329687e-07   6.7176750e-04
   9.0256090e-07   3.6844239e-04
   9.0204505e-07   1.5534278e-04
   9.0174887e-07   3.2804740e-05
   9.0166963e-07   5.8712811e-17


==> Ncompo.txt <==
   3.6475619e+00   2.3276823e-15
   4.0528407e-01   3.1237927e-13
   6.8945368e-03   2.7550762e-09
   1.9720552e-03   4.4908688e-08
   9.1834641e-04   2.4688509e-07
   5.2880981e-04   8.4535742e-07
   3.4315129e-04   2.2174964e-06
   2.4043101e-04   4.9021076e-06
   1.7770735e-04   9.6192596e-06
   1.3662023e-04   1.7289227e-05
   1.0825218e-04   2.9051260e-05
   8.7847825e-05   4.6282530e-05
   7.2683047e-05   7.0617523e-05
   6.1106208e-05   1.0396808e-04
   5.2068667e-05   1.4854427e-04
   4.4878667e-05   2.0687621e-04
   3.9064920e-05   2.8183693e-04
   3.4297365e-05   3.7666653e-04
   3.0339265e-05   4.9499741e-04
   2.7017248e-05   6.4088096e-04
   2.4201990e-05   8.1881554e-04
   2.1795439e-05   1.0337758e-03
   1.9722160e-05   1.2912436e-03
   1.7923352e-05   1.5972396e-03
   1.6352634e-05   1.9583573e-03
   1.4973023e-05   2.3817969e-03
   1.3754740e-05   2.8754012e-03
   1.2673588e-05   3.4476920e-03
   1.1709744e-05   4.1079071e-03
   1.0846839e-05   4.8660374e-03
   1.0071267e-05   5.7328645e-03
   9.3716377e-06   6.7199972e-03
   8.7383588e-06   7.8399074e-03
   8.1633075e-06   9.1059639e-03
   7.6395670e-06   1.0532464e-02
   7.1612181e-06   1.2134661e-02
   6.7231714e-06   1.3928789e-02
   6.3210319e-06   1.5932082e-02
   5.9509876e-06   1.8162783e-02
   5.6097197e-06   2.0640149e-02
   5.2943280e-06   2.3384446e-02
   5.0022686e-06   2.6416927e-02
   4.7313030e-06   2.9759807e-02
   4.4794552e-06   3.3436210e-02
   4.2449754e-06   3.7470109e-02
   4.0263098e-06   4.1886243e-02
   3.8220745e-06   4.6710007e-02
   3.6310344e-06   5.1967330e-02
   3.4520835e-06   5.7684514e-02
   3.2842297e-06   6.3888054e-02
   3.1265808e-06   7.0604425e-02
   2.9783327e-06   7.7859843e-02
   2.8387591e-06   8.5679988e-02
   2.7072026e-06   9.4089702e-02
   2.5830673e-06   1.0311266e-01
   2.4658117e-06   1.1277099e-01
   2.3549428e-06   1.2308492e-01
   2.2500115e-06   1.3407233e-01
   2.1506074e-06   1.4574838e-01
   2.0563551e-06   1.5812502e-01
   1.9669109e-06   1.7121061e-01
   1.8819592e-06   1.8500946e-01
   1.8012102e-06   1.9952146e-01
   1.7243971e-06   2.1474167e-01
   1.6512743e-06   2.3066004e-01
   1.5816150e-06   2.4726110e-01
   1.5152099e-06   2.6452376e-01
   1.4518651e-06   2.8242122e-01
   1.3914015e-06   3.0092088e-01
   1.3336526e-06   3.1998444e-01
   1.2784643e-06   3.3956805e-01
   1.2256932e-06   3.5962259e-01
   1.1752060e-06   3.8009405e-01
   1.1268786e-06   4.0092399e-01
   1.0805952e-06   4.2205013e-01
   1.0362481e-06   4.4340703e-01
   9.9373650e-07   4.6492678e-01
   9.5296629e-07   4.8653981e-01
   9.1384945e-07   5.0817571e-01
   8.7630357e-07   5.2976406e-01
   8.4025145e-07   5.5123527e-01
   8.0562073e-07   5.7252136e-01
   7.7234349e-07   5.9355677e-01
   7.4035596e-07   6.1427901e-01
   7.0959822e-07   6.3462932e-01
   6.8001391e-07   6.5455319e-01
   6.5155003e-07   6.7400084e-01
   6.2415663e-07   6.9292750e-01
   5.9778668e-07   7.1129372e-01
   5.7239583e-07   7.2906547e-01
   5.4794224e-07   7.4621421e-01
   5.2438641e-07   7.6271681e-01
   5.0169106e-07   7.7855549e-01
   4.7982092e-07   7.9371758e-01
   4.5874270e-07   8.0819528e-01
   4.3842486e-07   8.2198538e-01
   4.1883758e-07   8.3508887e-01
   3.9995261e-07   8.4751065e-01
   3.8174322e-07   8.5925911e-01
   3.6418405e-07   8.7034573e-01
   3.4725107e-07   8.8078472e-01
   3.3092150e-07   8.9059265e-01
   3.1517372e-07   8.9978805e-01
   2.9998720e-07   9.0839109e-01
   2.8534249e-07   9.1642325e-01
   2.7122108e-07   9.2390700e-01
   2.5760541e-07   9.3086556e-01
   2.4447879e-07   9.3732262e-01
   2.3182537e-07   9.4330211e-01
   2.1963008e-07   9.4882802e-01
   2.0787860e-07   9.5392423e-01
   1.9655729e-07   9.5861432e-01
   1.8565323e-07   9.6292151e-01
   1.7515409e-07   9.6686847e-01
   1.6504818e-07   9.7047730e-01
   1.5532435e-07   9.7376942e-01
   1.4597203e-07   9.7676552e-01
   1.3698116e-07   9.7948553e-01
   1.2834217e-07   9.8194857e-01
   1.2004598e-07   9.8417296e-01
   1.1208394e-07   9.8617616e-01
   1.0444787e-07   9.8797483e-01
   9.7129955e-08   9.8958476e-01
   9.0122820e-08   9.9102097e-01
   8.3419448e-08   9.9229762e-01
   7.7013193e-08   9.9342812e-01
   7.0897756e-08   9.9442510e-01
   6.5067176e-08   9.9530043e-01
   5.9515816e-08   9.9606526e-01
   5.4238349e-08   9.9673007e-01
   4.9229750e-08   9.9730463e-01
   4.4485282e-08   9.9779809e-01
   4.0000490e-08   9.9821897e-01
   3.5771190e-08   9.9857520e-01
   3.1793460e-08   9.9887413e-01
   2.8063632e-08   9.9912259e-01
   2.4578287e-08   9.9932687e-01
   2.1334247e-08   9.9949275e-01
   1.8328565e-08   9.9962556e-01
   1.5558528e-08   9.9973016e-01
   1.3021642e-08   9.9981097e-01
   1.0715634e-08   9.9987199e-01
   8.6384446e-09   9.9991680e-01
   6.7882243e-09   9.9994862e-01
   5.1633312e-09   9.9997027e-01
   3.7623267e-09   9.9998422e-01
   2.5839733e-09   9.9999256e-01
   1.6272321e-09   9.9999705e-01
   8.9126100e-10   9.9999911e-01
   3.7541305e-10   9.9999984e-01


==> b90_velocity_dep.txt <==
 7.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.21468485e-008 6.66666667e+000
 7.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.28197220e-001 6.48203074e+000
 7.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.53044141e-001 6.30496028e+000
 7.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.41789422e-001 6.13504754e+000
 7.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.11073896e-001 5.97191185e+000
 7.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.67556364e-001 5.81519755e+000
 7.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.14758256e-001 5.66457200e+000
 7.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.54832895e-001 5.51972381e+000
 7.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.89221704e-001 5.38036126e+000
 7.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.18951146e-001 5.24621081e+000
 8.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.44785734e-001 5.11701574e+000
 8.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.67314529e-001 4.99253497e+000
 8.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.87003568e-001 4.87254190e+000
 8.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.04229424e-001 4.75682337e+000
 8.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.19301664e-001 4.64517873e+000
 8.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.32478417e-001 4.53741898e+000
 8.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.43977513e-001 4.43336594e+000
 8.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.53984645e-001 4.33285153e+000
 8.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.62659502e-001 4.23571711e+000
 8.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.70140446e-001 4.14181280e+000
 9.07106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.76548156e-001 4.05099697e+000
 9.17106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.81988501e-001 3.96313563e+000
 9.27106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.86554832e-001 3.87810202e+000
 9.37106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.90329846e-001 3.79577608e+000
 9.47106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.93387098e-001 3.71604405e+000
 9.57106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.95792255e-001 3.63879810e+000
 9.67106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.97604140e-001 3.56393593e+000
 9.77106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.98875602e-001 3.49136047e+000
 9.87106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99654257e-001 3.42097952e+000
 9.97106781e-004 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99983112e-001 3.35270549e+000
 1.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99901105e-001 3.28645511e+000
 1.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.99443559e-001 3.22214919e+000
 1.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.98642588e-001 3.15971238e+000
 1.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.97527436e-001 3.09907294e+000
 1.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.96124781e-001 3.04016252e+000
 1.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.94458996e-001 2.98291603e+000
 1.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.92552382e-001 2.92727137e+000
 1.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.90425373e-001 2.87316935e+000
 1.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.88096712e-001 2.82055346e+000
 1.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.85583613e-001 2.76936977e+000
 1.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.82901904e-001 2.71956675e+000
 1.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.80066151e-001 2.67109521e+000
 1.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.77089773e-001 2.62390810e+000
 1.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.73985143e-001 2.57796043e+000
 1.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.70763678e-001 2.53320917e+000
 1.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.67435921e-001 2.48961314e+000
 1.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.64011616e-001 2.44713293e+000
 1.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.60499772e-001 2.40573076e+000
 1.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.56908728e-001 2.36537049e+000
 1.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.53246201e-001 2.32601742e+000
 1.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.49519340e-001 2.28763834e+000
 1.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.45734772e-001 2.25020135e+000
 1.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.41898639e-001 2.21367588e+000
 1.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.38016638e-001 2.17803257e+000
 1.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.34094054e-001 2.14324325e+000
 1.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.30135793e-001 2.10928084e+000
 1.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.26146408e-001 2.07611934e+000
 1.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.22130126e-001 2.04373378e+000
 1.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.18090874e-001 2.01210013e+000
 1.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.14032299e-001 1.98119528e+000
 1.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.09957786e-001 1.95099704e+000
 1.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.05870483e-001 1.92148401e+000
 1.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.01773313e-001 1.89263562e+000
 1.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.97668990e-001 1.86443206e+000
 1.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.93560035e-001 1.83685426e+000
 1.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.89448790e-001 1.80988385e+000
 1.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.85337430e-001 1.78350311e+000
 1.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.81227972e-001 1.75769498e+000
 1.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.77122291e-001 1.73244300e+000
 1.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.73022124e-001 1.70773132e+000
 1.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.68929083e-001 1.68354463e+000
 1.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.64844660e-001 1.65986815e+000
 1.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.60770242e-001 1.63668765e+000
 1.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.56707107e-001 1.61398936e+000
 1.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.52656443e-001 1.59176000e+000
 1.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.48619346e-001 1.56998675e+000
 1.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.44596826e-001 1.54865720e+000
 1.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.40589820e-001 1.52775939e+000
 1.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.36599188e-001 1.50728174e+000
 1.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.32625723e-001 1.48721306e+000
 1.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.28670153e-001 1.46754253e+000
 1.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.24733148e-001 1.44825970e+000
 1.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.20815322e-001 1.42935444e+000
 1.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.16917234e-001 1.41081695e+000
 1.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.13039397e-001 1.39263776e+000
 1.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.09182277e-001 1.37480769e+000
 1.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.05346297e-001 1.35731787e+000
 1.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.01531840e-001 1.34015968e+000
 1.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.97739251e-001 1.32332480e+000
 1.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.93968839e-001 1.30680515e+000
 1.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.90220883e-001 1.29059292e+000
 1.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.86495628e-001 1.27468052e+000
 1.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.82793292e-001 1.25906060e+000
 1.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.79114065e-001 1.24372605e+000
 1.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.75458111e-001 1.22866994e+000
 1.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.71825572e-001 1.21388559e+000
 1.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.68216567e-001 1.19936649e+000
 1.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.64631195e-001 1.18510632e+000
 1.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.61069533e-001 1.17109898e+000
 1.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.57531644e-001 1.15733852e+000
 1.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.54017569e-001 1.14381917e+000
 1.71710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.50527338e-001 1.13053533e+000
 1.72710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.47060964e-001 1.11748156e+000
 1.73710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.43618445e-001 1.10465259e+000
 1.74710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.40199768e-001 1.09204327e+000
 1.75710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.36804907e-001 1.07964862e+000
 1.76710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.33433825e-001 1.06746381e+000
 1.77710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.30086474e-001 1.05548410e+000
 1.78710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.26762798e-001 1.04370494e+000
 1.79710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.23462729e-001 1.03212187e+000
 1.80710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.20186194e-001 1.02073055e+000
 1.81710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.16933109e-001 1.00952679e+000
 1.82710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.13703383e-001 9.98506477e-001
 1.83710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.10496922e-001 9.87665639e-001
 1.84710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.07313621e-001 9.77000396e-001
 1.85710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.04153371e-001 9.66506977e-001
 1.86710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.01016059e-001 9.56181711e-001
 1.87710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.97901565e-001 9.46021024e-001
 1.88710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.94809765e-001 9.36021436e-001
 1.89710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.91740532e-001 9.26179560e-001
 1.90710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.88693734e-001 9.16492097e-001
 1.91710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.85669236e-001 9.06955834e-001
 1.92710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.82666898e-001 8.97567639e-001
 1.93710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.79686580e-001 8.88324464e-001
 1.94710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.76728137e-001 8.79223337e-001
 1.95710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.73791423e-001 8.70261361e-001
 1.96710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.70876289e-001 8.61435716e-001
 1.97710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.67982585e-001 8.52743650e-001
 1.98710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.65110158e-001 8.44182480e-001
 1.99710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.62258855e-001 8.35749591e-001
 2.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.59428519e-001 8.27442433e-001
 2.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.56618995e-001 8.19258520e-001
 2.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.53830126e-001 8.11195424e-001
 2.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.51061752e-001 8.03250781e-001
 2.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.48313715e-001 7.95422280e-001
 2.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.45585856e-001 7.87707669e-001
 2.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.42878015e-001 7.80104749e-001
 2.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.40190030e-001 7.72611375e-001
 2.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.37521743e-001 7.65225453e-001
 2.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.34872991e-001 7.57944937e-001
 2.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.32243615e-001 7.50767831e-001
 2.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.29633454e-001 7.43692187e-001
 2.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.27042347e-001 7.36716100e-001
 2.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.24470135e-001 7.29837712e-001
 2.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.21916658e-001 7.23055207e-001
 2.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.19381756e-001 7.16366811e-001
 2.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.16865271e-001 7.09770791e-001
 2.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.14367044e-001 7.03265454e-001
 2.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.11886918e-001 6.96849144e-001
 2.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.09424736e-001 6.90520246e-001
 2.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.06980340e-001 6.84277177e-001
 2.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.04553576e-001 6.78118394e-001
 2.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.02144289e-001 6.72042385e-001
 2.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.99752324e-001 6.66047675e-001
 2.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.97377528e-001 6.60132819e-001
 2.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.95019750e-001 6.54296405e-001
 2.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.92678837e-001 6.48537052e-001
 2.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.90354640e-001 6.42853410e-001
 2.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.88047008e-001 6.37244157e-001
 2.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.85755794e-001 6.31708001e-001
 2.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.83480851e-001 6.26243677e-001
 2.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.81222031e-001 6.20849948e-001
 2.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.78979190e-001 6.15525602e-001
 2.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.76752183e-001 6.10269456e-001
 2.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.74540868e-001 6.05080349e-001
 2.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.72345102e-001 5.99957146e-001
 2.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.70164745e-001 5.94898736e-001
 2.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.67999656e-001 5.89904030e-001
 2.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.65849698e-001 5.84971964e-001
 2.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.63714733e-001 5.80101494e-001
 2.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.61594624e-001 5.75291600e-001
 2.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.59489237e-001 5.70541279e-001
 2.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.57398437e-001 5.65849554e-001
 2.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.55322093e-001 5.61215464e-001
 2.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.53260071e-001 5.56638068e-001
 2.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.51212243e-001 5.52116447e-001
 2.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.49178478e-001 5.47649696e-001
 2.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.47158649e-001 5.43236933e-001
 2.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.45152628e-001 5.38877291e-001
 2.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.43160291e-001 5.34569920e-001
 2.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.41181512e-001 5.30313987e-001
 2.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.39216169e-001 5.26108679e-001
 2.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.37264138e-001 5.21953193e-001
 2.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.35325299e-001 5.17846748e-001
 2.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.33399532e-001 5.13788573e-001
 2.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.31486719e-001 5.09777916e-001
 2.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.29586741e-001 5.05814037e-001
 2.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.27699483e-001 5.01896212e-001
 2.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.25824829e-001 4.98023730e-001
 2.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.23962665e-001 4.94195894e-001
 2.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.22112878e-001 4.90412021e-001
 2.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.20275355e-001 4.86671439e-001
 2.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.18449987e-001 4.82973491e-001
 2.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.16636664e-001 4.79317532e-001
 2.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.14835276e-001 4.75702928e-001
 2.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.13045717e-001 4.72129057e-001
 2.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.11267880e-001 4.68595311e-001
 2.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.09501660e-001 4.65101090e-001
 2.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.07746952e-001 4.61645807e-001
 2.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.06003654e-001 4.58228886e-001
 2.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.04271663e-001 4.54849762e-001
 2.71710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.02550877e-001 4.51507878e-001
 2.72710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.00841198e-001 4.48202690e-001
 2.73710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.99142525e-001 4.44933662e-001
 2.74710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.97454761e-001 4.41700269e-001
 2.75710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.95777810e-001 4.38501994e-001
 2.76710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.94111573e-001 4.35338331e-001
 2.77710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.92455958e-001 4.32208782e-001
 2.78710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.90810869e-001 4.29112859e-001
 2.79710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.89176214e-001 4.26050082e-001
 2.80710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.87551901e-001 4.23019978e-001
 2.81710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.85937837e-001 4.20022086e-001
 2.82710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.84333934e-001 4.17055949e-001
 2.83710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.82740102e-001 4.14121122e-001
 2.84710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.81156252e-001 4.11217164e-001
 2.85710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.79582297e-001 4.08343645e-001
 2.86710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.78018150e-001 4.05500141e-001
 2.87710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.76463726e-001 4.02686235e-001
 2.88710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.74918941e-001 3.99901517e-001
 2.89710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.73383709e-001 3.97145586e-001
 2.90710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.71857949e-001 3.94418046e-001
 2.91710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.70341578e-001 3.91718508e-001
 2.92710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.68834514e-001 3.89046590e-001
 2.93710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.67336678e-001 3.86401918e-001
 2.94710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.65847990e-001 3.83784121e-001
 2.95710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.64368371e-001 3.81192837e-001
 2.96710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.62897743e-001 3.78627708e-001
 2.97710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.61436029e-001 3.76088385e-001
 2.98710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.59983152e-001 3.73574522e-001
 2.99710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.58539038e-001 3.71085780e-001
 3.00710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.57103610e-001 3.68621825e-001
 3.01710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.55676797e-001 3.66182330e-001
 3.02710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.54258523e-001 3.63766971e-001
 3.03710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.52848717e-001 3.61375431e-001
 3.04710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.51447307e-001 3.59007398e-001
 3.05710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.50054222e-001 3.56662565e-001
 3.06710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.48669391e-001 3.54340630e-001
 3.07710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.47292746e-001 3.52041296e-001
 3.08710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.45924218e-001 3.49764270e-001
 3.09710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.44563737e-001 3.47509264e-001
 3.10710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.43211238e-001 3.45275997e-001
 3.11710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.41866654e-001 3.43064188e-001
 3.12710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.40529917e-001 3.40873565e-001
 3.13710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.39200964e-001 3.38703857e-001
 3.14710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.37879730e-001 3.36554799e-001
 3.15710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.36566149e-001 3.34426130e-001
 3.16710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.35260160e-001 3.32317593e-001
 3.17710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.33961700e-001 3.30228934e-001
 3.18710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.32670706e-001 3.28159904e-001
 3.19710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.31387117e-001 3.26110259e-001
 3.20710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.30110872e-001 3.24079757e-001
 3.21710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.28841912e-001 3.22068161e-001
 3.22710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.27580176e-001 3.20075235e-001
 3.23710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.26325606e-001 3.18100751e-001
 3.24710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.25078144e-001 3.16144481e-001
 3.25710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.23837731e-001 3.14206201e-001
 3.26710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.22604311e-001 3.12285692e-001
 3.27710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.21377827e-001 3.10382738e-001
 3.28710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.20158223e-001 3.08497125e-001
 3.29710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.18945443e-001 3.06628642e-001
 3.30710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.17739433e-001 3.04777084e-001
 3.31710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.16540139e-001 3.02942246e-001
 3.32710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.15347506e-001 3.01123928e-001
 3.33710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.14161482e-001 2.99321931e-001
 3.34710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.12982013e-001 2.97536061e-001
 3.35710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.11809048e-001 2.95766127e-001
 3.36710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.10642535e-001 2.94011939e-001
 3.37710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.09482423e-001 2.92273311e-001
 3.38710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.08328661e-001 2.90550059e-001
 3.39710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.07181199e-001 2.88842004e-001
 3.40710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.06039988e-001 2.87148965e-001
 3.41710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.04904978e-001 2.85470769e-001
 3.42710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.03776120e-001 2.83807242e-001
 3.43710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.02653368e-001 2.82158213e-001
 3.44710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.01536672e-001 2.80523515e-001
 3.45710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.00425986e-001 2.78902982e-001
 3.46710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.99321263e-001 2.77296450e-001
 3.47710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.98222457e-001 2.75703760e-001
 3.48710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.97129522e-001 2.74124752e-001
 3.49710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.96042412e-001 2.72559271e-001
 3.50710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.94961083e-001 2.71007161e-001
 3.51710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.93885491e-001 2.69468272e-001
 3.52710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.92815590e-001 2.67942453e-001
 3.53710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.91751338e-001 2.66429558e-001
 3.54710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.90692691e-001 2.64929439e-001
 3.55710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.89639607e-001 2.63441955e-001
 3.56710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.88592043e-001 2.61966963e-001
 3.57710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.87549957e-001 2.60504324e-001
 3.58710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.86513308e-001 2.59053900e-001
 3.59710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.85482054e-001 2.57615556e-001
 3.60710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.84456156e-001 2.56189159e-001
 3.61710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.83435571e-001 2.54774575e-001
 3.62710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.82420262e-001 2.53371675e-001
 3.63710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.81410187e-001 2.51980331e-001
 3.64710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.80405308e-001 2.50600416e-001
 3.65710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.79405586e-001 2.49231805e-001
 3.66710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.78410983e-001 2.47874375e-001
 3.67710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.77421459e-001 2.46528005e-001
 3.68710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.76436979e-001 2.45192575e-001
 3.69710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.75457504e-001 2.43867966e-001


==> b90_velocity_dep_2.txt <==
 3.70710678e-003 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.74482997e-001 2.42554063e-001
 1.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.36362949e-002 3.09928638e-004
 2.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.94234514e-003 8.03278946e-005
 3.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.65649205e-003 3.61383930e-005
 4.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.50306291e-003 2.04524790e-005
 5.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.80760813e-003 1.31377983e-005
 6.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.34254753e-003 9.14589410e-006
 7.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.00966117e-003 6.73123684e-006
 8.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.75961243e-003 5.16039717e-006
 9.03707107e-001 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.56490208e-003 4.08153336e-006
 1.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.40898994e-003 3.30875604e-006
 1.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.28133022e-003 2.73634635e-006
 1.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.17488159e-003 2.30057871e-006
 1.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.08476309e-003 1.96118553e-006
 1.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 1.00748466e-003 1.69170934e-006
 1.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 9.40484619e-004 1.47418586e-006
 1.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.81840218e-004 1.29607054e-006
 1.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 8.30080144e-004 1.14838861e-006
 1.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.84059368e-004 1.02458198e-006
 1.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.42873449e-004 9.19768396e-007
 2.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 7.05798502e-004 8.30252646e-007
 2.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.72248279e-004 7.53196333e-007
 2.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.41742945e-004 6.86390084e-007
 2.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 6.13885980e-004 6.28093387e-007
 2.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.88346849e-004 5.76920074e-007
 2.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.64847822e-004 5.31755146e-007
 2.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.43153839e-004 4.91693524e-007
 2.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.23064614e-004 4.55994348e-007
 2.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 5.04408436e-004 4.24046478e-007
 2.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.87037249e-004 3.95342160e-007
 3.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.70822711e-004 3.69456729e-007
 3.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.55653023e-004 3.46032814e-007
 3.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.41430343e-004 3.24767929e-007
 3.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.28068677e-004 3.05404668e-007
 3.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.15492135e-004 2.87722869e-007
 3.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 4.03633492e-004 2.71533337e-007
 3.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.92432984e-004 2.56672755e-007
 3.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.81837304e-004 2.42999553e-007
 3.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.71798747e-004 2.30390522e-007
 3.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.62274500e-004 2.18738029e-007
 4.00370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.53226023e-004 2.07947713e-007
 4.10370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.44618537e-004 1.97936566e-007
 4.20370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.36420570e-004 1.88631339e-007
 4.30370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.28603576e-004 1.79967188e-007
 4.40370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.21141600e-004 1.71886549e-007
 4.50370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.14010994e-004 1.64338178e-007
 4.60370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.07190165e-004 1.57276333e-007
 4.70370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 3.00659355e-004 1.50660083e-007
 4.80370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.94400453e-004 1.44452714e-007
 4.90370711e+000 1.00000000e+000 1.00000000e+003 3.33333333e-006 2.88396822e-004 1.38621215e-007


==> b90_velocity_dep_3.txt <==
 1.00000000e+000 0.00000000e+000
 1.00200000e+000 2.10082722e-007
 1.00400000e+000 2.96067116e-007
 1.00600000e+000 3.61346517e-007
 1.00800000e+000 4.15800042e-007
 1.01000000e+000 4.63269839e-007
 1.01200000e+000 5.05734209e-007
 1.01400000e+000 5.44373012e-007
 1.01600000e+000 5.79958055e-007
 1.01800000e+000 6.13027593e-007
 1.02000000e+000 6.43975113e-007
 1.02200000e+000 6.73098883e-007
 1.02400000e+000 7.00631577e-007
 1.02600000e+000 7.26758999e-007
 1.02800000e+000 7.51632425e-007
 1.03000000e+000 7.75377050e-007
 1.03200000e+000 7.98097943e-007
 1.03400000e+000 8.19884357e-007
 1.03600000e+000 8.40812911e-007
 1.03800000e+000 8.60949992e-007
 1.04000000e+000 8.80353603e-007
 1.04200000e+000 8.99074792e-007
 1.04400000e+000 9.17158788e-007
 1.04600000e+000 9.34645903e-007
 1.04800000e+000 9.51572264e-007
 1.05000000e+000 9.67970406e-007
 1.05200000e+000 9.83869767e-007
 1.05400000e+000 9.99297091e-007
 1.05600000e+000 1.01427677e-006
 1.05800000e+000 1.02883112e-006
 1.06000000e+000 1.04298065e-006
 1.06200000e+000 1.05674423e-006
 1.06400000e+000 1.07013932e-006
 1.06600000e+000 1.08318207e-006
 1.06800000e+000 1.09588748e-006
 1.07000000e+000 1.10826950e-006
 1.07200000e+000 1.12034118e-006
 1.07400000e+000 1.13211467e-006
 1.07600000e+000 1.14360139e-006
 1.07800000e+000 1.15481202e-006
 1.08000000e+000 1.16575663e-006
 1.08200000e+000 1.17644469e-006
 1.08400000e+000 1.18688511e-006
 1.08600000e+000 1.19708633e-006
 1.08800000e+000 1.20705633e-006
 1.09000000e+000 1.21680265e-006
 1.09200000e+000 1.22633246e-006
 1.09400000e+000 1.23565254e-006
 1.09600000e+000 1.24476937e-006
 1.09800000e+000 1.25368909e-006
 1.10000000e+000 1.26241755e-006
 1.10200000e+000 1.27096034e-006
 1.10400000e+000 1.27932279e-006
 1.10600000e+000 1.28750999e-006
 1.10800000e+000 1.29552681e-006
 1.11000000e+000 1.30337792e-006
 1.11200000e+000 1.31106776e-006
 1.11400000e+000 1.31860064e-006
 1.11600000e+000 1.32598064e-006
 1.11800000e+000 1.33321171e-006
 1.12000000e+000 1.34029764e-006
 1.12200000e+000 1.34724207e-006
 1.12400000e+000 1.35404850e-006
 1.12600000e+000 1.36072031e-006
 1.12800000e+000 1.36726074e-006
 1.13000000e+000 1.37367292e-006
 1.13200000e+000 1.37995987e-006
 1.13400000e+000 1.38612451e-006
 1.13600000e+000 1.39216965e-006
 1.13800000e+000 1.39809800e-006
 1.14000000e+000 1.40391220e-006
 1.14200000e+000 1.40961477e-006
 1.14400000e+000 1.41520819e-006
 1.14600000e+000 1.42069482e-006
 1.14800000e+000 1.42607697e-006
 1.15000000e+000 1.43135686e-006
 1.15200000e+000 1.43653666e-006
 1.15400000e+000 1.44161847e-006
 1.15600000e+000 1.44660431e-006
 1.15800000e+000 1.45149616e-006
 1.16000000e+000 1.45629592e-006
 1.16200000e+000 1.46100547e-006
 1.16400000e+000 1.46562659e-006
 1.16600000e+000 1.47016106e-006
 1.16800000e+000 1.47461056e-006
 1.17000000e+000 1.47897676e-006
 1.17200000e+000 1.48326127e-006
 1.17400000e+000 1.48746565e-006
 1.17600000e+000 1.49159144e-006
 1.17800000e+000 1.49564011e-006
 1.18000000e+000 1.49961312e-006
 1.18200000e+000 1.50351186e-006
 1.18400000e+000 1.50733773e-006
 1.18600000e+000 1.51109204e-006
 1.18800000e+000 1.51477611e-006
 1.19000000e+000 1.51839121e-006
 1.19200000e+000 1.52193857e-006
 1.19400000e+000 1.52541941e-006
 1.19600000e+000 1.52883490e-006
 1.19800000e+000 1.53218621e-006
 1.20000000e+000 1.53547444e-006
 1.20200000e+000 1.53870070e-006
 1.20400000e+000 1.54186607e-006
 1.20600000e+000 1.54497158e-006
 1.20800000e+000 1.54801826e-006
 1.21000000e+000 1.55100711e-006
 1.21200000e+000 1.55393911e-006
 1.21400000e+000 1.55681521e-006
 1.21600000e+000 1.55963635e-006
 1.21800000e+000 1.56240344e-006
 1.22000000e+000 1.56511737e-006
 1.22200000e+000 1.56777902e-006
 1.22400000e+000 1.57038924e-006
 1.22600000e+000 1.57294887e-006
 1.22800000e+000 1.57545872e-006
 1.23000000e+000 1.57791960e-006
 1.23200000e+000 1.58033230e-006
 1.23400000e+000 1.58269758e-006
 1.23600000e+000 1.58501620e-006
 1.23800000e+000 1.58728889e-006
 1.24000000e+000 1.58951637e-006
 1.24200000e+000 1.59169936e-006
 1.24400000e+000 1.59383854e-006
 1.24600000e+000 1.59593460e-006
 1.24800000e+000 1.59798820e-006
 1.25000000e+000 1.60000000e-006
 1.25200000e+000 1.60197064e-006
 1.25400000e+000 1.60390074e-006
 1.25600000e+000 1.60579092e-006
 1.25800000e+000 1.60764178e-006
 1.26000000e+000 1.60945393e-006
 1.26200000e+000 1.61122793e-006
 1.26400000e+000 1.61296436e-006
 1.26600000e+000 1.61466379e-006
 1.26800000e+000 1.61632675e-006
 1.27000000e+000 1.61795379e-006
 1.27200000e+000 1.61954544e-006
 1.27400000e+000 1.62110222e-006
 1.27600000e+000 1.62262464e-006
 1.27800000e+000 1.62411320e-006
 1.28000000e+000 1.62556839e-006
 1.28200000e+000 1.62699069e-006
 1.28400000e+000 1.62838059e-006
 1.28600000e+000 1.62973855e-006
 1.28800000e+000 1.63106502e-006
 1.29000000e+000 1.63236045e-006
 1.29200000e+000 1.63362530e-006
 1.29400000e+000 1.63485999e-006
 1.29600000e+000 1.63606495e-006
 1.29800000e+000 1.63724060e-006
 1.30000000e+000 1.63838735e-006
 1.30200000e+000 1.63950561e-006
 1.30400000e+000 1.64059579e-006
 1.30600000e+000 1.64165826e-006
 1.30800000e+000 1.64269342e-006
 1.31000000e+000 1.64370165e-006
 1.31200000e+000 1.64468332e-006
 1.31400000e+000 1.64563879e-006
 1.31600000e+000 1.64656843e-006
 1.31800000e+000 1.64747260e-006
 1.32000000e+000 1.64835164e-006
 1.32200000e+000 1.64920590e-006
 1.32400000e+000 1.65003571e-006
 1.32600000e+000 1.65084140e-006
 1.32800000e+000 1.65162332e-006
 1.33000000e+000 1.65238177e-006
 1.33200000e+000 1.65311707e-006
 1.33400000e+000 1.65382954e-006
 1.33600000e+000 1.65451949e-006
 1.33800000e+000 1.65518721e-006
 1.34000000e+000 1.65583301e-006
 1.34200000e+000 1.65645717e-006
 1.34400000e+000 1.65706000e-006
 1.34600000e+000 1.65764176e-006
 1.34800000e+000 1.65820274e-006
 1.35000000e+000 1.65874322e-006
 1.35200000e+000 1.65926347e-006
 1.35400000e+000 1.65976376e-006
 1.35600000e+000 1.66024434e-006
 1.35800000e+000 1.66070548e-006
 1.36000000e+000 1.66114744e-006
 1.36200000e+000 1.66157046e-006
 1.36400000e+000 1.66197479e-006
 1.36600000e+000 1.66236069e-006
 1.36800000e+000 1.66272838e-006
 1.37000000e+000 1.66307811e-006
 1.37200000e+000 1.66341010e-006
 1.37400000e+000 1.66372460e-006
 1.37600000e+000 1.66402182e-006
 1.37800000e+000 1.66430200e-006
 1.38000000e+000 1.66456535e-006
 1.38200000e+000 1.66481208e-006
 1.38400000e+000 1.66504242e-006
 1.38600000e+000 1.66525657e-006
 1.38800000e+000 1.66545475e-006
 1.39000000e+000 1.66563715e-006
 1.39200000e+000 1.66580398e-006
 1.39400000e+000 1.66595544e-006
 1.39600000e+000 1.66609173e-006
 1.39800000e+000 1.66621304e-006
 1.40000000e+000 1.66631955e-006
 1.40200000e+000 1.66641147e-006
 1.40400000e+000 1.66648897e-006
 1.40600000e+000 1.66655224e-006
 1.40800000e+000 1.66660146e-006
 1.41000000e+000 1.66663681e-006
 1.41200000e+000 1.66665846e-006
 1.41400000e+000 1.66666659e-006
 1.41600000e+000 1.66666137e-006
 1.41800000e+000 1.66664296e-006
 1.42000000e+000 1.66661154e-006
 1.42200000e+000 1.66656727e-006
 1.42400000e+000 1.66651030e-006
 1.42600000e+000 1.66644081e-006
 1.42800000e+000 1.66635894e-006
 1.43000000e+000 1.66626486e-006
 1.43200000e+000 1.66615871e-006
 1.43400000e+000 1.66604065e-006
 1.43600000e+000 1.66591083e-006
 1.43800000e+000 1.66576940e-006
 1.44000000e+000 1.66561649e-006
 1.44200000e+000 1.66545226e-006
 1.44400000e+000 1.66527685e-006
 1.44600000e+000 1.66509039e-006
 1.44800000e+000 1.66489303e-006
 1.45000000e+000 1.66468490e-006
 1.45200000e+000 1.66446613e-006
 1.45400000e+000 1.66423686e-006
 1.45600000e+000 1.66399723e-006
 1.45800000e+000 1.66374735e-006
 1.46000000e+000 1.66348735e-006
 1.46200000e+000 1.66321737e-006
 1.46400000e+000 1.66293753e-006
 1.46600000e+000 1.66264794e-006
 1.46800000e+000 1.66234874e-006
 1.47000000e+000 1.66204004e-006
 1.47200000e+000 1.66172195e-006
 1.47400000e+000 1.66139461e-006
 1.47600000e+000 1.66105811e-006
 1.47800000e+000 1.66071258e-006
 1.48000000e+000 1.66035813e-006
 1.48200000e+000 1.65999487e-006
 1.48400000e+000 1.65962290e-006
 1.48600000e+000 1.65924235e-006
 1.48800000e+000 1.65885330e-006
 1.49000000e+000 1.65845588e-006
 1.49200000e+000 1.65805018e-006
 1.49400000e+000 1.65763630e-006
 1.49600000e+000 1.65721436e-006
 1.49800000e+000 1.65678444e-006
 1.50000000e+000 1.65634665e-006
 1.50200000e+000 1.65590109e-006
 1.50400000e+000 1.65544785e-006
 1.50600000e+000 1.65498703e-006
 1.50800000e+000 1.65451872e-006
 1.51000000e+000 1.65404301e-006
 1.51200000e+000 1.65356001e-006
 1.51400000e+000 1.65306980e-006
 1.51600000e+000 1.65257246e-006
 1.51800000e+000 1.65206810e-006
 1.52000000e+000 1.65155679e-006
 1.52200000e+000 1.65103862e-006
 1.52400000e+000 1.65051369e-006
 1.52600000e+000 1.64998206e-006
 1.52800000e+000 1.64944384e-006
 1.53000000e+000 1.64889909e-006
 1.53200000e+000 1.64834791e-006
 1.53400000e+000 1.64779037e-006
 1.53600000e+000 1.64722655e-006
 1.53800000e+000 1.64665653e-006
 1.54000000e+000 1.64608039e-006
 1.54200000e+000 1.64549821e-006
 1.54400000e+000 1.64491006e-006
 1.54600000e+000 1.64431602e-006
 1.54800000e+000 1.64371616e-006
 1.55000000e+000 1.64311055e-006
 1.55200000e+000 1.64249927e-006
 1.55400000e+000 1.64188239e-006
 1.55600000e+000 1.64125998e-006
 1.55800000e+000 1.64063211e-006
 1.56000000e+000 1.63999885e-006
 1.56200000e+000 1.63936027e-006
 1.56400000e+000 1.63871644e-006
 1.56600000e+000 1.63806742e-006
 1.56800000e+000 1.63741327e-006
 1.57000000e+000 1.63675407e-006
 1.57200000e+000 1.63608988e-006
 1.57400000e+000 1.63542076e-006
 1.57600000e+000 1.63474678e-006
 1.57800000e+000 1.63406799e-006
 1.58000000e+000 1.63338447e-006
 1.58200000e+000 1.63269626e-006
 1.58400000e+000 1.63200344e-006
 1.58600000e+000 1.63130605e-006
 1.58800000e+000 1.63060417e-006
 1.59000000e+000 1.62989784e-006
 1.59200000e+000 1.62918713e-006
 1.59400000e+000 1.62847209e-006
 1.59600000e+000 1.62775278e-006
 1.59800000e+000 1.62702925e-006
 1.60000000e+000 1.62630156e-006
 1.60200000e+000 1.62556977e-006
 1.60400000e+000 1.62483392e-006
 1.60600000e+000 1.62409407e-006
 1.60800000e+000 1.62335028e-006
 1.61000000e+000 1.62260259e-006
 1.61200000e+000 1.62185106e-006
 1.61400000e+000 1.62109573e-006
 1.61600000e+000 1.62033666e-006
 1.61800000e+000 1.61957390e-006
 1.62000000e+000 1.61880750e-006
 1.62200000e+000 1.61803750e-006
 1.62400000e+000 1.61726395e-006
 1.62600000e+000 1.61648690e-006
 1.62800000e+000 1.61570640e-006
 1.63000000e+000 1.61492250e-006
 1.63200000e+000 1.61413524e-006
 1.63400000e+000 1.61334466e-006
 1.63600000e+000 1.61255081e-006
 1.63800000e+000 1.61175374e-006
 1.64000000e+000 1.61095348e-006
 1.64200000e+000 1.61015009e-006
 1.64400000e+000 1.60934360e-006
 1.64600000e+000 1.60853406e-006
 1.64800000e+000 1.60772152e-006
 1.65000000e+000 1.60690600e-006
 1.65200000e+000 1.60608756e-006
 1.65400000e+000 1.60526623e-006
 1.65600000e+000 1.60444205e-006
 1.65800000e+000 1.60361507e-006
 1.66000000e+000 1.60278532e-006
 1.66200000e+000 1.60195284e-006
 1.66400000e+000 1.60111767e-006
 1.66600000e+000 1.60027986e-006
 1.66800000e+000 1.59943942e-006
 1.67000000e+000 1.59859642e-006
 1.67200000e+000 1.59775087e-006
 1.67400000e+000 1.59690282e-006
 1.67600000e+000 1.59605230e-006
 1.67800000e+000 1.59519936e-006
 1.68000000e+000 1.59434401e-006
 1.68200000e+000 1.59348631e-006
 1.68400000e+000 1.59262628e-006
 1.68600000e+000 1.59176396e-006
 1.68800000e+000 1.59089938e-006
 1.69000000e+000 1.59003257e-006
 1.69200000e+000 1.58916358e-006
 1.69400000e+000 1.58829242e-006
 1.69600000e+000 1.58741914e-006
 1.69800000e+000 1.58654377e-006
 1.70000000e+000 1.58566633e-006
 1.70200000e+000 1.58478686e-006
 1.70400000e+000 1.58390539e-006
 1.70600000e+000 1.58302196e-006
 1.70800000e+000 1.58213658e-006
 1.71000000e+000 1.58124929e-006
 1.71200000e+000 1.58036013e-006
 1.71400000e+000 1.57946911e-006
 1.71600000e+000 1.57857628e-006
 1.71800000e+000 1.57768165e-006
 1.72000000e+000 1.57678526e-006
 1.72200000e+000 1.57588714e-006
 1.72400000e+000 1.57498730e-006
 1.72600000e+000 1.57408579e-006
 1.72800000e+000 1.57318263e-006
 1.73000000e+000 1.57227784e-006
 1.73200000e+000 1.57137145e-006
 1.73400000e+000 1.57046349e-006
 1.73600000e+000 1.56955398e-006
 1.73800000e+000 1.56864296e-006
 1.74000000e+000 1.56773044e-006
 1.74200000e+000 1.56681645e-006
 1.74400000e+000 1.56590101e-006
 1.74600000e+000 1.56498416e-006
 1.74800000e+000 1.56406592e-006
 1.75000000e+000 1.56314630e-006
 1.75200000e+000 1.56222534e-006
 1.75400000e+000 1.56130305e-006
 1.75600000e+000 1.56037947e-006
 1.75800000e+000 1.55945461e-006
 1.76000000e+000 1.55852849e-006
 1.76200000e+000 1.55760115e-006
 1.76400000e+000 1.55667260e-006
 1.76600000e+000 1.55574287e-006
 1.76800000e+000 1.55481197e-006
 1.77000000e+000 1.55387994e-006
 1.77200000e+000 1.55294678e-006
 1.77400000e+000 1.55201253e-006
 1.77600000e+000 1.55107720e-006
 1.77800000e+000 1.55014081e-006
 1.78000000e+000 1.54920339e-006
 1.78200000e+000 1.54826496e-006
 1.78400000e+000 1.54732553e-006
 1.78600000e+000 1.54638513e-006
 1.78800000e+000 1.54544378e-006
 1.79000000e+000 1.54450149e-006
 1.79200000e+000 1.54355828e-006
 1.79400000e+000 1.54261418e-006
 1.79600000e+000 1.54166921e-006
 1.79800000e+000 1.54072337e-006
 1.80000000e+000 1.53977670e-006
 1.80200000e+000 1.53882921e-006
 1.80400000e+000 1.53788092e-006
 1.80600000e+000 1.53693184e-006
 1.80800000e+000 1.53598200e-006
 1.81000000e+000 1.53503140e-006
 1.81200000e+000 1.53408008e-006
 1.81400000e+000 1.53312805e-006
 1.81600000e+000 1.53217532e-006
 1.81800000e+000 1.53122191e-006
 1.82000000e+000 1.53026783e-006
 1.82200000e+000 1.52931312e-006
 1.82400000e+000 1.52835777e-006
 1.82600000e+000 1.52740181e-006
 1.82800000e+000 1.52644526e-006
 1.83000000e+000 1.52548812e-006
 1.83200000e+000 1.52453042e-006
 1.83400000e+000 1.52357217e-006
 1.83600000e+000 1.52261339e-006
 1.83800000e+000 1.52165408e-006
 1.84000000e+000 1.52069428e-006
 1.84200000e+000 1.51973399e-006
 1.84400000e+000 1.51877322e-006
 1.84600000e+000 1.51781200e-006
 1.84800000e+000 1.51685033e-006
 1.85000000e+000 1.51588823e-006
 1.85200000e+000 1.51492572e-006
 1.85400000e+000 1.51396280e-006
 1.85600000e+000 1.51299950e-006
 1.85800000e+000 1.51203583e-006
 1.86000000e+000 1.51107179e-006
 1.86200000e+000 1.51010741e-006
 1.86400000e+000 1.50914270e-006
 1.86600000e+000 1.50817767e-006
 1.86800000e+000 1.50721233e-006
 1.87000000e+000 1.50624669e-006
 1.87200000e+000 1.50528078e-006
 1.87400000e+000 1.50431460e-006
 1.87600000e+000 1.50334816e-006
 1.87800000e+000 1.50238148e-006
 1.88000000e+000 1.50141457e-006
 1.88200000e+000 1.50044744e-006
 1.88400000e+000 1.49948011e-006
 1.88600000e+000 1.49851258e-006
 1.88800000e+000 1.49754487e-006
 1.89000000e+000 1.49657698e-006
 1.89200000e+000 1.49560894e-006
 1.89400000e+000 1.49464075e-006
 1.89600000e+000 1.49367242e-006
 1.89800000e+000 1.49270397e-006
 1.90000000e+000 1.49173540e-006
 1.90200000e+000 1.49076673e-006
 1.90400000e+000 1.48979797e-006
 1.90600000e+000 1.48882913e-006
 1.90800000e+000 1.48786021e-006
 1.91000000e+000 1.48689124e-006
 1.91200000e+000 1.48592221e-006
 1.91400000e+000 1.48495314e-006
 1.91600000e+000 1.48398405e-006
 1.91800000e+000 1.48301493e-006
 1.92000000e+000 1.48204581e-006
 1.92200000e+000 1.48107668e-006
 1.92400000e+000 1.48010757e-006
 1.92600000e+000 1.47913847e-006
 1.92800000e+000 1.47816941e-006
 1.93000000e+000 1.47720038e-006
 1.93200000e+000 1.47623141e-006
 1.93400000e+000 1.47526248e-006
 1.93600000e+000 1.47429363e-006
 1.93800000e+000 1.47332485e-006
 1.94000000e+000 1.47235616e-006
 1.94200000e+000 1.47138756e-006
 1.94400000e+000 1.47041906e-006
 1.94600000e+000 1.46945068e-006
 1.94800000e+000 1.46848241e-006
 1.95000000e+000 1.46751427e-006
 1.95200000e+000 1.46654627e-006
 1.95400000e+000 1.46557841e-006
 1.95600000e+000 1.46461071e-006
 1.95800000e+000 1.46364317e-006
 1.96000000e+000 1.46267580e-006
 1.96200000e+000 1.46170860e-006
 1.96400000e+000 1.46074159e-006
 1.96600000e+000 1.45977478e-006
 1.96800000e+000 1.45880816e-006
 1.97000000e+000 1.45784175e-006
 1.97200000e+000 1.45687556e-006
 1.97400000e+000 1.45590960e-006
 1.97600000e+000 1.45494386e-006
 1.97800000e+000 1.45397837e-006
 1.98000000e+000 1.45301312e-006
 1.98200000e+000 1.45204812e-006
 1.98400000e+000 1.45108338e-006
 1.98600000e+000 1.45011891e-006
 1.98800000e+000 1.44915471e-006
 1.99000000e+000 1.44819080e-006
 1.99200000e+000 1.44722717e-006
 1.99400000e+000 1.44626384e-006
 1.99600000e+000 1.44530081e-006
 1.99800000e+000 1.44433808e-006
 2.00000000e+000 1.44337567e-006
 2.00200000e+000 1.44241358e-006
 2.00400000e+000 1.44145182e-006
 2.00600000e+000 1.44049039e-006
 2.00800000e+000 1.43952930e-006
 2.01000000e+000 1.43856856e-006
 2.01200000e+000 1.43760817e-006
 2.01400000e+000 1.43664814e-006
 2.01600000e+000 1.43568847e-006
 2.01800000e+000 1.43472917e-006
 2.02000000e+000 1.43377025e-006
 2.02200000e+000 1.43281170e-006
 2.02400000e+000 1.43185355e-006
 2.02600000e+000 1.43089579e-006
 2.02800000e+000 1.42993843e-006
 2.03000000e+000 1.42898147e-006
 2.03200000e+000 1.42802492e-006
 2.03400000e+000 1.42706878e-006
 2.03600000e+000 1.42611307e-006
 2.03800000e+000 1.42515778e-006
 2.04000000e+000 1.42420292e-006
 2.04200000e+000 1.42324850e-006
 2.04400000e+000 1.42229452e-006
 2.04600000e+000 1.42134098e-006
 2.04800000e+000 1.42038790e-006
 2.05000000e+000 1.41943527e-006
 2.05200000e+000 1.41848310e-006
 2.05400000e+000 1.41753140e-006
 2.05600000e+000 1.41658017e-006
 2.05800000e+000 1.41562942e-006
 2.06000000e+000 1.41467914e-006
 2.06200000e+000 1.41372935e-006
 2.06400000e+000 1.41278005e-006
 2.06600000e+000 1.41183124e-006
 2.06800000e+000 1.41088293e-006
 2.07000000e+000 1.40993513e-006
 2.07200000e+000 1.40898783e-006
 2.07400000e+000 1.40804104e-006
 2.07600000e+000 1.40709477e-006
 2.07800000e+000 1.40614902e-006
 2.08000000e+000 1.40520379e-006
 2.08200000e+000 1.40425909e-006
 2.08400000e+000 1.40331492e-006
 2.08600000e+000 1.40237129e-006
 2.08800000e+000 1.40142819e-006
 2.09000000e+000 1.40048565e-006
 2.09200000e+000 1.39954365e-006
 2.09400000e+000 1.39860220e-006
 2.09600000e+000 1.39766131e-006
 2.09800000e+000 1.39672097e-006
 2.10000000e+000 1.39578120e-006
 2.10200000e+000 1.39484200e-006
 2.10400000e+000 1.39390337e-006
 2.10600000e+000 1.39296531e-006
 2.10800000e+000 1.39202783e-006
 2.11000000e+000 1.39109093e-006
 2.11200000e+000 1.39015461e-006
 2.11400000e+000 1.38921889e-006
 2.11600000e+000 1.38828375e-006
 2.11800000e+000 1.38734921e-006
 2.12000000e+000 1.38641527e-006
 2.12200000e+000 1.38548192e-006
 2.12400000e+000 1.38454919e-006
 2.12600000e+000 1.38361706e-006
 2.12800000e+000 1.38268554e-006
 2.13000000e+000 1.38175463e-006
 2.13200000e+000 1.38082434e-006
 2.13400000e+000 1.37989467e-006
 2.13600000e+000 1.37896563e-006
 2.13800000e+000 1.37803721e-006
 2.14000000e+000 1.37710942e-006
 2.14200000e+000 1.37618226e-006
 2.14400000e+000 1.37525573e-006
 2.14600000e+000 1.37432985e-006
 2.14800000e+000 1.37340460e-006
 2.15000000e+000 1.37247999e-006
 2.15200000e+000 1.37155603e-006
 2.15400000e+000 1.37063272e-006
 2.15600000e+000 1.36971006e-006
 2.15800000e+000 1.36878806e-006
 2.16000000e+000 1.36786671e-006
 2.16200000e+000 1.36694601e-006
 2.16400000e+000 1.36602598e-006
 2.16600000e+000 1.36510662e-006
 2.16800000e+000 1.36418791e-006
 2.17000000e+000 1.36326988e-006
 2.17200000e+000 1.36235252e-006
 2.17400000e+000 1.36143583e-006
 2.17600000e+000 1.36051981e-006
 2.17800000e+000 1.35960448e-006
 2.18000000e+000 1.35868982e-006
 2.18200000e+000 1.35777585e-006
 2.18400000e+000 1.35686256e-006
 2.18600000e+000 1.35594995e-006
 2.18800000e+000 1.35503804e-006
 2.19000000e+000 1.35412681e-006
 2.19200000e+000 1.35321628e-006
 2.19400000e+000 1.35230645e-006
 2.19600000e+000 1.35139731e-006
 2.19800000e+000 1.35048887e-006
 2.20000000e+000 1.34958113e-006
 2.20200000e+000 1.34867409e-006
 2.20400000e+000 1.34776776e-006
 2.20600000e+000 1.34686213e-006
 2.20800000e+000 1.34595721e-006
 2.21000000e+000 1.34505301e-006
 2.21200000e+000 1.34414951e-006
 2.21400000e+000 1.34324673e-006
 2.21600000e+000 1.34234466e-006
 2.21800000e+000 1.34144332e-006
 2.22000000e+000 1.34054269e-006
 2.22200000e+000 1.33964278e-006
 2.22400000e+000 1.33874359e-006
 2.22600000e+000 1.33784513e-006
 2.22800000e+000 1.33694739e-006
 2.23000000e+000 1.33605038e-006
 2.23200000e+000 1.33515410e-006
 2.23400000e+000 1.33425855e-006
 2.23600000e+000 1.33336373e-006
 2.23800000e+000 1.33246965e-006
 2.24000000e+000 1.33157630e-006
 2.24200000e+000 1.33068368e-006
 2.24400000e+000 1.32979181e-006
 2.24600000e+000 1.32890067e-006
 2.24800000e+000 1.32801027e-006
 2.25000000e+000 1.32712062e-006
 2.25200000e+000 1.32623170e-006
 2.25400000e+000 1.32534354e-006
 2.25600000e+000 1.32445611e-006
 2.25800000e+000 1.32356944e-006
 2.26000000e+000 1.32268351e-006
 2.26200000e+000 1.32179833e-006
 2.26400000e+000 1.32091391e-006
 2.26600000e+000 1.32003023e-006
 2.26800000e+000 1.31914731e-006
 2.27000000e+000 1.31826514e-006
 2.27200000e+000 1.31738373e-006
 2.27400000e+000 1.31650307e-006
 2.27600000e+000 1.31562317e-006
 2.27800000e+000 1.31474403e-006
 2.28000000e+000 1.31386565e-006
 2.28200000e+000 1.31298803e-006
 2.28400000e+000 1.31211117e-006
 2.28600000e+000 1.31123507e-006
 2.28800000e+000 1.31035974e-006
 2.29000000e+000 1.30948517e-006
 2.29200000e+000 1.30861137e-006
 2.29400000e+000 1.30773833e-006
 2.29600000e+000 1.30686606e-006
 2.29800000e+000 1.30599456e-006
 2.30000000e+000 1.30512383e-006
 2.30200000e+000 1.30425387e-006
 2.30400000e+000 1.30338468e-006
 2.30600000e+000 1.30251626e-006
 2.30800000e+000 1.30164861e-006
 2.31000000e+000 1.30078174e-006
 2.31200000e+000 1.29991564e-006
 2.31400000e+000 1.29905031e-006
 2.31600000e+000 1.29818576e-006
 2.31800000e+000 1.29732199e-006
 2.32000000e+000 1.29645899e-006
 2.32200000e+000 1.29559677e-006
 2.32400000e+000 1.29473533e-006
 2.32600000e+000 1.29387466e-006
 2.32800000e+000 1.29301478e-006
 2.33000000e+000 1.29215568e-006
 2.33200000e+000 1.29129736e-006
 2.33400000e+000 1.29043982e-006
 2.33600000e+000 1.28958306e-006
 2.33800000e+000 1.28872708e-006
 2.34000000e+000 1.28787189e-006
 2.34200000e+000 1.28701748e-006
 2.34400000e+000 1.28616385e-006
 2.34600000e+000 1.28531101e-006
 2.34800000e+000 1.28445895e-006
 2.35000000e+000 1.28360768e-006
 2.35200000e+000 1.28275720e-006
 2.35400000e+000 1.28190750e-006
 2.35600000e+000 1.28105859e-006
 2.35800000e+000 1.28021047e-006
 2.36000000e+000 1.27936313e-006
 2.36200000e+000 1.27851659e-006
 2.36400000e+000 1.27767083e-006
 2.36600000e+000 1.27682586e-006
 2.36800000e+000 1.27598168e-006
 2.37000000e+000 1.27513829e-006
 2.37200000e+000 1.27429569e-006
 2.37400000e+000 1.27345388e-006
 2.37600000e+000 1.27261286e-006
 2.37800000e+000 1.27177264e-006
 2.38000000e+000 1.27093320e-006
 2.38200000e+000 1.27009455e-006
 2.38400000e+000 1.26925670e-006
 2.38600000e+000 1.26841964e-006
 2.38800000e+000 1.26758337e-006
 2.39000000e+000 1.26674790e-006
 2.39200000e+000 1.26591322e-006
 2.39400000e+000 1.26507933e-006
 2.39600000e+000 1.26424623e-006
 2.39800000e+000 1.26341393e-006
 2.40000000e+000 1.26258242e-006
 2.40200000e+000 1.26175171e-006
 2.40400000e+000 1.26092179e-006
 2.40600000e+000 1.26009266e-006
 2.40800000e+000 1.25926433e-006
 2.41000000e+000 1.25843679e-006
 2.41200000e+000 1.25761005e-006
 2.41400000e+000 1.25678410e-006
 2.41600000e+000 1.25595894e-006
 2.41800000e+000 1.25513459e-006
 2.42000000e+000 1.25431102e-006
 2.42200000e+000 1.25348825e-006
 2.42400000e+000 1.25266628e-006
 2.42600000e+000 1.25184510e-006
 2.42800000e+000 1.25102472e-006
 2.43000000e+000 1.25020513e-006
 2.43200000e+000 1.24938634e-006
 2.43400000e+000 1.24856834e-006
 2.43600000e+000 1.24775114e-006
 2.43800000e+000 1.24693473e-006
 2.44000000e+000 1.24611912e-006
 2.44200000e+000 1.24530430e-006
 2.44400000e+000 1.24449028e-006
 2.44600000e+000 1.24367706e-006
 2.44800000e+000 1.24286463e-006
 2.45000000e+000 1.24205299e-006
 2.45200000e+000 1.24124215e-006
 2.45400000e+000 1.24043211e-006
 2.45600000e+000 1.23962285e-006
 2.45800000e+000 1.23881440e-006
 2.46000000e+000 1.23800674e-006
 2.46200000e+000 1.23719987e-006
 2.46400000e+000 1.23639380e-006
 2.46600000e+000 1.23558852e-006
 2.46800000e+000 1.23478404e-006
 2.47000000e+000 1.23398035e-006
 2.47200000e+000 1.23317745e-006
 2.47400000e+000 1.23237535e-006
 2.47600000e+000 1.23157404e-006
 2.47800000e+000 1.23077353e-006
 2.48000000e+000 1.22997381e-006
 2.48200000e+000 1.22917488e-006
 2.48400000e+000 1.22837674e-006
 2.48600000e+000 1.22757940e-006
 2.48800000e+000 1.22678285e-006
 2.49000000e+000 1.22598710e-006
 2.49200000e+000 1.22519213e-006
 2.49400000e+000 1.22439796e-006
 2.49600000e+000 1.22360457e-006
 2.49800000e+000 1.22281198e-006
 2.50000000e+000 1.22202019e-006
 2.50200000e+000 1.22122918e-006
 2.50400000e+000 1.22043896e-006
 2.50600000e+000 1.21964953e-006
 2.50800000e+000 1.21886090e-006
 2.51000000e+000 1.21807305e-006
 2.51200000e+000 1.21728599e-006
 2.51400000e+000 1.21649972e-006
 2.51600000e+000 1.21571425e-006
 2.51800000e+000 1.21492956e-006
 2.52000000e+000 1.21414565e-006
 2.52200000e+000 1.21336254e-006
 2.52400000e+000 1.21258021e-006
 2.52600000e+000 1.21179868e-006
 2.52800000e+000 1.21101792e-006
 2.53000000e+000 1.21023796e-006
 2.53200000e+000 1.20945878e-006
 2.53400000e+000 1.20868039e-006
 2.53600000e+000 1.20790279e-006
 2.53800000e+000 1.20712597e-006
 2.54000000e+000 1.20634993e-006
 2.54200000e+000 1.20557468e-006
 2.54400000e+000 1.20480021e-006
 2.54600000e+000 1.20402653e-006
 2.54800000e+000 1.20325363e-006
 2.55000000e+000 1.20248152e-006
 2.55200000e+000 1.20171019e-006
 2.55400000e+000 1.20093964e-006
 2.55600000e+000 1.20016987e-006
 2.55800000e+000 1.19940088e-006
 2.56000000e+000 1.19863268e-006
 2.56200000e+000 1.19786525e-006
 2.56400000e+000 1.19709861e-006
 2.56600000e+000 1.19633274e-006
 2.56800000e+000 1.19556766e-006
 2.57000000e+000 1.19480335e-006
 2.57200000e+000 1.19403983e-006
 2.57400000e+000 1.19327708e-006
 2.57600000e+000 1.19251511e-006
 2.57800000e+000 1.19175391e-006
 2.58000000e+000 1.19099350e-006
 2.58200000e+000 1.19023386e-006
 2.58400000e+000 1.18947499e-006
 2.58600000e+000 1.18871690e-006
 2.58800000e+000 1.18795959e-006
 2.59000000e+000 1.18720305e-006
 2.59200000e+000 1.18644728e-006
 2.59400000e+000 1.18569229e-006
 2.59600000e+000 1.18493807e-006
 2.59800000e+000 1.18418463e-006
 2.60000000e+000 1.18343195e-006
 2.60200000e+000 1.18268005e-006
 2.60400000e+000 1.18192892e-006
 2.60600000e+000 1.18117856e-006
 2.60800000e+000 1.18042897e-006
 2.61000000e+000 1.17968014e-006
 2.61200000e+000 1.17893209e-006
 2.61400000e+000 1.17818481e-006
 2.61600000e+000 1.17743829e-006
 2.61800000e+000 1.17669254e-006
 2.62000000e+000 1.17594756e-006
 2.62200000e+000 1.17520334e-006
 2.62400000e+000 1.17445989e-006
 2.62600000e+000 1.17371721e-006
 2.62800000e+000 1.17297529e-006
 2.63000000e+000 1.17223413e-006
 2.63200000e+000 1.17149374e-006
 2.63400000e+000 1.17075411e-006
 2.63600000e+000 1.17001524e-006
 2.63800000e+000 1.16927714e-006
 2.64000000e+000 1.16853980e-006
 2.64200000e+000 1.16780321e-006
 2.64400000e+000 1.16706739e-006
 2.64600000e+000 1.16633233e-006
 2.64800000e+000 1.16559802e-006
 2.65000000e+000 1.16486448e-006
 2.65200000e+000 1.16413169e-006
 2.65400000e+000 1.16339966e-006
 2.65600000e+000 1.16266839e-006
 2.65800000e+000 1.16193787e-006
 2.66000000e+000 1.16120811e-006
 2.66200000e+000 1.16047910e-006
 2.66400000e+000 1.15975085e-006
 2.66600000e+000 1.15902335e-006
 2.66800000e+000 1.15829660e-006
 2.67000000e+000 1.15757061e-006
 2.67200000e+000 1.15684536e-006
 2.67400000e+000 1.15612087e-006
 2.67600000e+000 1.15539713e-006
 2.67800000e+000 1.15467414e-006
 2.68000000e+000 1.15395190e-006
 2.68200000e+000 1.15323041e-006
 2.68400000e+000 1.15250967e-006
 2.68600000e+000 1.15178967e-006
 2.68800000e+000 1.15107042e-006
 2.69000000e+000 1.15035192e-006
 2.69200000e+000 1.14963416e-006
 2.69400000e+000 1.14891715e-006
 2.69600000e+000 1.14820088e-006
 2.69800000e+000 1.14748535e-006
 2.70000000e+000 1.14677057e-006
 2.70200000e+000 1.14605653e-006
 2.70400000e+000 1.14534323e-006
 2.70600000e+000 1.14463068e-006
 2.70800000e+000 1.14391886e-006
 2.71000000e+000 1.14320779e-006
 2.71200000e+000 1.14249745e-006
 2.71400000e+000 1.14178785e-006
 2.71600000e+000 1.14107899e-006
 2.71800000e+000 1.14037086e-006
 2.72000000e+000 1.13966348e-006
 2.72200000e+000 1.13895683e-006
 2.72400000e+000 1.13825091e-006
 2.72600000e+000 1.13754573e-006
 2.72800000e+000 1.13684128e-006
 2.73000000e+000 1.13613756e-006
 2.73200000e+000 1.13543458e-006
 2.73400000e+000 1.13473233e-006
 2.73600000e+000 1.13403081e-006
 2.73800000e+000 1.13333002e-006
 2.74000000e+000 1.13262996e-006
 2.74200000e+000 1.13193063e-006
 2.74400000e+000 1.13123203e-006
 2.74600000e+000 1.13053415e-006
 2.74800000e+000 1.12983700e-006
 2.75000000e+000 1.12914058e-006
 2.75200000e+000 1.12844488e-006
 2.75400000e+000 1.12774991e-006
 2.75600000e+000 1.12705567e-006
 2.75800000e+000 1.12636214e-006
 2.76000000e+000 1.12566934e-006
 2.76200000e+000 1.12497726e-006
 2.76400000e+000 1.12428590e-006
 2.76600000e+000 1.12359527e-006
 2.76800000e+000 1.12290535e-006
 2.77000000e+000 1.12221615e-006
 2.77200000e+000 1.12152767e-006
 2.77400000e+000 1.12083991e-006
 2.77600000e+000 1.12015287e-006
 2.77800000e+000 1.11946654e-006
 2.78000000e+000 1.11878093e-006
 2.78200000e+000 1.11809603e-006
 2.78400000e+000 1.11741185e-006
 2.78600000e+000 1.11672838e-006
 2.78800000e+000 1.11604562e-006
 2.79000000e+000 1.11536358e-006
 2.79200000e+000 1.11468225e-006
 2.79400000e+000 1.11400163e-006
 2.79600000e+000 1.11332171e-006
 2.79800000e+000 1.11264251e-006
 2.80000000e+000 1.11196402e-006
 2.80200000e+000 1.11128623e-006
 2.80400000e+000 1.11060915e-006
 2.80600000e+000 1.10993278e-006
 2.80800000e+000 1.10925711e-006
 2.81000000e+000 1.10858215e-006
 2.81200000e+000 1.10790789e-006
 2.81400000e+000 1.10723434e-006
 2.81600000e+000 1.10656148e-006
 2.81800000e+000 1.10588933e-006
 2.82000000e+000 1.10521788e-006
 2.82200000e+000 1.10454714e-006
 2.82400000e+000 1.10387709e-006
 2.82600000e+000 1.10320774e-006
 2.82800000e+000 1.10253909e-006
 2.83000000e+000 1.10187113e-006
 2.83200000e+000 1.10120388e-006
 2.83400000e+000 1.10053732e-006
 2.83600000e+000 1.09987145e-006
 2.83800000e+000 1.09920628e-006
 2.84000000e+000 1.09854181e-006
 2.84200000e+000 1.09787802e-006
 2.84400000e+000 1.09721493e-006
 2.84600000e+000 1.09655253e-006
 2.84800000e+000 1.09589082e-006
 2.85000000e+000 1.09522981e-006
 2.85200000e+000 1.09456948e-006
 2.85400000e+000 1.09390984e-006
 2.85600000e+000 1.09325089e-006
 2.85800000e+000 1.09259262e-006
 2.86000000e+000 1.09193504e-006
 2.86200000e+000 1.09127815e-006
 2.86400000e+000 1.09062194e-006
 2.86600000e+000 1.08996642e-006
 2.86800000e+000 1.08931158e-006
 2.87000000e+000 1.08865742e-006
 2.87200000e+000 1.08800395e-006
 2.87400000e+000 1.08735115e-006
 2.87600000e+000 1.08669904e-006
 2.87800000e+000 1.08604761e-006
 2.88000000e+000 1.08539685e-006
 2.88200000e+000 1.08474677e-006
 2.88400000e+000 1.08409738e-006
 2.88600000e+000 1.08344865e-006
 2.88800000e+000 1.08280061e-006
 2.89000000e+000 1.08215324e-006
 2.89200000e+000 1.08150654e-006
 2.89400000e+000 1.08086052e-006
 2.89600000e+000 1.08021517e-006
 2.89800000e+000 1.07957049e-006
 2.90000000e+000 1.07892648e-006
 2.90200000e+000 1.07828315e-006
 2.90400000e+000 1.07764048e-006
 2.90600000e+000 1.07699849e-006
 2.90800000e+000 1.07635716e-006
 2.91000000e+000 1.07571650e-006
 2.91200000e+000 1.07507651e-006
 2.91400000e+000 1.07443718e-006
 2.91600000e+000 1.07379852e-006
 2.91800000e+000 1.07316052e-006
 2.92000000e+000 1.07252319e-006
 2.92200000e+000 1.07188652e-006
 2.92400000e+000 1.07125051e-006
 2.92600000e+000 1.07061516e-006
 2.92800000e+000 1.06998048e-006
 2.93000000e+000 1.06934646e-006
 2.93200000e+000 1.06871309e-006
 2.93400000e+000 1.06808038e-006
 2.93600000e+000 1.06744834e-006
 2.93800000e+000 1.06681694e-006
 2.94000000e+000 1.06618621e-006
 2.94200000e+000 1.06555613e-006
 2.94400000e+000 1.06492670e-006
 2.94600000e+000 1.06429793e-006
 2.94800000e+000 1.06366982e-006
 2.95000000e+000 1.06304235e-006
 2.95200000e+000 1.06241554e-006
 2.95400000e+000 1.06178938e-006
 2.95600000e+000 1.06116386e-006
 2.95800000e+000 1.06053900e-006
 2.96000000e+000 1.05991479e-006
 2.96200000e+000 1.05929122e-006
 2.96400000e+000 1.05866831e-006
 2.96600000e+000 1.05804603e-006
 2.96800000e+000 1.05742441e-006
 2.97000000e+000 1.05680343e-006
 2.97200000e+000 1.05618309e-006
 2.97400000e+000 1.05556340e-006
 2.97600000e+000 1.05494435e-006
 2.97800000e+000 1.05432594e-006
 2.98000000e+000 1.05370817e-006
 2.98200000e+000 1.05309105e-006
 2.98400000e+000 1.05247456e-006
 2.98600000e+000 1.05185871e-006
 2.98800000e+000 1.05124350e-006
 2.99000000e+000 1.05062893e-006
 2.99200000e+000 1.05001499e-006
 2.99400000e+000 1.04940169e-006
 2.99600000e+000 1.04878903e-006
 2.99800000e+000 1.04817700e-006
 3.00000000e+000 1.04756560e-006
 3.00200000e+000 1.04695484e-006
 3.00400000e+000 1.04634471e-006
 3.00600000e+000 1.04573521e-006
 3.00800000e+000 1.04512634e-006
 3.01000000e+000 1.04451810e-006
 3.01200000e+000 1.04391049e-006
 3.01400000e+000 1.04330351e-006
 3.01600000e+000 1.04269715e-006
 3.01800000e+000 1.04209142e-006
 3.02000000e+000 1.04148632e-006
 3.02200000e+000 1.04088185e-006
 3.02400000e+000 1.04027799e-006
 3.02600000e+000 1.03967477e-006
 3.02800000e+000 1.03907216e-006
 3.03000000e+000 1.03847018e-006
 3.03200000e+000 1.03786882e-006
 3.03400000e+000 1.03726808e-006
 3.03600000e+000 1.03666796e-006
 3.03800000e+000 1.03606846e-006
 3.04000000e+000 1.03546958e-006
 3.04200000e+000 1.03487132e-006
 3.04400000e+000 1.03427367e-006
 3.04600000e+000 1.03367664e-006
 3.04800000e+000 1.03308022e-006
 3.05000000e+000 1.03248442e-006
 3.05200000e+000 1.03188924e-006
 3.05400000e+000 1.03129467e-006
 3.05600000e+000 1.03070071e-006
 3.05800000e+000 1.03010736e-006
 3.06000000e+000 1.02951462e-006
 3.06200000e+000 1.02892250e-006
 3.06400000e+000 1.02833098e-006
 3.06600000e+000 1.02774007e-006
 3.06800000e+000 1.02714977e-006
 3.07000000e+000 1.02656008e-006
 3.07200000e+000 1.02597099e-006
 3.07400000e+000 1.02538251e-006
 3.07600000e+000 1.02479464e-006
 3.07800000e+000 1.02420737e-006
 3.08000000e+000 1.02362070e-006
 3.08200000e+000 1.02303464e-006
 3.08400000e+000 1.02244918e-006
 3.08600000e+000 1.02186432e-006
 3.08800000e+000 1.02128006e-006
 3.09000000e+000 1.02069640e-006
 3.09200000e+000 1.02011334e-006
 3.09400000e+000 1.01953088e-006
 3.09600000e+000 1.01894902e-006
 3.09800000e+000 1.01836775e-006
 3.10000000e+000 1.01778708e-006
 3.10200000e+000 1.01720700e-006
 3.10400000e+000 1.01662752e-006
 3.10600000e+000 1.01604864e-006
 3.10800000e+000 1.01547035e-006
 3.11000000e+000 1.01489265e-006
 3.11200000e+000 1.01431554e-006
 3.11400000e+000 1.01373902e-006
 3.11600000e+000 1.01316310e-006
 3.11800000e+000 1.01258776e-006
 3.12000000e+000 1.01201301e-006
 3.12200000e+000 1.01143885e-006
 3.12400000e+000 1.01086528e-006
 3.12600000e+000 1.01029229e-006
 3.12800000e+000 1.00971989e-006
 3.13000000e+000 1.00914808e-006
 3.13200000e+000 1.00857685e-006
 3.13400000e+000 1.00800620e-006
 3.13600000e+000 1.00743614e-006
 3.13800000e+000 1.00686666e-006
 3.14000000e+000 1.00629776e-006
 3.14200000e+000 1.00572944e-006
 3.14400000e+000 1.00516171e-006
 3.14600000e+000 1.00459455e-006
 3.14800000e+000 1.00402797e-006
 3.15000000e+000 1.00346197e-006
 3.15200000e+000 1.00289654e-006
 3.15400000e+000 1.00233169e-006
 3.15600000e+000 1.00176742e-006
 3.15800000e+000 1.00120372e-006
 3.16000000e+000 1.00064060e-006
 3.16200000e+000 1.00007805e-006
 3.16400000e+000 9.99516078e-007
 3.16600000e+000 9.98954674e-007
 3.16800000e+000 9.98393842e-007
 3.17000000e+000 9.97833580e-007
 3.17200000e+000 9.97273889e-007
 3.17400000e+000 9.96714767e-007
 3.17600000e+000 9.96156214e-007
 3.17800000e+000 9.95598228e-007
 3.18000000e+000 9.95040810e-007
 3.18200000e+000 9.94483958e-007
 3.18400000e+000 9.93927672e-007
 3.18600000e+000 9.93371951e-007
 3.18800000e+000 9.92816795e-007
 3.19000000e+000 9.92262202e-007
 3.19200000e+000 9.91708172e-007
 3.19400000e+000 9.91154704e-007
 3.19600000e+000 9.90601797e-007
 3.19800000e+000 9.90049452e-007
 3.20000000e+000 9.89497666e-007
 3.20200000e+000 9.88946440e-007
 3.20400000e+000 9.88395773e-007
 3.20600000e+000 9.87845663e-007
 3.20800000e+000 9.87296111e-007
 3.21000000e+000 9.86747115e-007
 3.21200000e+000 9.86198675e-007
 3.21400000e+000 9.85650790e-007
 3.21600000e+000 9.85103460e-007
 3.21800000e+000 9.84556683e-007
 3.22000000e+000 9.84010459e-007
 3.22200000e+000 9.83464788e-007
 3.22400000e+000 9.82919668e-007
 3.22600000e+000 9.82375099e-007
 3.22800000e+000 9.81831080e-007
 3.23000000e+000 9.81287611e-007
 3.23200000e+000 9.80744691e-007
 3.23400000e+000 9.80202318e-007
 3.23600000e+000 9.79660493e-007
 3.23800000e+000 9.79119215e-007
 3.24000000e+000 9.78578483e-007
 3.24200000e+000 9.78038296e-007
 3.24400000e+000 9.77498654e-007
 3.24600000e+000 9.76959556e-007
 3.24800000e+000 9.76421001e-007
 3.25000000e+000 9.75882988e-007
 3.25200000e+000 9.75345518e-007
 3.25400000e+000 9.74808588e-007
 3.25600000e+000 9.74272199e-007
 3.25800000e+000 9.73736350e-007
 3.26000000e+000 9.73201040e-007
 3.26200000e+000 9.72666268e-007
 3.26400000e+000 9.72132034e-007
 3.26600000e+000 9.71598337e-007
 3.26800000e+000 9.71065176e-007
 3.27000000e+000 9.70532551e-007
 3.27200000e+000 9.70000461e-007
 3.27400000e+000 9.69468906e-007
 3.27600000e+000 9.68937883e-007
 3.27800000e+000 9.68407394e-007
 3.28000000e+000 9.67877437e-007
 3.28200000e+000 9.67348012e-007
 3.28400000e+000 9.66819117e-007
 3.28600000e+000 9.66290753e-007
 3.28800000e+000 9.65762918e-007
 3.29000000e+000 9.65235612e-007
 3.29200000e+000 9.64708834e-007
 3.29400000e+000 9.64182584e-007
 3.29600000e+000 9.63656860e-007
 3.29800000e+000 9.63131663e-007
 3.30000000e+000 9.62606991e-007
 3.30200000e+000 9.62082844e-007
 3.30400000e+000 9.61559220e-007
 3.30600000e+000 9.61036121e-007
 3.30800000e+000 9.60513544e-007
 3.31000000e+000 9.59991489e-007
 3.31200000e+000 9.59469956e-007
 3.31400000e+000 9.58948943e-007
 3.31600000e+000 9.58428450e-007
 3.31800000e+000 9.57908477e-007
 3.32000000e+000 9.57389023e-007
 3.32200000e+000 9.56870087e-007
 3.32400000e+000 9.56351668e-007
 3.32600000e+000 9.55833766e-007
 3.32800000e+000 9.55316380e-007
 3.33000000e+000 9.54799509e-007
 3.33200000e+000 9.54283153e-007
 3.33400000e+000 9.53767311e-007
 3.33600000e+000 9.53251983e-007
 3.33800000e+000 9.52737167e-007
 3.34000000e+000 9.52222864e-007
 3.34200000e+000 9.51709072e-007
 3.34400000e+000 9.51195791e-007
 3.34600000e+000 9.50683020e-007
 3.34800000e+000 9.50170758e-007
 3.35000000e+000 9.49659005e-007
 3.35200000e+000 9.49147761e-007
 3.35400000e+000 9.48637024e-007
 3.35600000e+000 9.48126793e-007
 3.35800000e+000 9.47617069e-007
 3.36000000e+000 9.47107851e-007
 3.36200000e+000 9.46599137e-007
 3.36400000e+000 9.46090928e-007
 3.36600000e+000 9.45583222e-007
 3.36800000e+000 9.45076020e-007
 3.37000000e+000 9.44569319e-007
 3.37200000e+000 9.44063120e-007
 3.37400000e+000 9.43557423e-007
 3.37600000e+000 9.43052225e-007
 3.37800000e+000 9.42547528e-007
 3.38000000e+000 9.42043329e-007
 3.38200000e+000 9.41539629e-007
 3.38400000e+000 9.41036426e-007
 3.38600000e+000 9.40533721e-007
 3.38800000e+000 9.40031513e-007
 3.39000000e+000 9.39529800e-007
 3.39200000e+000 9.39028582e-007
 3.39400000e+000 9.38527859e-007
 3.39600000e+000 9.38027630e-007
 3.39800000e+000 9.37527894e-007
 3.40000000e+000 9.37028651e-007
 3.40200000e+000 9.36529900e-007
 3.40400000e+000 9.36031640e-007
 3.40600000e+000 9.35533871e-007
 3.40800000e+000 9.35036593e-007
 3.41000000e+000 9.34539803e-007
 3.41200000e+000 9.34043503e-007
 3.41400000e+000 9.33547691e-007
 3.41600000e+000 9.33052366e-007
 3.41800000e+000 9.32557529e-007
 3.42000000e+000 9.32063177e-007
 3.42200000e+000 9.31569312e-007
 3.42400000e+000 9.31075931e-007
 3.42600000e+000 9.30583035e-007
 3.42800000e+000 9.30090623e-007
 3.43000000e+000 9.29598694e-007
 3.43200000e+000 9.29107248e-007
 3.43400000e+000 9.28616284e-007
 3.43600000e+000 9.28125801e-007
 3.43800000e+000 9.27635798e-007
 3.44000000e+000 9.27146276e-007
 3.44200000e+000 9.26657234e-007
 3.44400000e+000 9.26168670e-007
 3.44600000e+000 9.25680584e-007
 3.44800000e+000 9.25192976e-007
 3.45000000e+000 9.24705845e-007
 3.45200000e+000 9.24219190e-007
 3.45400000e+000 9.23733012e-007
 3.45600000e+000 9.23247308e-007
 3.45800000e+000 9.22762079e-007
 3.46000000e+000 9.22277324e-007
 3.46200000e+000 9.21793042e-007
 3.46400000e+000 9.21309233e-007
 3.46600000e+000 9.20825895e-007
 3.46800000e+000 9.20343030e-007
 3.47000000e+000 9.19860635e-007
 3.47200000e+000 9.19378711e-007
 3.47400000e+000 9.18897256e-007
 3.47600000e+000 9.18416270e-007
 3.47800000e+000 9.17935753e-007
 3.48000000e+000 9.17455703e-007
 3.48200000e+000 9.16976121e-007
 3.48400000e+000 9.16497006e-007
 3.48600000e+000 9.16018356e-007
 3.48800000e+000 9.15540172e-007
 3.49000000e+000 9.15062452e-007
 3.49200000e+000 9.14585197e-007
 3.49400000e+000 9.14108406e-007
 3.49600000e+000 9.13632077e-007
 3.49800000e+000 9.13156211e-007
 3.50000000e+000 9.12680807e-007
 3.50200000e+000 9.12205864e-007
 3.50400000e+000 9.11731382e-007
 3.50600000e+000 9.11257359e-007
 3.50800000e+000 9.10783797e-007
 3.51000000e+000 9.10310693e-007
 3.51200000e+000 9.09838047e-007
 3.51400000e+000 9.09365859e-007
 3.51600000e+000 9.08894128e-007
 3.51800000e+000 9.08422853e-007
 3.52000000e+000 9.07952035e-007
 3.52200000e+000 9.07481671e-007
 3.52400000e+000 9.07011763e-007
 3.52600000e+000 9.06542308e-007
 3.52800000e+000 9.06073307e-007
 3.53000000e+000 9.05604759e-007
 3.53200000e+000 9.05136663e-007
 3.53400000e+000 9.04669020e-007
 3.53600000e+000 9.04201827e-007
 3.53800000e+000 9.03735085e-007
 3.54000000e+000 9.03268793e-007
 3.54200000e+000 9.02802950e-007
 3.54400000e+000 9.02337557e-007
 3.54600000e+000 9.01872611e-007
 3.54800000e+000 9.01408113e-007
 3.55000000e+000 9.00944063e-007
 3.55200000e+000 9.00480459e-007
 3.55400000e+000 9.00017301e-007
 3.55600000e+000 8.99554588e-007
 3.55800000e+000 8.99092321e-007
 3.56000000e+000 8.98630497e-007
 3.56200000e+000 8.98169117e-007
 3.56400000e+000 8.97708181e-007
 3.56600000e+000 8.97247686e-007
 3.56800000e+000 8.96787634e-007
 3.57000000e+000 8.96328023e-007
 3.57200000e+000 8.95868854e-007
 3.57400000e+000 8.95410124e-007
 3.57600000e+000 8.94951834e-007
 3.57800000e+000 8.94493983e-007
 3.58000000e+000 8.94036571e-007
 3.58200000e+000 8.93579596e-007
 3.58400000e+000 8.93123059e-007
 3.58600000e+000 8.92666959e-007
 3.58800000e+000 8.92211295e-007
 3.59000000e+000 8.91756067e-007
 3.59200000e+000 8.91301275e-007
 3.59400000e+000 8.90846916e-007
 3.59600000e+000 8.90392992e-007
 3.59800000e+000 8.89939501e-007
 3.60000000e+000 8.89486444e-007
 3.60200000e+000 8.89033818e-007
 3.60400000e+000 8.88581625e-007
 3.60600000e+000 8.88129862e-007
 3.60800000e+000 8.87678531e-007
 3.61000000e+000 8.87227629e-007
 3.61200000e+000 8.86777158e-007
 3.61400000e+000 8.86327115e-007
 3.61600000e+000 8.85877500e-007
 3.61800000e+000 8.85428314e-007
 3.62000000e+000 8.84979555e-007
 3.62200000e+000 8.84531223e-007
 3.62400000e+000 8.84083317e-007
 3.62600000e+000 8.83635837e-007
 3.62800000e+000 8.83188782e-007
 3.63000000e+000 8.82742152e-007
 3.63200000e+000 8.82295945e-007
 3.63400000e+000 8.81850163e-007
 3.63600000e+000 8.81404803e-007
 3.63800000e+000 8.80959866e-007
 3.64000000e+000 8.80515351e-007
 3.64200000e+000 8.80071257e-007
 3.64400000e+000 8.79627584e-007
 3.64600000e+000 8.79184331e-007
 3.64800000e+000 8.78741498e-007
 3.65000000e+000 8.78299084e-007
 3.65200000e+000 8.77857089e-007
 3.65400000e+000 8.77415512e-007
 3.65600000e+000 8.76974352e-007
 3.65800000e+000 8.76533610e-007
 3.66000000e+000 8.76093284e-007
 3.66200000e+000 8.75653374e-007
 3.66400000e+000 8.75213880e-007
 3.66600000e+000 8.74774800e-007
 3.66800000e+000 8.74336135e-007
 3.67000000e+000 8.73897884e-007
 3.67200000e+000 8.73460046e-007
 3.67400000e+000 8.73022621e-007
 3.67600000e+000 8.72585608e-007
 3.67800000e+000 8.72149007e-007
 3.68000000e+000 8.71712817e-007
 3.68200000e+000 8.71277038e-007
 3.68400000e+000 8.70841668e-007
 3.68600000e+000 8.70406709e-007
 3.68800000e+000 8.69972158e-007
 3.69000000e+000 8.69538017e-007
 3.69200000e+000 8.69104283e-007
 3.69400000e+000 8.68670957e-007
 3.69600000e+000 8.68238037e-007
 3.69800000e+000 8.67805524e-007
 3.70000000e+000 8.67373418e-007
 3.70200000e+000 8.66941716e-007
 3.70400000e+000 8.66510420e-007
 3.70600000e+000 8.66079528e-007
 3.70800000e+000 8.65649039e-007
 3.71000000e+000 8.65218955e-007
 3.71200000e+000 8.64789273e-007
 3.71400000e+000 8.64359993e-007
 3.71600000e+000 8.63931115e-007
 3.71800000e+000 8.63502638e-007
 3.72000000e+000 8.63074563e-007
 3.72200000e+000 8.62646887e-007
 3.72400000e+000 8.62219611e-007
 3.72600000e+000 8.61792735e-007
 3.72800000e+000 8.61366257e-007
 3.73000000e+000 8.60940178e-007
 3.73200000e+000 8.60514496e-007
 3.73400000e+000 8.60089211e-007
 3.73600000e+000 8.59664323e-007
 3.73800000e+000 8.59239832e-007
 3.74000000e+000 8.58815736e-007
 3.74200000e+000 8.58392035e-007
 3.74400000e+000 8.57968729e-007
 3.74600000e+000 8.57545817e-007
 3.74800000e+000 8.57123298e-007
 3.75000000e+000 8.56701173e-007
 3.75200000e+000 8.56279441e-007
 3.75400000e+000 8.55858100e-007
 3.75600000e+000 8.55437152e-007
 3.75800000e+000 8.55016594e-007
 3.76000000e+000 8.54596427e-007
 3.76200000e+000 8.54176650e-007
 3.76400000e+000 8.53757263e-007
 3.76600000e+000 8.53338266e-007
 3.76800000e+000 8.52919656e-007
 3.77000000e+000 8.52501435e-007
 3.77200000e+000 8.52083602e-007
 3.77400000e+000 8.51666156e-007
 3.77600000e+000 8.51249097e-007
 3.77800000e+000 8.50832423e-007
 3.78000000e+000 8.50416136e-007
 3.78200000e+000 8.50000233e-007
 3.78400000e+000 8.49584716e-007
 3.78600000e+000 8.49169582e-007
 3.78800000e+000 8.48754833e-007
 3.79000000e+000 8.48340467e-007
 3.79200000e+000 8.47926483e-007
 3.79400000e+000 8.47512882e-007
 3.79600000e+000 8.47099662e-007
 3.79800000e+000 8.46686824e-007
 3.80000000e+000 8.46274367e-007
 3.80200000e+000 8.45862290e-007
 3.80400000e+000 8.45450592e-007
 3.80600000e+000 8.45039275e-007
 3.80800000e+000 8.44628336e-007
 3.81000000e+000 8.44217775e-007
 3.81200000e+000 8.43807593e-007
 3.81400000e+000 8.43397787e-007
 3.81600000e+000 8.42988359e-007
 3.81800000e+000 8.42579308e-007
 3.82000000e+000 8.42170632e-007
 3.82200000e+000 8.41762332e-007
 3.82400000e+000 8.41354407e-007
 3.82600000e+000 8.40946856e-007
 3.82800000e+000 8.40539680e-007
 3.83000000e+000 8.40132877e-007
 3.83200000e+000 8.39726448e-007
 3.83400000e+000 8.39320391e-007
 3.83600000e+000 8.38914706e-007
 3.83800000e+000 8.38509393e-007
 3.84000000e+000 8.38104452e-007
 3.84200000e+000 8.37699881e-007
 3.84400000e+000 8.37295680e-007
 3.84600000e+000 8.36891849e-007
 3.84800000e+000 8.36488388e-007
 3.85000000e+000 8.36085296e-007
 3.85200000e+000 8.35682572e-007
 3.85400000e+000 8.35280216e-007
 3.85600000e+000 8.34878228e-007
 3.85800000e+000 8.34476606e-007
 3.86000000e+000 8.34075351e-007
 3.86200000e+000 8.33674463e-007
 3.86400000e+000 8.33273940e-007
 3.86600000e+000 8.32873782e-007
 3.86800000e+000 8.32473989e-007
 3.87000000e+000 8.32074560e-007
 3.87200000e+000 8.31675495e-007
 3.87400000e+000 8.31276794e-007
 3.87600000e+000 8.30878455e-007
 3.87800000e+000 8.30480479e-007
 3.88000000e+000 8.30082865e-007
 3.88200000e+000 8.29685612e-007
 3.88400000e+000 8.29288721e-007
 3.88600000e+000 8.28892190e-007
 3.88800000e+000 8.28496019e-007
 3.89000000e+000 8.28100208e-007
 3.89200000e+000 8.27704756e-007
 3.89400000e+000 8.27309663e-007
 3.89600000e+000 8.26914928e-007
 3.89800000e+000 8.26520551e-007
 3.90000000e+000 8.26126532e-007
 3.90200000e+000 8.25732870e-007
 3.90400000e+000 8.25339564e-007
 3.90600000e+000 8.24946614e-007
 3.90800000e+000 8.24554020e-007
 3.91000000e+000 8.24161781e-007
 3.91200000e+000 8.23769897e-007
 3.91400000e+000 8.23378367e-007
 3.91600000e+000 8.22987191e-007
 3.91800000e+000 8.22596369e-007
 3.92000000e+000 8.22205899e-007
 3.92200000e+000 8.21815782e-007
 3.92400000e+000 8.21426017e-007
 3.92600000e+000 8.21036604e-007
 3.92800000e+000 8.20647542e-007
 3.93000000e+000 8.20258830e-007
 3.93200000e+000 8.19870469e-007
 3.93400000e+000 8.19482458e-007
 3.93600000e+000 8.19094796e-007
 3.93800000e+000 8.18707484e-007
 3.94000000e+000 8.18320519e-007
 3.94200000e+000 8.17933903e-007
 3.94400000e+000 8.17547635e-007
 3.94600000e+000 8.17161714e-007
 3.94800000e+000 8.16776140e-007
 3.95000000e+000 8.16390912e-007
 3.95200000e+000 8.16006030e-007
 3.95400000e+000 8.15621494e-007
 3.95600000e+000 8.15237302e-007
 3.95800000e+000 8.14853456e-007
 3.96000000e+000 8.14469953e-007
 3.96200000e+000 8.14086794e-007
 3.96400000e+000 8.13703979e-007
 3.96600000e+000 8.13321507e-007
 3.96800000e+000 8.12939377e-007
 3.97000000e+000 8.12557589e-007
 3.97200000e+000 8.12176143e-007
 3.97400000e+000 8.11795038e-007
 3.97600000e+000 8.11414274e-007
 3.97800000e+000 8.11033850e-007
 3.98000000e+000 8.10653766e-007
 3.98200000e+000 8.10274022e-007
 3.98400000e+000 8.09894616e-007
 3.98600000e+000 8.09515550e-007
 3.98800000e+000 8.09136821e-007
 3.99000000e+000 8.08758431e-007
 3.99200000e+000 8.08380378e-007
 3.99400000e+000 8.08002661e-007
 3.99600000e+000 8.07625282e-007
 3.99800000e+000 8.07248238e-007
 4.00000000e+000 8.06871530e-007
 4.00200000e+000 8.06495158e-007
 4.00400000e+000 8.06119120e-007
 4.00600000e+000 8.05743417e-007
 4.00800000e+000 8.05368048e-007
 4.01000000e+000 8.04993013e-007
 4.01200000e+000 8.04618311e-007
 4.01400000e+000 8.04243941e-007
 4.01600000e+000 8.03869904e-007
 4.01800000e+000 8.03496199e-007
 4.02000000e+000 8.03122826e-007
 4.02200000e+000 8.02749783e-007
 4.02400000e+000 8.02377072e-007
 4.02600000e+000 8.02004690e-007
 4.02800000e+000 8.01632639e-007
 4.03000000e+000 8.01260917e-007
 4.03200000e+000 8.00889524e-007
 4.03400000e+000 8.00518460e-007
 4.03600000e+000 8.00147724e-007
 4.03800000e+000 7.99777317e-007
 4.04000000e+000 7.99407236e-007
 4.04200000e+000 7.99037483e-007
 4.04400000e+000 7.98668056e-007
 4.04600000e+000 7.98298955e-007
 4.04800000e+000 7.97930181e-007
 4.05000000e+000 7.97561732e-007
 4.05200000e+000 7.97193607e-007
 4.05400000e+000 7.96825808e-007
 4.05600000e+000 7.96458333e-007
 4.05800000e+000 7.96091181e-007
 4.06000000e+000 7.95724353e-007
 4.06200000e+000 7.95357848e-007
 4.06400000e+000 7.94991666e-007
 4.06600000e+000 7.94625805e-007
 4.06800000e+000 7.94260267e-007
 4.07000000e+000 7.93895050e-007
 4.07200000e+000 7.93530154e-007
 4.07400000e+000 7.93165579e-007
 4.07600000e+000 7.92801324e-007
 4.07800000e+000 7.92437389e-007
 4.08000000e+000 7.92073773e-007
 4.08200000e+000 7.91710477e-007
 4.08400000e+000 7.91347499e-007
 4.08600000e+000 7.90984839e-007
 4.08800000e+000 7.90622497e-007
 4.09000000e+000 7.90260473e-007
 4.09200000e+000 7.89898766e-007
 4.09400000e+000 7.89537375e-007
 4.09600000e+000 7.89176301e-007
 4.09800000e+000 7.88815543e-007
 4.10000000e+000 7.88455100e-007
 4.10200000e+000 7.88094973e-007
 4.10400000e+000 7.87735160e-007
 4.10600000e+000 7.87375661e-007
 4.10800000e+000 7.87016477e-007
 4.11000000e+000 7.86657606e-007
 4.11200000e+000 7.86299048e-007
 4.11400000e+000 7.85940804e-007
 4.11600000e+000 7.85582871e-007
 4.11800000e+000 7.85225251e-007
 4.12000000e+000 7.84867942e-007
 4.12200000e+000 7.84510945e-007
 4.12400000e+000 7.84154258e-007
 4.12600000e+000 7.83797882e-007
 4.12800000e+000 7.83441817e-007
 4.13000000e+000 7.83086061e-007
 4.13200000e+000 7.82730614e-007
 4.13400000e+000 7.82375476e-007
 4.13600000e+000 7.82020647e-007
 4.13800000e+000 7.81666126e-007
 4.14000000e+000 7.81311914e-007
 4.14200000e+000 7.80958008e-007
 4.14400000e+000 7.80604410e-007
 4.14600000e+000 7.80251118e-007
 4.14800000e+000 7.79898133e-007
 4.15000000e+000 7.79545454e-007
 4.15200000e+000 7.79193080e-007
 4.15400000e+000 7.78841012e-007
 4.15600000e+000 7.78489249e-007
 4.15800000e+000 7.78137790e-007
 4.16000000e+000 7.77786635e-007
 4.16200000e+000 7.77435784e-007
 4.16400000e+000 7.77085236e-007
 4.16600000e+000 7.76734991e-007
 4.16800000e+000 7.76385049e-007
 4.17000000e+000 7.76035409e-007
 4.17200000e+000 7.75686072e-007
 4.17400000e+000 7.75337035e-007
 4.17600000e+000 7.74988300e-007
 4.17800000e+000 7.74639866e-007
 4.18000000e+000 7.74291732e-007
 4.18200000e+000 7.73943898e-007
 4.18400000e+000 7.73596363e-007
 4.18600000e+000 7.73249129e-007
 4.18800000e+000 7.72902193e-007
 4.19000000e+000 7.72555555e-007
 4.19200000e+000 7.72209216e-007
 4.19400000e+000 7.71863175e-007
 4.19600000e+000 7.71517431e-007
 4.19800000e+000 7.71171985e-007
 4.20000000e+000 7.70826835e-007
 4.20200000e+000 7.70481982e-007
 4.20400000e+000 7.70137424e-007
 4.20600000e+000 7.69793163e-007
 4.20800000e+000 7.69449197e-007
 4.21000000e+000 7.69105525e-007
 4.21200000e+000 7.68762149e-007
 4.21400000e+000 7.68419067e-007
 4.21600000e+000 7.68076278e-007
 4.21800000e+000 7.67733783e-007
 4.22000000e+000 7.67391582e-007
 4.22200000e+000 7.67049673e-007
 4.22400000e+000 7.66708057e-007
 4.22600000e+000 7.66366733e-007
 4.22800000e+000 7.66025700e-007
 4.23000000e+000 7.65684959e-007
 4.23200000e+000 7.65344509e-007
 4.23400000e+000 7.65004350e-007
 4.23600000e+000 7.64664482e-007
 4.23800000e+000 7.64324903e-007
 4.24000000e+000 7.63985614e-007
 4.24200000e+000 7.63646614e-007
 4.24400000e+000 7.63307903e-007
 4.24600000e+000 7.62969481e-007
 4.24800000e+000 7.62631347e-007
 4.25000000e+000 7.62293501e-007
 4.25200000e+000 7.61955943e-007
 4.25400000e+000 7.61618672e-007
 4.25600000e+000 7.61281688e-007
 4.25800000e+000 7.60944990e-007
 4.26000000e+000 7.60608578e-007
 4.26200000e+000 7.60272453e-007
 4.26400000e+000 7.59936612e-007
 4.26600000e+000 7.59601057e-007
 4.26800000e+000 7.59265787e-007
 4.27000000e+000 7.58930801e-007
 4.27200000e+000 7.58596100e-007
 4.27400000e+000 7.58261682e-007
 4.27600000e+000 7.57927548e-007
 4.27800000e+000 7.57593696e-007
 4.28000000e+000 7.57260128e-007
 4.28200000e+000 7.56926842e-007
 4.28400000e+000 7.56593838e-007
 4.28600000e+000 7.56261115e-007
 4.28800000e+000 7.55928674e-007
 4.29000000e+000 7.55596515e-007
 4.29200000e+000 7.55264635e-007
 4.29400000e+000 7.54933037e-007
 4.29600000e+000 7.54601718e-007
 4.29800000e+000 7.54270679e-007
 4.30000000e+000 7.53939919e-007
 4.30200000e+000 7.53609439e-007
 4.30400000e+000 7.53279237e-007
 4.30600000e+000 7.52949314e-007
 4.30800000e+000 7.52619668e-007
 4.31000000e+000 7.52290301e-007
 4.31200000e+000 7.51961210e-007
 4.31400000e+000 7.51632397e-007
 4.31600000e+000 7.51303860e-007
 4.31800000e+000 7.50975600e-007
 4.32000000e+000 7.50647616e-007
 4.32200000e+000 7.50319908e-007
 4.32400000e+000 7.49992475e-007
 4.32600000e+000 7.49665317e-007
 4.32800000e+000 7.49338433e-007
 4.33000000e+000 7.49011824e-007
 4.33200000e+000 7.48685490e-007
 4.33400000e+000 7.48359429e-007
 4.33600000e+000 7.48033641e-007
 4.33800000e+000 7.47708126e-007
 4.34000000e+000 7.47382885e-007
 4.34200000e+000 7.47057915e-007
 4.34400000e+000 7.46733218e-007
 4.34600000e+000 7.46408793e-007
 4.34800000e+000 7.46084639e-007
 4.35000000e+000 7.45760756e-007
 4.35200000e+000 7.45437144e-007
 4.35400000e+000 7.45113803e-007
 4.35600000e+000 7.44790731e-007
 4.35800000e+000 7.44467930e-007
 4.36000000e+000 7.44145398e-007
 4.36200000e+000 7.43823135e-007
 4.36400000e+000 7.43501141e-007
 4.36600000e+000 7.43179416e-007
 4.36800000e+000 7.42857959e-007
 4.37000000e+000 7.42536770e-007
 4.37200000e+000 7.42215849e-007
 4.37400000e+000 7.41895195e-007
 4.37600000e+000 7.41574807e-007
 4.37800000e+000 7.41254687e-007
 4.38000000e+000 7.40934833e-007
 4.38200000e+000 7.40615245e-007
 4.38400000e+000 7.40295922e-007
 4.38600000e+000 7.39976865e-007
 4.38800000e+000 7.39658073e-007
 4.39000000e+000 7.39339546e-007
 4.39200000e+000 7.39021283e-007
 4.39400000e+000 7.38703285e-007
 4.39600000e+000 7.38385550e-007
 4.39800000e+000 7.38068079e-007
 4.40000000e+000 7.37750871e-007
 4.40200000e+000 7.37433926e-007
 4.40400000e+000 7.37117243e-007
 4.40600000e+000 7.36800823e-007
 4.40800000e+000 7.36484664e-007
 4.41000000e+000 7.36168768e-007
 4.41200000e+000 7.35853132e-007
 4.41400000e+000 7.35537758e-007
 4.41600000e+000 7.35222645e-007
 4.41800000e+000 7.34907791e-007
 4.42000000e+000 7.34593198e-007
 4.42200000e+000 7.34278865e-007
 4.42400000e+000 7.33964791e-007
 4.42600000e+000 7.33650977e-007
 4.42800000e+000 7.33337421e-007
 4.43000000e+000 7.33024124e-007
 4.43200000e+000 7.32711085e-007
 4.43400000e+000 7.32398304e-007
 4.43600000e+000 7.32085781e-007
 4.43800000e+000 7.31773515e-007
 4.44000000e+000 7.31461507e-007
 4.44200000e+000 7.31149755e-007
 4.44400000e+000 7.30838259e-007
 4.44600000e+000 7.30527020e-007
 4.44800000e+000 7.30216036e-007
 4.45000000e+000 7.29905308e-007
 4.45200000e+000 7.29594835e-007
 4.45400000e+000 7.29284618e-007
 4.45600000e+000 7.28974654e-007
 4.45800000e+000 7.28664946e-007
 4.46000000e+000 7.28355491e-007
 4.46200000e+000 7.28046290e-007
 4.46400000e+000 7.27737342e-007
 4.46600000e+000 7.27428648e-007
 4.46800000e+000 7.27120206e-007
 4.47000000e+000 7.26812018e-007
 4.47200000e+000 7.26504081e-007
 4.47400000e+000 7.26196396e-007
 4.47600000e+000 7.25888963e-007
 4.47800000e+000 7.25581782e-007
 4.48000000e+000 7.25274851e-007
 4.48200000e+000 7.24968171e-007
 4.48400000e+000 7.24661742e-007
 4.48600000e+000 7.24355563e-007
 4.48800000e+000 7.24049634e-007
 4.49000000e+000 7.23743954e-007
 4.49200000e+000 7.23438524e-007
 4.49400000e+000 7.23133343e-007
 4.49600000e+000 7.22828411e-007
 4.49800000e+000 7.22523727e-007
 4.50000000e+000 7.22219291e-007
 4.50200000e+000 7.21915103e-007
 4.50400000e+000 7.21611163e-007
 4.50600000e+000 7.21307470e-007
 4.50800000e+000 7.21004024e-007
 4.51000000e+000 7.20700825e-007
 4.51200000e+000 7.20397872e-007
 4.51400000e+000 7.20095166e-007
 4.51600000e+000 7.19792705e-007
 4.51800000e+000 7.19490490e-007
 4.52000000e+000 7.19188520e-007
 4.52200000e+000 7.18886795e-007
 4.52400000e+000 7.18585315e-007
 4.52600000e+000 7.18284079e-007
 4.52800000e+000 7.17983088e-007
 4.53000000e+000 7.17682340e-007
 4.53200000e+000 7.17381836e-007
 4.53400000e+000 7.17081575e-007
 4.53600000e+000 7.16781557e-007
 4.53800000e+000 7.16481782e-007
 4.54000000e+000 7.16182250e-007
 4.54200000e+000 7.15882959e-007
 4.54400000e+000 7.15583911e-007
 4.54600000e+000 7.15285104e-007
 4.54800000e+000 7.14986538e-007
 4.55000000e+000 7.14688214e-007
 4.55200000e+000 7.14390130e-007
 4.55400000e+000 7.14092287e-007
 4.55600000e+000 7.13794684e-007
 4.55800000e+000 7.13497321e-007
 4.56000000e+000 7.13200197e-007
 4.56200000e+000 7.12903313e-007
 4.56400000e+000 7.12606669e-007
 4.56600000e+000 7.12310262e-007
 4.56800000e+000 7.12014095e-007
 4.57000000e+000 7.11718166e-007
 4.57200000e+000 7.11422474e-007
 4.57400000e+000 7.11127021e-007
 4.57600000e+000 7.10831805e-007
 4.57800000e+000 7.10536826e-007
 4.58000000e+000 7.10242084e-007
 4.58200000e+000 7.09947579e-007
 4.58400000e+000 7.09653310e-007
 4.58600000e+000 7.09359277e-007
 4.58800000e+000 7.09065480e-007
 4.59000000e+000 7.08771918e-007
 4.59200000e+000 7.08478592e-007
 4.59400000e+000 7.08185501e-007
 4.59600000e+000 7.07892644e-007
 4.59800000e+000 7.07600022e-007
 4.60000000e+000 7.07307635e-007
 4.60200000e+000 7.07015481e-007
 4.60400000e+000 7.06723560e-007
 4.60600000e+000 7.06431873e-007
 4.60800000e+000 7.06140420e-007
 4.61000000e+000 7.05849199e-007
 4.61200000e+000 7.05558210e-007
 4.61400000e+000 7.05267454e-007
 4.61600000e+000 7.04976930e-007
 4.61800000e+000 7.04686638e-007
 4.62000000e+000 7.04396578e-007
 4.62200000e+000 7.04106748e-007
 4.62400000e+000 7.03817150e-007
 4.62600000e+000 7.03527782e-007
 4.62800000e+000 7.03238645e-007
 4.63000000e+000 7.02949738e-007
 4.63200000e+000 7.02661061e-007
 4.63400000e+000 7.02372613e-007
 4.63600000e+000 7.02084395e-007
 4.63800000e+000 7.01796406e-007
 4.64000000e+000 7.01508646e-007
 4.64200000e+000 7.01221115e-007
 4.64400000e+000 7.00933811e-007
 4.64600000e+000 7.00646736e-007
 4.64800000e+000 7.00359889e-007
 4.65000000e+000 7.00073270e-007
 4.65200000e+000 6.99786877e-007
 4.65400000e+000 6.99500712e-007
 4.65600000e+000 6.99214774e-007
 4.65800000e+000 6.98929062e-007
 4.66000000e+000 6.98643576e-007
 4.66200000e+000 6.98358317e-007
 4.66400000e+000 6.98073283e-007
 4.66600000e+000 6.97788474e-007
 4.66800000e+000 6.97503891e-007
 4.67000000e+000 6.97219533e-007
 4.67200000e+000 6.96935400e-007
 4.67400000e+000 6.96651491e-007
 4.67600000e+000 6.96367806e-007
 4.67800000e+000 6.96084346e-007
 4.68000000e+000 6.95801109e-007
 4.68200000e+000 6.95518095e-007
 4.68400000e+000 6.95235305e-007
 4.68600000e+000 6.94952737e-007
 4.68800000e+000 6.94670393e-007
 4.69000000e+000 6.94388270e-007
 4.69200000e+000 6.94106370e-007
 4.69400000e+000 6.93824692e-007
 4.69600000e+000 6.93543236e-007
 4.69800000e+000 6.93262001e-007
 4.70000000e+000 6.92980987e-007
 4.70200000e+000 6.92700194e-007
 4.70400000e+000 6.92419622e-007
 4.70600000e+000 6.92139270e-007
 4.70800000e+000 6.91859139e-007
 4.71000000e+000 6.91579227e-007
 4.71200000e+000 6.91299535e-007
 4.71400000e+000 6.91020063e-007
 4.71600000e+000 6.90740809e-007
 4.71800000e+000 6.90461775e-007
 4.72000000e+000 6.90182959e-007
 4.72200000e+000 6.89904362e-007
 4.72400000e+000 6.89625983e-007
 4.72600000e+000 6.89347822e-007
 4.72800000e+000 6.89069879e-007
 4.73000000e+000 6.88792153e-007
 4.73200000e+000 6.88514644e-007
 4.73400000e+000 6.88237352e-007
 4.73600000e+000 6.87960277e-007
 4.73800000e+000 6.87683419e-007
 4.74000000e+000 6.87406777e-007
 4.74200000e+000 6.87130350e-007
 4.74400000e+000 6.86854140e-007
 4.74600000e+000 6.86578145e-007
 4.74800000e+000 6.86302365e-007
 4.75000000e+000 6.86026800e-007
 4.75200000e+000 6.85751450e-007
 4.75400000e+000 6.85476315e-007
 4.75600000e+000 6.85201394e-007
 4.75800000e+000 6.84926687e-007
 4.76000000e+000 6.84652194e-007
 4.76200000e+000 6.84377914e-007
 4.76400000e+000 6.84103848e-007
 4.76600000e+000 6.83829995e-007
 4.76800000e+000 6.83556354e-007
 4.77000000e+000 6.83282926e-007
 4.77200000e+000 6.83009711e-007
 4.77400000e+000 6.82736708e-007
 4.77600000e+000 6.82463916e-007
 4.77800000e+000 6.82191337e-007
 4.78000000e+000 6.81918969e-007
 4.78200000e+000 6.81646812e-007
 4.78400000e+000 6.81374866e-007
 4.78600000e+000 6.81103130e-007
 4.78800000e+000 6.80831605e-007
 4.79000000e+000 6.80560291e-007
 4.79200000e+000 6.80289186e-007
 4.79400000e+000 6.80018291e-007
 4.79600000e+000 6.79747606e-007
 4.79800000e+000 6.79477130e-007
 4.80000000e+000 6.79206863e-007
 4.80200000e+000 6.78936805e-007
 4.80400000e+000 6.78666956e-007
 4.80600000e+000 6.78397315e-007
 4.80800000e+000 6.78127882e-007
 4.81000000e+000 6.77858657e-007
 4.81200000e+000 6.77589639e-007
 4.81400000e+000 6.77320829e-007
 4.81600000e+000 6.77052227e-007
 4.81800000e+000 6.76783831e-007
 4.82000000e+000 6.76515642e-007
 4.82200000e+000 6.76247660e-007
 4.82400000e+000 6.75979884e-007
 4.82600000e+000 6.75712313e-007
 4.82800000e+000 6.75444949e-007
 4.83000000e+000 6.75177791e-007
 4.83200000e+000 6.74910837e-007
 4.83400000e+000 6.74644089e-007
 4.83600000e+000 6.74377546e-007
 4.83800000e+000 6.74111208e-007
 4.84000000e+000 6.73845074e-007
 4.84200000e+000 6.73579144e-007
 4.84400000e+000 6.73313418e-007
 4.84600000e+000 6.73047896e-007
 4.84800000e+000 6.72782578e-007
 4.85000000e+000 6.72517463e-007
 4.85200000e+000 6.72252551e-007
 4.85400000e+000 6.71987842e-007
 4.85600000e+000 6.71723335e-007
 4.85800000e+000 6.71459031e-007
 4.86000000e+000 6.71194930e-007
 4.86200000e+000 6.70931030e-007
 4.86400000e+000 6.70667332e-007
 4.86600000e+000 6.70403835e-007
 4.86800000e+000 6.70140540e-007
 4.87000000e+000 6.69877446e-007
 4.87200000e+000 6.69614553e-007
 4.87400000e+000 6.69351860e-007
 4.87600000e+000 6.69089368e-007
 4.87800000e+000 6.68827076e-007
 4.88000000e+000 6.68564985e-007
 4.88200000e+000 6.68303092e-007
 4.88400000e+000 6.68041400e-007
 4.88600000e+000 6.67779907e-007
 4.88800000e+000 6.67518612e-007
 4.89000000e+000 6.67257517e-007
 4.89200000e+000 6.66996620e-007
 4.89400000e+000 6.66735922e-007
 4.89600000e+000 6.66475422e-007
 4.89800000e+000 6.66215120e-007
 4.90000000e+000 6.65955016e-007
 4.90200000e+000 6.65695110e-007
 4.90400000e+000 6.65435400e-007
 4.90600000e+000 6.65175888e-007
 4.90800000e+000 6.64916573e-007
 4.91000000e+000 6.64657455e-007
 4.91200000e+000 6.64398533e-007
 4.91400000e+000 6.64139807e-007
 4.91600000e+000 6.63881278e-007
 4.91800000e+000 6.63622944e-007
 4.92000000e+000 6.63364806e-007
 4.92200000e+000 6.63106863e-007
 4.92400000e+000 6.62849115e-007
 4.92600000e+000 6.62591563e-007
 4.92800000e+000 6.62334205e-007
 4.93000000e+000 6.62077042e-007
 4.93200000e+000 6.61820073e-007
 4.93400000e+000 6.61563298e-007
 4.93600000e+000 6.61306717e-007
 4.93800000e+000 6.61050330e-007
 4.94000000e+000 6.60794137e-007
 4.94200000e+000 6.60538136e-007
 4.94400000e+000 6.60282329e-007
 4.94600000e+000 6.60026715e-007
 4.94800000e+000 6.59771293e-007
 4.95000000e+000 6.59516064e-007
 4.95200000e+000 6.59261027e-007
 4.95400000e+000 6.59006182e-007
 4.95600000e+000 6.58751528e-007
 4.95800000e+000 6.58497067e-007
 4.96000000e+000 6.58242797e-007
 4.96200000e+000 6.57988718e-007
 4.96400000e+000 6.57734829e-007
 4.96600000e+000 6.57481132e-007
 4.96800000e+000 6.57227625e-007
 4.97000000e+000 6.56974309e-007
 4.97200000e+000 6.56721183e-007
 4.97400000e+000 6.56468246e-007
 4.97600000e+000 6.56215500e-007
 4.97800000e+000 6.55962943e-007
 4.98000000e+000 6.55710575e-007
 4.98200000e+000 6.55458396e-007
 4.98400000e+000 6.55206407e-007
 4.98600000e+000 6.54954606e-007
 4.98800000e+000 6.54702993e-007
 4.99000000e+000 6.54451569e-007
 4.99200000e+000 6.54200333e-007
 4.99400000e+000 6.53949284e-007
 4.99600000e+000 6.53698424e-007
 4.99800000e+000 6.53447751e-007
 5.00000000e+000 6.53197265e-007
 5.00200000e+000 6.52946966e-007
 5.00400000e+000 6.52696854e-007
 5.00600000e+000 6.52446929e-007
 5.00800000e+000 6.52197190e-007
 5.01000000e+000 6.51947637e-007
 5.01200000e+000 6.51698271e-007
 5.01400000e+000 6.51449090e-007
 5.01600000e+000 6.51200095e-007
 5.01800000e+000 6.50951286e-007
 5.02000000e+000 6.50702662e-007
 5.02200000e+000 6.50454222e-007
 5.02400000e+000 6.50205968e-007
 5.02600000e+000 6.49957898e-007
 5.02800000e+000 6.49710013e-007
 5.03000000e+000 6.49462312e-007
 5.03200000e+000 6.49214795e-007
 5.03400000e+000 6.48967462e-007
 5.03600000e+000 6.48720313e-007
 5.03800000e+000 6.48473347e-007
 5.04000000e+000 6.48226564e-007
 5.04200000e+000 6.47979964e-007
 5.04400000e+000 6.47733548e-007
 5.04600000e+000 6.47487314e-007
 5.04800000e+000 6.47241262e-007
 5.05000000e+000 6.46995393e-007
 5.05200000e+000 6.46749705e-007
 5.05400000e+000 6.46504200e-007
 5.05600000e+000 6.46258876e-007
 5.05800000e+000 6.46013734e-007
 5.06000000e+000 6.45768773e-007
 5.06200000e+000 6.45523993e-007
 5.06400000e+000 6.45279395e-007
 5.06600000e+000 6.45034976e-007
 5.06800000e+000 6.44790739e-007
 5.07000000e+000 6.44546682e-007
 5.07200000e+000 6.44302804e-007
 5.07400000e+000 6.44059107e-007
 5.07600000e+000 6.43815590e-007
 5.07800000e+000 6.43572252e-007
 5.08000000e+000 6.43329093e-007
 5.08200000e+000 6.43086114e-007
 5.08400000e+000 6.42843313e-007
 5.08600000e+000 6.42600692e-007
 5.08800000e+000 6.42358249e-007
 5.09000000e+000 6.42115984e-007
 5.09200000e+000 6.41873898e-007
 5.09400000e+000 6.41631989e-007
 5.09600000e+000 6.41390259e-007
 5.09800000e+000 6.41148706e-007
 5.10000000e+000 6.40907331e-007
 5.10200000e+000 6.40666132e-007
 5.10400000e+000 6.40425111e-007
 5.10600000e+000 6.40184267e-007
 5.10800000e+000 6.39943599e-007
 5.11000000e+000 6.39703108e-007
 5.11200000e+000 6.39462794e-007
 5.11400000e+000 6.39222655e-007
 5.11600000e+000 6.38982693e-007
 5.11800000e+000 6.38742906e-007
 5.12000000e+000 6.38503294e-007
 5.12200000e+000 6.38263859e-007
 5.12400000e+000 6.38024598e-007
 5.12600000e+000 6.37785512e-007
 5.12800000e+000 6.37546601e-007
 5.13000000e+000 6.37307865e-007
 5.13200000e+000 6.37069303e-007
 5.13400000e+000 6.36830916e-007
 5.13600000e+000 6.36592702e-007
 5.13800000e+000 6.36354663e-007
 5.14000000e+000 6.36116797e-007
 5.14200000e+000 6.35879105e-007
 5.14400000e+000 6.35641586e-007
 5.14600000e+000 6.35404240e-007
 5.14800000e+000 6.35167067e-007
 5.15000000e+000 6.34930067e-007
 5.15200000e+000 6.34693239e-007
 5.15400000e+000 6.34456584e-007
 5.15600000e+000 6.34220102e-007
 5.15800000e+000 6.33983791e-007
 5.16000000e+000 6.33747652e-007
 5.16200000e+000 6.33511685e-007
 5.16400000e+000 6.33275889e-007
 5.16600000e+000 6.33040265e-007
 5.16800000e+000 6.32804812e-007
 5.17000000e+000 6.32569530e-007
 5.17200000e+000 6.32334418e-007
 5.17400000e+000 6.32099478e-007
 5.17600000e+000 6.31864707e-007
 5.17800000e+000 6.31630107e-007
 5.18000000e+000 6.31395677e-007
 5.18200000e+000 6.31161417e-007
 5.18400000e+000 6.30927327e-007
 5.18600000e+000 6.30693406e-007
 5.18800000e+000 6.30459654e-007
 5.19000000e+000 6.30226072e-007
 5.19200000e+000 6.29992659e-007
 5.19400000e+000 6.29759414e-007
 5.19600000e+000 6.29526338e-007
 5.19800000e+000 6.29293431e-007
 5.20000000e+000 6.29060691e-007
 5.20200000e+000 6.28828120e-007
 5.20400000e+000 6.28595717e-007
 5.20600000e+000 6.28363482e-007
 5.20800000e+000 6.28131414e-007
 5.21000000e+000 6.27899514e-007
 5.21200000e+000 6.27667781e-007
 5.21400000e+000 6.27436214e-007
 5.21600000e+000 6.27204815e-007
 5.21800000e+000 6.26973583e-007
 5.22000000e+000 6.26742517e-007
 5.22200000e+000 6.26511617e-007
 5.22400000e+000 6.26280883e-007
 5.22600000e+000 6.26050316e-007
 5.22800000e+000 6.25819914e-007
 5.23000000e+000 6.25589678e-007
 5.23200000e+000 6.25359608e-007
 5.23400000e+000 6.25129702e-007
 5.23600000e+000 6.24899962e-007
 5.23800000e+000 6.24670387e-007
 5.24000000e+000 6.24440977e-007
 5.24200000e+000 6.24211731e-007
 5.24400000e+000 6.23982650e-007
 5.24600000e+000 6.23753733e-007
 5.24800000e+000 6.23524980e-007
 5.25000000e+000 6.23296391e-007
 5.25200000e+000 6.23067966e-007
 5.25400000e+000 6.22839704e-007
 5.25600000e+000 6.22611606e-007
 5.25800000e+000 6.22383671e-007
 5.26000000e+000 6.22155899e-007
 5.26200000e+000 6.21928290e-007
 5.26400000e+000 6.21700843e-007
 5.26600000e+000 6.21473560e-007
 5.26800000e+000 6.21246438e-007
 5.27000000e+000 6.21019479e-007
 5.27200000e+000 6.20792682e-007
 5.27400000e+000 6.20566047e-007
 5.27600000e+000 6.20339574e-007
 5.27800000e+000 6.20113262e-007
 5.28000000e+000 6.19887111e-007
 5.28200000e+000 6.19661122e-007
 5.28400000e+000 6.19435294e-007
 5.28600000e+000 6.19209626e-007
 5.28800000e+000 6.18984120e-007
 5.29000000e+000 6.18758774e-007
 5.29200000e+000 6.18533588e-007
 5.29400000e+000 6.18308562e-007
 5.29600000e+000 6.18083697e-007
 5.29800000e+000 6.17858991e-007
 5.30000000e+000 6.17634445e-007
 5.30200000e+000 6.17410059e-007
 5.30400000e+000 6.17185832e-007
 5.30600000e+000 6.16961764e-007
 5.30800000e+000 6.16737856e-007
 5.31000000e+000 6.16514106e-007
 5.31200000e+000 6.16290515e-007
 5.31400000e+000 6.16067082e-007
 5.31600000e+000 6.15843808e-007
 5.31800000e+000 6.15620692e-007
 5.32000000e+000 6.15397735e-007
 5.32200000e+000 6.15174935e-007
 5.32400000e+000 6.14952293e-007
 5.32600000e+000 6.14729808e-007
 5.32800000e+000 6.14507481e-007
 5.33000000e+000 6.14285311e-007
 5.33200000e+000 6.14063298e-007
 5.33400000e+000 6.13841442e-007
 5.33600000e+000 6.13619743e-007
 5.33800000e+000 6.13398201e-007
 5.34000000e+000 6.13176815e-007
 5.34200000e+000 6.12955585e-007
 5.34400000e+000 6.12734511e-007
 5.34600000e+000 6.12513593e-007
 5.34800000e+000 6.12292831e-007
 5.35000000e+000 6.12072225e-007
 5.35200000e+000 6.11851774e-007
 5.35400000e+000 6.11631479e-007
 5.35600000e+000 6.11411339e-007
 5.35800000e+000 6.11191353e-007
 5.36000000e+000 6.10971523e-007
 5.36200000e+000 6.10751847e-007
 5.36400000e+000 6.10532326e-007
 5.36600000e+000 6.10312959e-007
 5.36800000e+000 6.10093746e-007
 5.37000000e+000 6.09874687e-007
 5.37200000e+000 6.09655783e-007
 5.37400000e+000 6.09437032e-007
 5.37600000e+000 6.09218434e-007
 5.37800000e+000 6.08999990e-007
 5.38000000e+000 6.08781699e-007
 5.38200000e+000 6.08563562e-007
 5.38400000e+000 6.08345577e-007
 5.38600000e+000 6.08127745e-007
 5.38800000e+000 6.07910066e-007
 5.39000000e+000 6.07692539e-007
 5.39200000e+000 6.07475164e-007
 5.39400000e+000 6.07257942e-007
 5.39600000e+000 6.07040871e-007
 5.39800000e+000 6.06823953e-007
 5.40000000e+000 6.06607186e-007
 5.40200000e+000 6.06390571e-007
 5.40400000e+000 6.06174107e-007
 5.40600000e+000 6.05957794e-007
 5.40800000e+000 6.05741633e-007
 5.41000000e+000 6.05525622e-007
 5.41200000e+000 6.05309762e-007
 5.41400000e+000 6.05094053e-007
 5.41600000e+000 6.04878494e-007
 5.41800000e+000 6.04663086e-007
 5.42000000e+000 6.04447827e-007
 5.42200000e+000 6.04232719e-007
 5.42400000e+000 6.04017761e-007
 5.42600000e+000 6.03802952e-007
 5.42800000e+000 6.03588293e-007
 5.43000000e+000 6.03373783e-007
 5.43200000e+000 6.03159422e-007
 5.43400000e+000 6.02945211e-007
 5.43600000e+000 6.02731148e-007
 5.43800000e+000 6.02517234e-007
 5.44000000e+000 6.02303469e-007
 5.44200000e+000 6.02089852e-007
 5.44400000e+000 6.01876384e-007
 5.44600000e+000 6.01663064e-007
 5.44800000e+000 6.01449892e-007
 5.45000000e+000 6.01236868e-007
 5.45200000e+000 6.01023991e-007
 5.45400000e+000 6.00811262e-007
 5.45600000e+000 6.00598681e-007
 5.45800000e+000 6.00386247e-007
 5.46000000e+000 6.00173960e-007
 5.46200000e+000 5.99961819e-007
 5.46400000e+000 5.99749826e-007
 5.46600000e+000 5.99537980e-007
 5.46800000e+000 5.99326280e-007
 5.47000000e+000 5.99114726e-007
 5.47200000e+000 5.98903319e-007
 5.47400000e+000 5.98692057e-007
 5.47600000e+000 5.98480942e-007
 5.47800000e+000 5.98269972e-007
 5.48000000e+000 5.98059149e-007
 5.48200000e+000 5.97848470e-007
 5.48400000e+000 5.97637937e-007
 5.48600000e+000 5.97427549e-007
 5.48800000e+000 5.97217307e-007
 5.49000000e+000 5.97007209e-007
 5.49200000e+000 5.96797256e-007
 5.49400000e+000 5.96587447e-007
 5.49600000e+000 5.96377784e-007
 5.49800000e+000 5.96168264e-007
 5.50000000e+000 5.95958889e-007
 5.50200000e+000 5.95749657e-007
 5.50400000e+000 5.95540570e-007
 5.50600000e+000 5.95331626e-007
 5.50800000e+000 5.95122826e-007
 5.51000000e+000 5.94914169e-007
 5.51200000e+000 5.94705656e-007
 5.51400000e+000 5.94497286e-007
 5.51600000e+000 5.94289059e-007
 5.51800000e+000 5.94080975e-007
 5.52000000e+000 5.93873033e-007
 5.52200000e+000 5.93665234e-007
 5.52400000e+000 5.93457578e-007
 5.52600000e+000 5.93250064e-007
 5.52800000e+000 5.93042692e-007
 5.53000000e+000 5.92835462e-007
 5.53200000e+000 5.92628374e-007
 5.53400000e+000 5.92421428e-007
 5.53600000e+000 5.92214623e-007
 5.53800000e+000 5.92007960e-007
 5.54000000e+000 5.91801438e-007
 5.54200000e+000 5.91595058e-007
 5.54400000e+000 5.91388818e-007
 5.54600000e+000 5.91182720e-007
 5.54800000e+000 5.90976762e-007
 5.55000000e+000 5.90770944e-007
 5.55200000e+000 5.90565267e-007
 5.55400000e+000 5.90359731e-007
 5.55600000e+000 5.90154335e-007
 5.55800000e+000 5.89949078e-007
 5.56000000e+000 5.89743962e-007
 5.56200000e+000 5.89538985e-007
 5.56400000e+000 5.89334149e-007
 5.56600000e+000 5.89129451e-007
 5.56800000e+000 5.88924893e-007
 5.57000000e+000 5.88720474e-007
 5.57200000e+000 5.88516194e-007
 5.57400000e+000 5.88312054e-007
 5.57600000e+000 5.88108052e-007
 5.57800000e+000 5.87904188e-007
 5.58000000e+000 5.87700463e-007
 5.58200000e+000 5.87496877e-007
 5.58400000e+000 5.87293429e-007
 5.58600000e+000 5.87090119e-007
 5.58800000e+000 5.86886947e-007
 5.59000000e+000 5.86683913e-007
 5.59200000e+000 5.86481016e-007
 5.59400000e+000 5.86278257e-007
 5.59600000e+000 5.86075635e-007
 5.59800000e+000 5.85873151e-007
 5.60000000e+000 5.85670804e-007
 5.60200000e+000 5.85468594e-007
 5.60400000e+000 5.85266521e-007
 5.60600000e+000 5.85064585e-007
 5.60800000e+000 5.84862785e-007
 5.61000000e+000 5.84661121e-007
 5.61200000e+000 5.84459594e-007
 5.61400000e+000 5.84258204e-007
 5.61600000e+000 5.84056949e-007
 5.61800000e+000 5.83855830e-007
 5.62000000e+000 5.83654847e-007
 5.62200000e+000 5.83454000e-007
 5.62400000e+000 5.83253288e-007
 5.62600000e+000 5.83052712e-007
 5.62800000e+000 5.82852271e-007
 5.63000000e+000 5.82651965e-007
 5.63200000e+000 5.82451794e-007
 5.63400000e+000 5.82251758e-007
 5.63600000e+000 5.82051856e-007
 5.63800000e+000 5.81852090e-007
 5.64000000e+000 5.81652457e-007
 5.64200000e+000 5.81452959e-007
 5.64400000e+000 5.81253596e-007
 5.64600000e+000 5.81054366e-007
 5.64800000e+000 5.80855270e-007
 5.65000000e+000 5.80656308e-007
 5.65200000e+000 5.80457480e-007
 5.65400000e+000 5.80258786e-007
 5.65600000e+000 5.80060224e-007
 5.65800000e+000 5.79861796e-007
 5.66000000e+000 5.79663501e-007
 5.66200000e+000 5.79465340e-007
 5.66400000e+000 5.79267311e-007
 5.66600000e+000 5.79069414e-007
 5.66800000e+000 5.78871651e-007
 5.67000000e+000 5.78674020e-007
 5.67200000e+000 5.78476521e-007
 5.67400000e+000 5.78279155e-007
 5.67600000e+000 5.78081920e-007
 5.67800000e+000 5.77884818e-007
 5.68000000e+000 5.77687848e-007
 5.68200000e+000 5.77491009e-007
 5.68400000e+000 5.77294302e-007
 5.68600000e+000 5.77097726e-007
 5.68800000e+000 5.76901281e-007
 5.69000000e+000 5.76704968e-007
 5.69200000e+000 5.76508786e-007
 5.69400000e+000 5.76312735e-007
 5.69600000e+000 5.76116814e-007
 5.69800000e+000 5.75921025e-007
 5.70000000e+000 5.75725366e-007
 5.70200000e+000 5.75529837e-007
 5.70400000e+000 5.75334439e-007
 5.70600000e+000 5.75139170e-007
 5.70800000e+000 5.74944032e-007
 5.71000000e+000 5.74749024e-007
 5.71200000e+000 5.74554146e-007
 5.71400000e+000 5.74359397e-007
 5.71600000e+000 5.74164778e-007
 5.71800000e+000 5.73970288e-007
 5.72000000e+000 5.73775927e-007
 5.72200000e+000 5.73581696e-007
 5.72400000e+000 5.73387594e-007
 5.72600000e+000 5.73193620e-007
 5.72800000e+000 5.72999776e-007
 5.73000000e+000 5.72806060e-007
 5.73200000e+000 5.72612472e-007
 5.73400000e+000 5.72419014e-007
 5.73600000e+000 5.72225683e-007
 5.73800000e+000 5.72032480e-007
 5.74000000e+000 5.71839406e-007
 5.74200000e+000 5.71646459e-007
 5.74400000e+000 5.71453641e-007
 5.74600000e+000 5.71260949e-007
 5.74800000e+000 5.71068386e-007
 5.75000000e+000 5.70875950e-007
 5.75200000e+000 5.70683641e-007
 5.75400000e+000 5.70491459e-007
 5.75600000e+000 5.70299405e-007
 5.75800000e+000 5.70107477e-007
 5.76000000e+000 5.69915676e-007
 5.76200000e+000 5.69724002e-007
 5.76400000e+000 5.69532454e-007
 5.76600000e+000 5.69341033e-007
 5.76800000e+000 5.69149738e-007
 5.77000000e+000 5.68958569e-007
 5.77200000e+000 5.68767527e-007
 5.77400000e+000 5.68576610e-007
 5.77600000e+000 5.68385819e-007
 5.77800000e+000 5.68195154e-007
 5.78000000e+000 5.68004614e-007
 5.78200000e+000 5.67814200e-007
 5.78400000e+000 5.67623911e-007
 5.78600000e+000 5.67433748e-007
 5.78800000e+000 5.67243709e-007
 5.79000000e+000 5.67053795e-007
 5.79200000e+000 5.66864007e-007
 5.79400000e+000 5.66674343e-007
 5.79600000e+000 5.66484804e-007
 5.79800000e+000 5.66295389e-007
 5.80000000e+000 5.66106098e-007
 5.80200000e+000 5.65916932e-007
 5.80400000e+000 5.65727890e-007
 5.80600000e+000 5.65538972e-007
 5.80800000e+000 5.65350178e-007
 5.81000000e+000 5.65161507e-007
 5.81200000e+000 5.64972960e-007
 5.81400000e+000 5.64784537e-007
 5.81600000e+000 5.64596237e-007
 5.81800000e+000 5.64408061e-007
 5.82000000e+000 5.64220008e-007
 5.82200000e+000 5.64032077e-007
 5.82400000e+000 5.63844270e-007
 5.82600000e+000 5.63656585e-007
 5.82800000e+000 5.63469024e-007
 5.83000000e+000 5.63281585e-007
 5.83200000e+000 5.63094268e-007
 5.83400000e+000 5.62907073e-007
 5.83600000e+000 5.62720001e-007
 5.83800000e+000 5.62533051e-007
 5.84000000e+000 5.62346223e-007
 5.84200000e+000 5.62159517e-007
 5.84400000e+000 5.61972933e-007
 5.84600000e+000 5.61786470e-007
 5.84800000e+000 5.61600129e-007
 5.85000000e+000 5.61413909e-007
 5.85200000e+000 5.61227811e-007
 5.85400000e+000 5.61041833e-007
 5.85600000e+000 5.60855977e-007
 5.85800000e+000 5.60670242e-007
 5.86000000e+000 5.60484628e-007
 5.86200000e+000 5.60299134e-007
 5.86400000e+000 5.60113761e-007
 5.86600000e+000 5.59928508e-007
 5.86800000e+000 5.59743376e-007
 5.87000000e+000 5.59558364e-007
 5.87200000e+000 5.59373472e-007
 5.87400000e+000 5.59188701e-007
 5.87600000e+000 5.59004049e-007
 5.87800000e+000 5.58819517e-007
 5.88000000e+000 5.58635105e-007
 5.88200000e+000 5.58450812e-007
 5.88400000e+000 5.58266639e-007
 5.88600000e+000 5.58082585e-007
 5.88800000e+000 5.57898650e-007
 5.89000000e+000 5.57714834e-007
 5.89200000e+000 5.57531138e-007
 5.89400000e+000 5.57347560e-007
 5.89600000e+000 5.57164101e-007
 5.89800000e+000 5.56980761e-007
 5.90000000e+000 5.56797539e-007
 5.90200000e+000 5.56614436e-007
 5.90400000e+000 5.56431451e-007
 5.90600000e+000 5.56248585e-007
 5.90800000e+000 5.56065836e-007
 5.91000000e+000 5.55883206e-007
 5.91200000e+000 5.55700693e-007
 5.91400000e+000 5.55518298e-007
 5.91600000e+000 5.55336021e-007
 5.91800000e+000 5.55153861e-007
 5.92000000e+000 5.54971819e-007
 5.92200000e+000 5.54789894e-007
 5.92400000e+000 5.54608086e-007
 5.92600000e+000 5.54426396e-007
 5.92800000e+000 5.54244822e-007
 5.93000000e+000 5.54063365e-007
 5.93200000e+000 5.53882025e-007
 5.93400000e+000 5.53700802e-007
 5.93600000e+000 5.53519695e-007
 5.93800000e+000 5.53338705e-007
 5.94000000e+000 5.53157831e-007
 5.94200000e+000 5.52977073e-007
 5.94400000e+000 5.52796432e-007
 5.94600000e+000 5.52615906e-007
 5.94800000e+000 5.52435496e-007
 5.95000000e+000 5.52255202e-007
 5.95200000e+000 5.52075024e-007
 5.95400000e+000 5.51894961e-007
 5.95600000e+000 5.51715014e-007
 5.95800000e+000 5.51535182e-007
 5.96000000e+000 5.51355465e-007
 5.96200000e+000 5.51175864e-007
 5.96400000e+000 5.50996377e-007
 5.96600000e+000 5.50817006e-007
 5.96800000e+000 5.50637749e-007
 5.97000000e+000 5.50458607e-007
 5.97200000e+000 5.50279579e-007
 5.97400000e+000 5.50100666e-007
 5.97600000e+000 5.49921867e-007
 5.97800000e+000 5.49743183e-007
 5.98000000e+000 5.49564613e-007
 5.98200000e+000 5.49386156e-007
 5.98400000e+000 5.49207814e-007
 5.98600000e+000 5.49029586e-007
 5.98800000e+000 5.48851471e-007
 5.99000000e+000 5.48673470e-007
 5.99200000e+000 5.48495582e-007
 5.99400000e+000 5.48317808e-007
 5.99600000e+000 5.48140147e-007
 5.99800000e+000 5.47962600e-007
 6.00000000e+000 5.47785165e-007
 6.00200000e+000 5.47607844e-007
 6.00400000e+000 5.47430635e-007
 6.00600000e+000 5.47253539e-007
 6.00800000e+000 5.47076556e-007
 6.01000000e+000 5.46899685e-007
 6.01200000e+000 5.46722927e-007
 6.01400000e+000 5.46546281e-007
 6.01600000e+000 5.46369747e-007
 6.01800000e+000 5.46193326e-007
 6.02000000e+000 5.46017016e-007
 6.02200000e+000 5.45840819e-007
 6.02400000e+000 5.45664733e-007
 6.02600000e+000 5.45488759e-007
 6.02800000e+000 5.45312897e-007
 6.03000000e+000 5.45137146e-007
 6.03200000e+000 5.44961506e-007
 6.03400000e+000 5.44785978e-007
 6.03600000e+000 5.44610561e-007
 6.03800000e+000 5.44435256e-007
 6.04000000e+000 5.44260061e-007
 6.04200000e+000 5.44084977e-007
 6.04400000e+000 5.43910004e-007
 6.04600000e+000 5.43735141e-007
 6.04800000e+000 5.43560389e-007
 6.05000000e+000 5.43385748e-007
 6.05200000e+000 5.43211217e-007
 6.05400000e+000 5.43036796e-007
 6.05600000e+000 5.42862486e-007
 6.05800000e+000 5.42688285e-007
 6.06000000e+000 5.42514195e-007
 6.06200000e+000 5.42340214e-007
 6.06400000e+000 5.42166343e-007
 6.06600000e+000 5.41992582e-007
 6.06800000e+000 5.41818930e-007
 6.07000000e+000 5.41645388e-007
 6.07200000e+000 5.41471955e-007
 6.07400000e+000 5.41298632e-007
 6.07600000e+000 5.41125417e-007
 6.07800000e+000 5.40952312e-007
 6.08000000e+000 5.40779315e-007
 6.08200000e+000 5.40606428e-007
 6.08400000e+000 5.40433649e-007
 6.08600000e+000 5.40260979e-007
 6.08800000e+000 5.40088417e-007
 6.09000000e+000 5.39915964e-007
 6.09200000e+000 5.39743619e-007
 6.09400000e+000 5.39571383e-007
 6.09600000e+000 5.39399254e-007
 6.09800000e+000 5.39227234e-007
 6.10000000e+000 5.39055321e-007
 6.10200000e+000 5.38883517e-007
 6.10400000e+000 5.38711820e-007
 6.10600000e+000 5.38540231e-007
 6.10800000e+000 5.38368749e-007
 6.11000000e+000 5.38197375e-007
 6.11200000e+000 5.38026108e-007
 6.11400000e+000 5.37854949e-007
 6.11600000e+000 5.37683896e-007
 6.11800000e+000 5.37512951e-007
 6.12000000e+000 5.37342112e-007
 6.12200000e+000 5.37171381e-007
 6.12400000e+000 5.37000756e-007
 6.12600000e+000 5.36830238e-007
 6.12800000e+000 5.36659826e-007
 6.13000000e+000 5.36489521e-007
 6.13200000e+000 5.36319323e-007
 6.13400000e+000 5.36149230e-007
 6.13600000e+000 5.35979244e-007
 6.13800000e+000 5.35809364e-007
 6.14000000e+000 5.35639589e-007
 6.14200000e+000 5.35469921e-007
 6.14400000e+000 5.35300358e-007
 6.14600000e+000 5.35130901e-007
 6.14800000e+000 5.34961550e-007
 6.15000000e+000 5.34792304e-007
 6.15200000e+000 5.34623164e-007
 6.15400000e+000 5.34454129e-007
 6.15600000e+000 5.34285199e-007
 6.15800000e+000 5.34116374e-007
 6.16000000e+000 5.33947654e-007
 6.16200000e+000 5.33779039e-007
 6.16400000e+000 5.33610529e-007
 6.16600000e+000 5.33442124e-007
 6.16800000e+000 5.33273823e-007
 6.17000000e+000 5.33105627e-007
 6.17200000e+000 5.32937535e-007
 6.17400000e+000 5.32769548e-007
 6.17600000e+000 5.32601665e-007
 6.17800000e+000 5.32433886e-007
 6.18000000e+000 5.32266211e-007
 6.18200000e+000 5.32098640e-007
 6.18400000e+000 5.31931172e-007
 6.18600000e+000 5.31763809e-007
 6.18800000e+000 5.31596549e-007
 6.19000000e+000 5.31429393e-007
 6.19200000e+000 5.31262340e-007
 6.19400000e+000 5.31095391e-007
 6.19600000e+000 5.30928545e-007
 6.19800000e+000 5.30761802e-007
 6.20000000e+000 5.30595163e-007
 6.20200000e+000 5.30428626e-007
 6.20400000e+000 5.30262192e-007
 6.20600000e+000 5.30095861e-007
 6.20800000e+000 5.29929633e-007
 6.21000000e+000 5.29763508e-007
 6.21200000e+000 5.29597485e-007
 6.21400000e+000 5.29431564e-007
 6.21600000e+000 5.29265746e-007
 6.21800000e+000 5.29100030e-007
 6.22000000e+000 5.28934416e-007
 6.22200000e+000 5.28768905e-007
 6.22400000e+000 5.28603495e-007
 6.22600000e+000 5.28438187e-007
 6.22800000e+000 5.28272981e-007
 6.23000000e+000 5.28107877e-007
 6.23200000e+000 5.27942874e-007
 6.23400000e+000 5.27777973e-007
 6.23600000e+000 5.27613173e-007
 6.23800000e+000 5.27448475e-007
 6.24000000e+000 5.27283878e-007
 6.24200000e+000 5.27119382e-007
 6.24400000e+000 5.26954987e-007
 6.24600000e+000 5.26790693e-007
 6.24800000e+000 5.26626500e-007
 6.25000000e+000 5.26462408e-007
 6.25200000e+000 5.26298416e-007
 6.25400000e+000 5.26134525e-007
 6.25600000e+000 5.25970735e-007
 6.25800000e+000 5.25807045e-007
 6.26000000e+000 5.25643455e-007
 6.26200000e+000 5.25479966e-007
 6.26400000e+000 5.25316576e-007
 6.26600000e+000 5.25153287e-007
 6.26800000e+000 5.24990098e-007
 6.27000000e+000 5.24827009e-007
 6.27200000e+000 5.24664019e-007
 6.27400000e+000 5.24501129e-007
 6.27600000e+000 5.24338339e-007
 6.27800000e+000 5.24175648e-007
 6.28000000e+000 5.24013057e-007
 6.28200000e+000 5.23850565e-007
 6.28400000e+000 5.23688173e-007
 6.28600000e+000 5.23525879e-007
 6.28800000e+000 5.23363685e-007
 6.29000000e+000 5.23201589e-007
 6.29200000e+000 5.23039593e-007
 6.29400000e+000 5.22877695e-007
 6.29600000e+000 5.22715896e-007
 6.29800000e+000 5.22554196e-007
 6.30000000e+000 5.22392594e-007
 6.30200000e+000 5.22231091e-007
 6.30400000e+000 5.22069686e-007
 6.30600000e+000 5.21908379e-007
 6.30800000e+000 5.21747170e-007
 6.31000000e+000 5.21586060e-007
 6.31200000e+000 5.21425048e-007
 6.31400000e+000 5.21264133e-007
 6.31600000e+000 5.21103316e-007
 6.31800000e+000 5.20942598e-007
 6.32000000e+000 5.20781976e-007
 6.32200000e+000 5.20621453e-007
 6.32400000e+000 5.20461027e-007
 6.32600000e+000 5.20300698e-007
 6.32800000e+000 5.20140466e-007
 6.33000000e+000 5.19980332e-007
 6.33200000e+000 5.19820295e-007
 6.33400000e+000 5.19660355e-007
 6.33600000e+000 5.19500512e-007
 6.33800000e+000 5.19340766e-007
 6.34000000e+000 5.19181116e-007
 6.34200000e+000 5.19021564e-007
 6.34400000e+000 5.18862108e-007
 6.34600000e+000 5.18702748e-007
 6.34800000e+000 5.18543485e-007
 6.35000000e+000 5.18384318e-007
 6.35200000e+000 5.18225248e-007
 6.35400000e+000 5.18066274e-007
 6.35600000e+000 5.17907396e-007
 6.35800000e+000 5.17748613e-007
 6.36000000e+000 5.17589927e-007
 6.36200000e+000 5.17431337e-007
 6.36400000e+000 5.17272842e-007
 6.36600000e+000 5.17114443e-007
 6.36800000e+000 5.16956140e-007
 6.37000000e+000 5.16797932e-007
 6.37200000e+000 5.16639820e-007
 6.37400000e+000 5.16481803e-007
 6.37600000e+000 5.16323881e-007
 6.37800000e+000 5.16166054e-007
 6.38000000e+000 5.16008323e-007
 6.38200000e+000 5.15850686e-007
 6.38400000e+000 5.15693145e-007
 6.38600000e+000 5.15535698e-007
 6.38800000e+000 5.15378346e-007
 6.39000000e+000 5.15221088e-007
 6.39200000e+000 5.15063926e-007
 6.39400000e+000 5.14906857e-007
 6.39600000e+000 5.14749883e-007
 6.39800000e+000 5.14593004e-007
 6.40000000e+000 5.14436218e-007
 6.40200000e+000 5.14279527e-007
 6.40400000e+000 5.14122930e-007
 6.40600000e+000 5.13966427e-007
 6.40800000e+000 5.13810018e-007
 6.41000000e+000 5.13653702e-007
 6.41200000e+000 5.13497481e-007
 6.41400000e+000 5.13341353e-007
 6.41600000e+000 5.13185318e-007
 6.41800000e+000 5.13029377e-007
 6.42000000e+000 5.12873530e-007
 6.42200000e+000 5.12717776e-007
 6.42400000e+000 5.12562115e-007
 6.42600000e+000 5.12406547e-007
 6.42800000e+000 5.12251072e-007
 6.43000000e+000 5.12095691e-007
 6.43200000e+000 5.11940402e-007
 6.43400000e+000 5.11785206e-007
 6.43600000e+000 5.11630103e-007
 6.43800000e+000 5.11475092e-007
 6.44000000e+000 5.11320174e-007
 6.44200000e+000 5.11165349e-007
 6.44400000e+000 5.11010616e-007
 6.44600000e+000 5.10855975e-007
 6.44800000e+000 5.10701427e-007
 6.45000000e+000 5.10546971e-007
 6.45200000e+000 5.10392606e-007
 6.45400000e+000 5.10238334e-007
 6.45600000e+000 5.10084154e-007
 6.45800000e+000 5.09930066e-007
 6.46000000e+000 5.09776069e-007
 6.46200000e+000 5.09622165e-007
 6.46400000e+000 5.09468351e-007
 6.46600000e+000 5.09314630e-007
 6.46800000e+000 5.09161000e-007
 6.47000000e+000 5.09007461e-007
 6.47200000e+000 5.08854013e-007
 6.47400000e+000 5.08700657e-007
 6.47600000e+000 5.08547392e-007
 6.47800000e+000 5.08394218e-007
 6.48000000e+000 5.08241134e-007
 6.48200000e+000 5.08088142e-007
 6.48400000e+000 5.07935241e-007
 6.48600000e+000 5.07782430e-007
 6.48800000e+000 5.07629710e-007
 6.49000000e+000 5.07477081e-007
 6.49200000e+000 5.07324542e-007
 6.49400000e+000 5.07172093e-007
 6.49600000e+000 5.07019735e-007
 6.49800000e+000 5.06867467e-007
 6.50000000e+000 5.06715289e-007
 6.50200000e+000 5.06563201e-007
 6.50400000e+000 5.06411204e-007
 6.50600000e+000 5.06259296e-007
 6.50800000e+000 5.06107478e-007
 6.51000000e+000 5.05955750e-007
 6.51200000e+000 5.05804112e-007
 6.51400000e+000 5.05652563e-007
 6.51600000e+000 5.05501104e-007
 6.51800000e+000 5.05349734e-007
 6.52000000e+000 5.05198454e-007
 6.52200000e+000 5.05047263e-007
 6.52400000e+000 5.04896161e-007
 6.52600000e+000 5.04745149e-007
 6.52800000e+000 5.04594225e-007
 6.53000000e+000 5.04443391e-007
 6.53200000e+000 5.04292645e-007
 6.53400000e+000 5.04141989e-007
 6.53600000e+000 5.03991421e-007
 6.53800000e+000 5.03840942e-007
 6.54000000e+000 5.03690551e-007
 6.54200000e+000 5.03540249e-007
 6.54400000e+000 5.03390036e-007
 6.54600000e+000 5.03239910e-007
 6.54800000e+000 5.03089874e-007
 6.55000000e+000 5.02939925e-007
 6.55200000e+000 5.02790065e-007
 6.55400000e+000 5.02640292e-007
 6.55600000e+000 5.02490608e-007
 6.55800000e+000 5.02341011e-007
 6.56000000e+000 5.02191503e-007
 6.56200000e+000 5.02042082e-007
 6.56400000e+000 5.01892749e-007
 6.56600000e+000 5.01743503e-007
 6.56800000e+000 5.01594346e-007
 6.57000000e+000 5.01445275e-007
 6.57200000e+000 5.01296292e-007
 6.57400000e+000 5.01147396e-007
 6.57600000e+000 5.00998588e-007
 6.57800000e+000 5.00849867e-007
 6.58000000e+000 5.00701232e-007
 6.58200000e+000 5.00552685e-007
 6.58400000e+000 5.00404225e-007
 6.58600000e+000 5.00255852e-007
 6.58800000e+000 5.00107565e-007
 6.59000000e+000 4.99959365e-007
 6.59200000e+000 4.99811252e-007
 6.59400000e+000 4.99663225e-007
 6.59600000e+000 4.99515285e-007
 6.59800000e+000 4.99367432e-007
 6.60000000e+000 4.99219664e-007
 6.60200000e+000 4.99071983e-007
 6.60400000e+000 4.98924388e-007
 6.60600000e+000 4.98776880e-007
 6.60800000e+000 4.98629457e-007
 6.61000000e+000 4.98482120e-007
 6.61200000e+000 4.98334869e-007
 6.61400000e+000 4.98187704e-007
 6.61600000e+000 4.98040625e-007
 6.61800000e+000 4.97893631e-007
 6.62000000e+000 4.97746723e-007
 6.62200000e+000 4.97599901e-007
 6.62400000e+000 4.97453164e-007
 6.62600000e+000 4.97306512e-007
 6.62800000e+000 4.97159946e-007
 6.63000000e+000 4.97013465e-007
 6.63200000e+000 4.96867069e-007
 6.63400000e+000 4.96720759e-007
 6.63600000e+000 4.96574533e-007
 6.63800000e+000 4.96428392e-007
 6.64000000e+000 4.96282336e-007
 6.64200000e+000 4.96136365e-007
 6.64400000e+000 4.95990479e-007
 6.64600000e+000 4.95844677e-007
 6.64800000e+000 4.95698960e-007
 6.65000000e+000 4.95553327e-007
 6.65200000e+000 4.95407779e-007
 6.65400000e+000 4.95262315e-007
 6.65600000e+000 4.95116935e-007
 6.65800000e+000 4.94971640e-007
 6.66000000e+000 4.94826429e-007
 6.66200000e+000 4.94681302e-007
 6.66400000e+000 4.94536259e-007
 6.66600000e+000 4.94391299e-007
 6.66800000e+000 4.94246424e-007
 6.67000000e+000 4.94101633e-007
 6.67200000e+000 4.93956925e-007
 6.67400000e+000 4.93812301e-007
 6.67600000e+000 4.93667760e-007
 6.67800000e+000 4.93523303e-007
 6.68000000e+000 4.93378929e-007
 6.68200000e+000 4.93234639e-007
 6.68400000e+000 4.93090432e-007
 6.68600000e+000 4.92946308e-007
 6.68800000e+000 4.92802268e-007
 6.69000000e+000 4.92658310e-007
 6.69200000e+000 4.92514436e-007
 6.69400000e+000 4.92370644e-007
 6.69600000e+000 4.92226935e-007
 6.69800000e+000 4.92083309e-007
 6.70000000e+000 4.91939766e-007
 6.70200000e+000 4.91796306e-007
 6.70400000e+000 4.91652928e-007
 6.70600000e+000 4.91509632e-007
 6.70800000e+000 4.91366419e-007
 6.71000000e+000 4.91223288e-007
 6.71200000e+000 4.91080240e-007
 6.71400000e+000 4.90937274e-007
 6.71600000e+000 4.90794390e-007
 6.71800000e+000 4.90651588e-007
 6.72000000e+000 4.90508868e-007
 6.72200000e+000 4.90366230e-007
 6.72400000e+000 4.90223674e-007
 6.72600000e+000 4.90081200e-007
 6.72800000e+000 4.89938808e-007
 6.73000000e+000 4.89796497e-007
 6.73200000e+000 4.89654268e-007
 6.73400000e+000 4.89512120e-007
 6.73600000e+000 4.89370054e-007
 6.73800000e+000 4.89228069e-007
 6.74000000e+000 4.89086166e-007
 6.74200000e+000 4.88944344e-007
 6.74400000e+000 4.88802603e-007
 6.74600000e+000 4.88660943e-007
 6.74800000e+000 4.88519364e-007
 6.75000000e+000 4.88377866e-007
 6.75200000e+000 4.88236450e-007
 6.75400000e+000 4.88095113e-007
 6.75600000e+000 4.87953858e-007
 6.75800000e+000 4.87812684e-007
 6.76000000e+000 4.87671590e-007
 6.76200000e+000 4.87530577e-007
 6.76400000e+000 4.87389644e-007
 6.76600000e+000 4.87248791e-007
 6.76800000e+000 4.87108019e-007
 6.77000000e+000 4.86967328e-007
 6.77200000e+000 4.86826716e-007
 6.77400000e+000 4.86686185e-007
 6.77600000e+000 4.86545734e-007
 6.77800000e+000 4.86405363e-007
 6.78000000e+000 4.86265072e-007
 6.78200000e+000 4.86124860e-007
 6.78400000e+000 4.85984729e-007
 6.78600000e+000 4.85844677e-007
 6.78800000e+000 4.85704705e-007
 6.79000000e+000 4.85564813e-007
 6.79200000e+000 4.85425000e-007
 6.79400000e+000 4.85285267e-007
 6.79600000e+000 4.85145613e-007
 6.79800000e+000 4.85006038e-007
 6.80000000e+000 4.84866543e-007
 6.80200000e+000 4.84727127e-007
 6.80400000e+000 4.84587791e-007
 6.80600000e+000 4.84448533e-007
 6.80800000e+000 4.84309354e-007
 6.81000000e+000 4.84170254e-007
 6.81200000e+000 4.84031234e-007
 6.81400000e+000 4.83892292e-007
 6.81600000e+000 4.83753429e-007
 6.81800000e+000 4.83614644e-007
 6.82000000e+000 4.83475938e-007
 6.82200000e+000 4.83337311e-007
 6.82400000e+000 4.83198762e-007
 6.82600000e+000 4.83060292e-007
 6.82800000e+000 4.82921900e-007
 6.83000000e+000 4.82783586e-007
 6.83200000e+000 4.82645351e-007
 6.83400000e+000 4.82507193e-007
 6.83600000e+000 4.82369114e-007
 6.83800000e+000 4.82231113e-007
 6.84000000e+000 4.82093190e-007
 6.84200000e+000 4.81955345e-007
 6.84400000e+000 4.81817577e-007
 6.84600000e+000 4.81679888e-007
 6.84800000e+000 4.81542276e-007
 6.85000000e+000 4.81404742e-007
 6.85200000e+000 4.81267285e-007
 6.85400000e+000 4.81129906e-007
 6.85600000e+000 4.80992604e-007
 6.85800000e+000 4.80855380e-007
 6.86000000e+000 4.80718233e-007
 6.86200000e+000 4.80581164e-007
 6.86400000e+000 4.80444171e-007
 6.86600000e+000 4.80307256e-007
 6.86800000e+000 4.80170418e-007
 6.87000000e+000 4.80033656e-007
 6.87200000e+000 4.79896972e-007
 6.87400000e+000 4.79760365e-007
 6.87600000e+000 4.79623834e-007
 6.87800000e+000 4.79487380e-007
 6.88000000e+000 4.79351003e-007
 6.88200000e+000 4.79214703e-007
 6.88400000e+000 4.79078479e-007
 6.88600000e+000 4.78942331e-007
 6.88800000e+000 4.78806260e-007
 6.89000000e+000 4.78670266e-007
 6.89200000e+000 4.78534347e-007
 6.89400000e+000 4.78398505e-007
 6.89600000e+000 4.78262739e-007
 6.89800000e+000 4.78127049e-007
 6.90000000e+000 4.77991436e-007
 6.90200000e+000 4.77855898e-007
 6.90400000e+000 4.77720436e-007
 6.90600000e+000 4.77585050e-007
 6.90800000e+000 4.77449740e-007
 6.91000000e+000 4.77314506e-007
 6.91200000e+000 4.77179347e-007
 6.91400000e+000 4.77044264e-007
 6.91600000e+000 4.76909256e-007
 6.91800000e+000 4.76774324e-007
 6.92000000e+000 4.76639467e-007
 6.92200000e+000 4.76504686e-007
 6.92400000e+000 4.76369980e-007
 6.92600000e+000 4.76235349e-007
 6.92800000e+000 4.76100794e-007
 6.93000000e+000 4.75966313e-007
 6.93200000e+000 4.75831908e-007
 6.93400000e+000 4.75697577e-007
 6.93600000e+000 4.75563322e-007
 6.93800000e+000 4.75429141e-007
 6.94000000e+000 4.75295036e-007
 6.94200000e+000 4.75161004e-007
 6.94400000e+000 4.75027048e-007
 6.94600000e+000 4.74893166e-007
 6.94800000e+000 4.74759359e-007
 6.95000000e+000 4.74625626e-007
 6.95200000e+000 4.74491968e-007
 6.95400000e+000 4.74358384e-007
 6.95600000e+000 4.74224875e-007
 6.95800000e+000 4.74091439e-007
 6.96000000e+000 4.73958078e-007
 6.96200000e+000 4.73824791e-007
 6.96400000e+000 4.73691578e-007
 6.96600000e+000 4.73558439e-007
 6.96800000e+000 4.73425374e-007
 6.97000000e+000 4.73292383e-007
 6.97200000e+000 4.73159466e-007
 6.97400000e+000 4.73026622e-007
 6.97600000e+000 4.72893853e-007
 6.97800000e+000 4.72761157e-007
 6.98000000e+000 4.72628534e-007
 6.98200000e+000 4.72495985e-007
 6.98400000e+000 4.72363509e-007
 6.98600000e+000 4.72231107e-007
 6.98800000e+000 4.72098778e-007
 6.99000000e+000 4.71966523e-007
 6.99200000e+000 4.71834340e-007
 6.99400000e+000 4.71702231e-007
 6.99600000e+000 4.71570195e-007
 6.99800000e+000 4.71438232e-007
 7.00000000e+000 4.71306342e-007
 7.00200000e+000 4.71174525e-007
 7.00400000e+000 4.71042781e-007
 7.00600000e+000 4.70911109e-007
 7.00800000e+000 4.70779511e-007
 7.01000000e+000 4.70647985e-007
 7.01200000e+000 4.70516531e-007
 7.01400000e+000 4.70385150e-007
 7.01600000e+000 4.70253842e-007
 7.01800000e+000 4.70122606e-007
 7.02000000e+000 4.69991443e-007
 7.02200000e+000 4.69860352e-007
 7.02400000e+000 4.69729333e-007
 7.02600000e+000 4.69598386e-007
 7.02800000e+000 4.69467512e-007
 7.03000000e+000 4.69336709e-007
 7.03200000e+000 4.69205979e-007
 7.03400000e+000 4.69075320e-007
 7.03600000e+000 4.68944734e-007
 7.03800000e+000 4.68814219e-007
 7.04000000e+000 4.68683777e-007
 7.04200000e+000 4.68553405e-007
 7.04400000e+000 4.68423106e-007
 7.04600000e+000 4.68292878e-007
 7.04800000e+000 4.68162722e-007
 7.05000000e+000 4.68032637e-007
 7.05200000e+000 4.67902624e-007
 7.05400000e+000 4.67772682e-007
 7.05600000e+000 4.67642812e-007
 7.05800000e+000 4.67513012e-007
 7.06000000e+000 4.67383284e-007
 7.06200000e+000 4.67253628e-007
 7.06400000e+000 4.67124042e-007
 7.06600000e+000 4.66994527e-007
 7.06800000e+000 4.66865083e-007
 7.07000000e+000 4.66735711e-007
 7.07200000e+000 4.66606409e-007
 7.07400000e+000 4.66477178e-007
 7.07600000e+000 4.66348017e-007
 7.07800000e+000 4.66218927e-007
 7.08000000e+000 4.66089908e-007
 7.08200000e+000 4.65960960e-007
 7.08400000e+000 4.65832082e-007
 7.08600000e+000 4.65703275e-007
 7.08800000e+000 4.65574538e-007
 7.09000000e+000 4.65445871e-007
 7.09200000e+000 4.65317275e-007
 7.09400000e+000 4.65188749e-007
 7.09600000e+000 4.65060293e-007
 7.09800000e+000 4.64931907e-007
 7.10000000e+000 4.64803591e-007
 7.10200000e+000 4.64675345e-007
 7.10400000e+000 4.64547170e-007
 7.10600000e+000 4.64419064e-007
 7.10800000e+000 4.64291028e-007
 7.11000000e+000 4.64163062e-007
 7.11200000e+000 4.64035165e-007
 7.11400000e+000 4.63907338e-007
 7.11600000e+000 4.63779581e-007
 7.11800000e+000 4.63651894e-007
 7.12000000e+000 4.63524275e-007
 7.12200000e+000 4.63396727e-007
 7.12400000e+000 4.63269248e-007
 7.12600000e+000 4.63141838e-007
 7.12800000e+000 4.63014497e-007
 7.13000000e+000 4.62887226e-007
 7.13200000e+000 4.62760023e-007
 7.13400000e+000 4.62632890e-007
 7.13600000e+000 4.62505826e-007
 7.13800000e+000 4.62378831e-007
 7.14000000e+000 4.62251905e-007
 7.14200000e+000 4.62125048e-007
 7.14400000e+000 4.61998260e-007
 7.14600000e+000 4.61871540e-007
 7.14800000e+000 4.61744889e-007
 7.15000000e+000 4.61618307e-007
 7.15200000e+000 4.61491794e-007
 7.15400000e+000 4.61365349e-007
 7.15600000e+000 4.61238972e-007
 7.15800000e+000 4.61112664e-007
 7.16000000e+000 4.60986424e-007
 7.16200000e+000 4.60860253e-007
 7.16400000e+000 4.60734150e-007
 7.16600000e+000 4.60608116e-007
 7.16800000e+000 4.60482149e-007
 7.17000000e+000 4.60356251e-007
 7.17200000e+000 4.60230420e-007
 7.17400000e+000 4.60104658e-007
 7.17600000e+000 4.59978963e-007
 7.17800000e+000 4.59853337e-007
 7.18000000e+000 4.59727778e-007
 7.18200000e+000 4.59602288e-007
 7.18400000e+000 4.59476865e-007
 7.18600000e+000 4.59351509e-007
 7.18800000e+000 4.59226221e-007
 7.19000000e+000 4.59101001e-007
 7.19200000e+000 4.58975849e-007
 7.19400000e+000 4.58850763e-007
 7.19600000e+000 4.58725746e-007
 7.19800000e+000 4.58600795e-007
 7.20000000e+000 4.58475912e-007
 7.20200000e+000 4.58351096e-007
 7.20400000e+000 4.58226348e-007
 7.20600000e+000 4.58101666e-007
 7.20800000e+000 4.57977052e-007
 7.21000000e+000 4.57852505e-007
 7.21200000e+000 4.57728025e-007
 7.21400000e+000 4.57603611e-007
 7.21600000e+000 4.57479265e-007
 7.21800000e+000 4.57354985e-007
 7.22000000e+000 4.57230772e-007
 7.22200000e+000 4.57106626e-007
 7.22400000e+000 4.56982547e-007
 7.22600000e+000 4.56858534e-007
 7.22800000e+000 4.56734587e-007
 7.23000000e+000 4.56610708e-007
 7.23200000e+000 4.56486894e-007
 7.23400000e+000 4.56363147e-007
 7.23600000e+000 4.56239467e-007
 7.23800000e+000 4.56115853e-007
 7.24000000e+000 4.55992305e-007
 7.24200000e+000 4.55868823e-007
 7.24400000e+000 4.55745407e-007
 7.24600000e+000 4.55622058e-007
 7.24800000e+000 4.55498774e-007
 7.25000000e+000 4.55375557e-007
 7.25200000e+000 4.55252405e-007
 7.25400000e+000 4.55129319e-007
 7.25600000e+000 4.55006299e-007
 7.25800000e+000 4.54883345e-007
 7.26000000e+000 4.54760457e-007
 7.26200000e+000 4.54637634e-007
 7.26400000e+000 4.54514877e-007
 7.26600000e+000 4.54392186e-007
 7.26800000e+000 4.54269560e-007
 7.27000000e+000 4.54146999e-007
 7.27200000e+000 4.54024504e-007
 7.27400000e+000 4.53902074e-007
 7.27600000e+000 4.53779710e-007
 7.27800000e+000 4.53657411e-007
 7.28000000e+000 4.53535177e-007
 7.28200000e+000 4.53413008e-007
 7.28400000e+000 4.53290904e-007
 7.28600000e+000 4.53168865e-007
 7.28800000e+000 4.53046892e-007
 7.29000000e+000 4.52924983e-007
 7.29200000e+000 4.52803139e-007
 7.29400000e+000 4.52681360e-007
 7.29600000e+000 4.52559646e-007
 7.29800000e+000 4.52437997e-007
 7.30000000e+000 4.52316412e-007
 7.30200000e+000 4.52194892e-007
 7.30400000e+000 4.52073436e-007
 7.30600000e+000 4.51952045e-007
 7.30800000e+000 4.51830719e-007
 7.31000000e+000 4.51709457e-007
 7.31200000e+000 4.51588259e-007
 7.31400000e+000 4.51467126e-007
 7.31600000e+000 4.51346057e-007
 7.31800000e+000 4.51225052e-007
 7.32000000e+000 4.51104112e-007
 7.32200000e+000 4.50983235e-007
 7.32400000e+000 4.50862423e-007
 7.32600000e+000 4.50741674e-007
 7.32800000e+000 4.50620990e-007
 7.33000000e+000 4.50500370e-007
 7.33200000e+000 4.50379813e-007
 7.33400000e+000 4.50259321e-007
 7.33600000e+000 4.50138892e-007
 7.33800000e+000 4.50018526e-007
 7.34000000e+000 4.49898225e-007
 7.34200000e+000 4.49777987e-007
 7.34400000e+000 4.49657813e-007
 7.34600000e+000 4.49537702e-007
 7.34800000e+000 4.49417655e-007
 7.35000000e+000 4.49297671e-007
 7.35200000e+000 4.49177751e-007
 7.35400000e+000 4.49057894e-007
 7.35600000e+000 4.48938100e-007
 7.35800000e+000 4.48818369e-007
 7.36000000e+000 4.48698702e-007
 7.36200000e+000 4.48579098e-007
 7.36400000e+000 4.48459557e-007
 7.36600000e+000 4.48340078e-007
 7.36800000e+000 4.48220663e-007
 7.37000000e+000 4.48101311e-007
 7.37200000e+000 4.47982022e-007
 7.37400000e+000 4.47862796e-007
 7.37600000e+000 4.47743632e-007
 7.37800000e+000 4.47624531e-007
 7.38000000e+000 4.47505493e-007
 7.38200000e+000 4.47386517e-007
 7.38400000e+000 4.47267604e-007
 7.38600000e+000 4.47148754e-007
 7.38800000e+000 4.47029966e-007
 7.39000000e+000 4.46911241e-007
 7.39200000e+000 4.46792577e-007
 7.39400000e+000 4.46673977e-007
 7.39600000e+000 4.46555438e-007
 7.39800000e+000 4.46436962e-007
 7.40000000e+000 4.46318548e-007
 7.40200000e+000 4.46200197e-007
 7.40400000e+000 4.46081907e-007
 7.40600000e+000 4.45963679e-007
 7.40800000e+000 4.45845514e-007
 7.41000000e+000 4.45727410e-007
 7.41200000e+000 4.45609368e-007
 7.41400000e+000 4.45491389e-007
 7.41600000e+000 4.45373471e-007
 7.41800000e+000 4.45255614e-007
 7.42000000e+000 4.45137820e-007
 7.42200000e+000 4.45020087e-007
 7.42400000e+000 4.44902416e-007
 7.42600000e+000 4.44784806e-007
 7.42800000e+000 4.44667258e-007
 7.43000000e+000 4.44549772e-007
 7.43200000e+000 4.44432347e-007
 7.43400000e+000 4.44314983e-007
 7.43600000e+000 4.44197680e-007
 7.43800000e+000 4.44080439e-007
 7.44000000e+000 4.43963259e-007
 7.44200000e+000 4.43846141e-007
 7.44400000e+000 4.43729083e-007
 7.44600000e+000 4.43612087e-007
 7.44800000e+000 4.43495152e-007
 7.45000000e+000 4.43378277e-007
 7.45200000e+000 4.43261464e-007
 7.45400000e+000 4.43144711e-007
 7.45600000e+000 4.43028020e-007
 7.45800000e+000 4.42911389e-007
 7.46000000e+000 4.42794819e-007
 7.46200000e+000 4.42678310e-007
 7.46400000e+000 4.42561861e-007
 7.46600000e+000 4.42445473e-007
 7.46800000e+000 4.42329146e-007
 7.47000000e+000 4.42212879e-007
 7.47200000e+000 4.42096673e-007
 7.47400000e+000 4.41980527e-007
 7.47600000e+000 4.41864442e-007
 7.47800000e+000 4.41748417e-007
 7.48000000e+000 4.41632452e-007
 7.48200000e+000 4.41516547e-007
 7.48400000e+000 4.41400703e-007
 7.48600000e+000 4.41284919e-007
 7.48800000e+000 4.41169195e-007
 7.49000000e+000 4.41053531e-007
 7.49200000e+000 4.40937927e-007
 7.49400000e+000 4.40822383e-007
 7.49600000e+000 4.40706899e-007
 7.49800000e+000 4.40591475e-007
 7.50000000e+000 4.40476111e-007
 7.50200000e+000 4.40360807e-007
 7.50400000e+000 4.40245562e-007
 7.50600000e+000 4.40130377e-007
 7.50800000e+000 4.40015252e-007
 7.51000000e+000 4.39900186e-007
 7.51200000e+000 4.39785180e-007
 7.51400000e+000 4.39670233e-007
 7.51600000e+000 4.39555346e-007
 7.51800000e+000 4.39440519e-007
 7.52000000e+000 4.39325750e-007
 7.52200000e+000 4.39211041e-007
 7.52400000e+000 4.39096392e-007
 7.52600000e+000 4.38981801e-007
 7.52800000e+000 4.38867270e-007
 7.53000000e+000 4.38752798e-007
 7.53200000e+000 4.38638385e-007
 7.53400000e+000 4.38524031e-007
 7.53600000e+000 4.38409736e-007
 7.53800000e+000 4.38295501e-007
 7.54000000e+000 4.38181324e-007
 7.54200000e+000 4.38067206e-007
 7.54400000e+000 4.37953147e-007
 7.54600000e+000 4.37839146e-007
 7.54800000e+000 4.37725205e-007
 7.55000000e+000 4.37611322e-007
 7.55200000e+000 4.37497497e-007
 7.55400000e+000 4.37383732e-007
 7.55600000e+000 4.37270025e-007
 7.55800000e+000 4.37156376e-007
 7.56000000e+000 4.37042786e-007
 7.56200000e+000 4.36929255e-007
 7.56400000e+000 4.36815782e-007
 7.56600000e+000 4.36702367e-007
 7.56800000e+000 4.36589010e-007
 7.57000000e+000 4.36475712e-007
 7.57200000e+000 4.36362472e-007
 7.57400000e+000 4.36249290e-007
 7.57600000e+000 4.36136166e-007
 7.57800000e+000 4.36023101e-007
 7.58000000e+000 4.35910093e-007
 7.58200000e+000 4.35797143e-007
 7.58400000e+000 4.35684252e-007
 7.58600000e+000 4.35571418e-007
 7.58800000e+000 4.35458642e-007
 7.59000000e+000 4.35345924e-007
 7.59200000e+000 4.35233264e-007
 7.59400000e+000 4.35120661e-007
 7.59600000e+000 4.35008116e-007
 7.59800000e+000 4.34895629e-007
 7.60000000e+000 4.34783199e-007
 7.60200000e+000 4.34670827e-007
 7.60400000e+000 4.34558513e-007
 7.60600000e+000 4.34446256e-007
 7.60800000e+000 4.34334056e-007
 7.61000000e+000 4.34221914e-007
 7.61200000e+000 4.34109829e-007
 7.61400000e+000 4.33997801e-007
 7.61600000e+000 4.33885831e-007
 7.61800000e+000 4.33773918e-007
 7.62000000e+000 4.33662062e-007
 7.62200000e+000 4.33550263e-007
 7.62400000e+000 4.33438521e-007
 7.62600000e+000 4.33326836e-007
 7.62800000e+000 4.33215209e-007
 7.63000000e+000 4.33103638e-007
 7.63200000e+000 4.32992124e-007
 7.63400000e+000 4.32880667e-007
 7.63600000e+000 4.32769266e-007
 7.63800000e+000 4.32657923e-007
 7.64000000e+000 4.32546636e-007
 7.64200000e+000 4.32435406e-007
 7.64400000e+000 4.32324233e-007
 7.64600000e+000 4.32213116e-007
 7.64800000e+000 4.32102056e-007
 7.65000000e+000 4.31991052e-007
 7.65200000e+000 4.31880105e-007
 7.65400000e+000 4.31769214e-007
 7.65600000e+000 4.31658380e-007
 7.65800000e+000 4.31547602e-007
 7.66000000e+000 4.31436880e-007
 7.66200000e+000 4.31326215e-007
 7.66400000e+000 4.31215605e-007
 7.66600000e+000 4.31105052e-007
 7.66800000e+000 4.30994555e-007
 7.67000000e+000 4.30884114e-007
 7.67200000e+000 4.30773730e-007
 7.67400000e+000 4.30663401e-007
 7.67600000e+000 4.30553128e-007
 7.67800000e+000 4.30442911e-007
 7.68000000e+000 4.30332750e-007
 7.68200000e+000 4.30222645e-007
 7.68400000e+000 4.30112596e-007
 7.68600000e+000 4.30002602e-007
 7.68800000e+000 4.29892664e-007
 7.69000000e+000 4.29782782e-007
 7.69200000e+000 4.29672955e-007
 7.69400000e+000 4.29563184e-007
 7.69600000e+000 4.29453469e-007
 7.69800000e+000 4.29343809e-007
 7.70000000e+000 4.29234205e-007
 7.70200000e+000 4.29124656e-007
 7.70400000e+000 4.29015162e-007
 7.70600000e+000 4.28905724e-007
 7.70800000e+000 4.28796341e-007
 7.71000000e+000 4.28687013e-007
 7.71200000e+000 4.28577740e-007
 7.71400000e+000 4.28468523e-007
 7.71600000e+000 4.28359361e-007
 7.71800000e+000 4.28250254e-007
 7.72000000e+000 4.28141202e-007
 7.72200000e+000 4.28032205e-007
 7.72400000e+000 4.27923262e-007
 7.72600000e+000 4.27814375e-007
 7.72800000e+000 4.27705543e-007
 7.73000000e+000 4.27596766e-007
 7.73200000e+000 4.27488043e-007
 7.73400000e+000 4.27379375e-007
 7.73600000e+000 4.27270762e-007
 7.73800000e+000 4.27162203e-007
 7.74000000e+000 4.27053700e-007
 7.74200000e+000 4.26945250e-007
 7.74400000e+000 4.26836856e-007
 7.74600000e+000 4.26728515e-007
 7.74800000e+000 4.26620230e-007
 7.75000000e+000 4.26511999e-007
 7.75200000e+000 4.26403822e-007
 7.75400000e+000 4.26295699e-007
 7.75600000e+000 4.26187631e-007
 7.75800000e+000 4.26079617e-007
 7.76000000e+000 4.25971658e-007
 7.76200000e+000 4.25863752e-007
 7.76400000e+000 4.25755901e-007
 7.76600000e+000 4.25648104e-007
 7.76800000e+000 4.25540360e-007
 7.77000000e+000 4.25432671e-007
 7.77200000e+000 4.25325036e-007
 7.77400000e+000 4.25217455e-007
 7.77600000e+000 4.25109928e-007
 7.77800000e+000 4.25002454e-007
 7.78000000e+000 4.24895035e-007
 7.78200000e+000 4.24787669e-007
 7.78400000e+000 4.24680357e-007
 7.78600000e+000 4.24573099e-007
 7.78800000e+000 4.24465894e-007
 7.79000000e+000 4.24358743e-007
 7.79200000e+000 4.24251646e-007
 7.79400000e+000 4.24144602e-007
 7.79600000e+000 4.24037612e-007
 7.79800000e+000 4.23930675e-007
 7.80000000e+000 4.23823791e-007
 7.80200000e+000 4.23716961e-007
 7.80400000e+000 4.23610185e-007
 7.80600000e+000 4.23503461e-007
 7.80800000e+000 4.23396791e-007
 7.81000000e+000 4.23290175e-007
 7.81200000e+000 4.23183611e-007
 7.81400000e+000 4.23077100e-007
 7.81600000e+000 4.22970643e-007
 7.81800000e+000 4.22864239e-007
 7.82000000e+000 4.22757887e-007
 7.82200000e+000 4.22651589e-007
 7.82400000e+000 4.22545344e-007
 7.82600000e+000 4.22439152e-007
 7.82800000e+000 4.22333012e-007
 7.83000000e+000 4.22226925e-007
 7.83200000e+000 4.22120892e-007
 7.83400000e+000 4.22014910e-007
 7.83600000e+000 4.21908982e-007
 7.83800000e+000 4.21803106e-007
 7.84000000e+000 4.21697283e-007
 7.84200000e+000 4.21591513e-007
 7.84400000e+000 4.21485795e-007
 7.84600000e+000 4.21380130e-007
 7.84800000e+000 4.21274517e-007
 7.85000000e+000 4.21168957e-007
 7.85200000e+000 4.21063449e-007
 7.85400000e+000 4.20957993e-007
 7.85600000e+000 4.20852590e-007
 7.85800000e+000 4.20747239e-007
 7.86000000e+000 4.20641940e-007
 7.86200000e+000 4.20536694e-007
 7.86400000e+000 4.20431500e-007
 7.86600000e+000 4.20326357e-007
 7.86800000e+000 4.20221267e-007
 7.87000000e+000 4.20116229e-007
 7.87200000e+000 4.20011244e-007
 7.87400000e+000 4.19906310e-007
 7.87600000e+000 4.19801428e-007
 7.87800000e+000 4.19696598e-007
 7.88000000e+000 4.19591819e-007
 7.88200000e+000 4.19487093e-007
 7.88400000e+000 4.19382418e-007
 7.88600000e+000 4.19277796e-007
 7.88800000e+000 4.19173225e-007
 7.89000000e+000 4.19068705e-007
 7.89200000e+000 4.18964238e-007
 7.89400000e+000 4.18859821e-007
 7.89600000e+000 4.18755457e-007
 7.89800000e+000 4.18651144e-007
 7.90000000e+000 4.18546882e-007
 7.90200000e+000 4.18442672e-007
 7.90400000e+000 4.18338514e-007
 7.90600000e+000 4.18234407e-007
 7.90800000e+000 4.18130351e-007
 7.91000000e+000 4.18026346e-007
 7.91200000e+000 4.17922393e-007
 7.91400000e+000 4.17818491e-007
 7.91600000e+000 4.17714640e-007
 7.91800000e+000 4.17610840e-007
 7.92000000e+000 4.17507091e-007
 7.92200000e+000 4.17403394e-007
 7.92400000e+000 4.17299748e-007
 7.92600000e+000 4.17196152e-007
 7.92800000e+000 4.17092608e-007
 7.93000000e+000 4.16989114e-007
 7.93200000e+000 4.16885671e-007
 7.93400000e+000 4.16782280e-007
 7.93600000e+000 4.16678939e-007
 7.93800000e+000 4.16575648e-007
 7.94000000e+000 4.16472409e-007
 7.94200000e+000 4.16369220e-007
 7.94400000e+000 4.16266082e-007
 7.94600000e+000 4.16162995e-007
 7.94800000e+000 4.16059958e-007
 7.95000000e+000 4.15956972e-007
 7.95200000e+000 4.15854036e-007
 7.95400000e+000 4.15751151e-007
 7.95600000e+000 4.15648316e-007
 7.95800000e+000 4.15545532e-007
 7.96000000e+000 4.15442798e-007
 7.96200000e+000 4.15340114e-007
 7.96400000e+000 4.15237481e-007
 7.96600000e+000 4.15134898e-007
 7.96800000e+000 4.15032365e-007
 7.97000000e+000 4.14929883e-007
 7.97200000e+000 4.14827450e-007
 7.97400000e+000 4.14725068e-007
 7.97600000e+000 4.14622735e-007
 7.97800000e+000 4.14520453e-007
 7.98000000e+000 4.14418221e-007
 7.98200000e+000 4.14316039e-007
 7.98400000e+000 4.14213907e-007
 7.98600000e+000 4.14111824e-007
 7.98800000e+000 4.14009792e-007
 7.99000000e+000 4.13907809e-007
 7.99200000e+000 4.13805876e-007
 7.99400000e+000 4.13703993e-007
 7.99600000e+000 4.13602160e-007
 7.99800000e+000 4.13500376e-007
 8.00000000e+000 4.13398642e-007
 8.00200000e+000 4.13296958e-007
 8.00400000e+000 4.13195323e-007
 8.00600000e+000 4.13093738e-007
 8.00800000e+000 4.12992202e-007
 8.01000000e+000 4.12890716e-007
 8.01200000e+000 4.12789279e-007
 8.01400000e+000 4.12687892e-007
 8.01600000e+000 4.12586554e-007
 8.01800000e+000 4.12485265e-007
 8.02000000e+000 4.12384025e-007
 8.02200000e+000 4.12282835e-007
 8.02400000e+000 4.12181694e-007
 8.02600000e+000 4.12080602e-007
 8.02800000e+000 4.11979560e-007
 8.03000000e+000 4.11878566e-007
 8.03200000e+000 4.11777622e-007
 8.03400000e+000 4.11676727e-007
 8.03600000e+000 4.11575880e-007
 8.03800000e+000 4.11475083e-007
 8.04000000e+000 4.11374334e-007
 8.04200000e+000 4.11273635e-007
 8.04400000e+000 4.11172984e-007
 8.04600000e+000 4.11072382e-007
 8.04800000e+000 4.10971829e-007
 8.05000000e+000 4.10871325e-007
 8.05200000e+000 4.10770870e-007
 8.05400000e+000 4.10670463e-007
 8.05600000e+000 4.10570104e-007
 8.05800000e+000 4.10469795e-007
 8.06000000e+000 4.10369534e-007
 8.06200000e+000 4.10269322e-007
 8.06400000e+000 4.10169158e-007
 8.06600000e+000 4.10069042e-007
 8.06800000e+000 4.09968975e-007
 8.07000000e+000 4.09868957e-007
 8.07200000e+000 4.09768987e-007
 8.07400000e+000 4.09669065e-007
 8.07600000e+000 4.09569191e-007
 8.07800000e+000 4.09469366e-007
 8.08000000e+000 4.09369589e-007
 8.08200000e+000 4.09269860e-007
 8.08400000e+000 4.09170180e-007
 8.08600000e+000 4.09070547e-007
 8.08800000e+000 4.08970963e-007
 8.09000000e+000 4.08871426e-007
 8.09200000e+000 4.08771938e-007
 8.09400000e+000 4.08672498e-007
 8.09600000e+000 4.08573105e-007
 8.09800000e+000 4.08473761e-007
 8.10000000e+000 4.08374465e-007
 8.10200000e+000 4.08275216e-007
 8.10400000e+000 4.08176015e-007
 8.10600000e+000 4.08076862e-007
 8.10800000e+000 4.07977757e-007
 8.11000000e+000 4.07878699e-007
 8.11200000e+000 4.07779689e-007
 8.11400000e+000 4.07680727e-007
 8.11600000e+000 4.07581813e-007
 8.11800000e+000 4.07482946e-007
 8.12000000e+000 4.07384126e-007
 8.12200000e+000 4.07285354e-007
 8.12400000e+000 4.07186630e-007
 8.12600000e+000 4.07087953e-007
 8.12800000e+000 4.06989324e-007
 8.13000000e+000 4.06890741e-007
 8.13200000e+000 4.06792207e-007
 8.13400000e+000 4.06693719e-007
 8.13600000e+000 4.06595279e-007
 8.13800000e+000 4.06496886e-007
 8.14000000e+000 4.06398540e-007
 8.14200000e+000 4.06300242e-007
 8.14400000e+000 4.06201990e-007
 8.14600000e+000 4.06103786e-007
 8.14800000e+000 4.06005629e-007
 8.15000000e+000 4.05907519e-007
 8.15200000e+000 4.05809455e-007
 8.15400000e+000 4.05711439e-007
 8.15600000e+000 4.05613470e-007
 8.15800000e+000 4.05515548e-007
 8.16000000e+000 4.05417672e-007
 8.16200000e+000 4.05319844e-007
 8.16400000e+000 4.05222062e-007
 8.16600000e+000 4.05124327e-007
 8.16800000e+000 4.05026639e-007
 8.17000000e+000 4.04928997e-007
 8.17200000e+000 4.04831402e-007
 8.17400000e+000 4.04733854e-007
 8.17600000e+000 4.04636352e-007
 8.17800000e+000 4.04538897e-007
 8.18000000e+000 4.04441489e-007
 8.18200000e+000 4.04344127e-007
 8.18400000e+000 4.04246812e-007
 8.18600000e+000 4.04149543e-007
 8.18800000e+000 4.04052320e-007
 8.19000000e+000 4.03955144e-007
 8.19200000e+000 4.03858014e-007
 8.19400000e+000 4.03760930e-007
 8.19600000e+000 4.03663893e-007
 8.19800000e+000 4.03566902e-007
 8.20000000e+000 4.03469957e-007
 8.20200000e+000 4.03373059e-007
 8.20400000e+000 4.03276206e-007
 8.20600000e+000 4.03179400e-007
 8.20800000e+000 4.03082640e-007
 8.21000000e+000 4.02985926e-007
 8.21200000e+000 4.02889257e-007
 8.21400000e+000 4.02792635e-007
 8.21600000e+000 4.02696059e-007
 8.21800000e+000 4.02599529e-007
 8.22000000e+000 4.02503044e-007
 8.22200000e+000 4.02406606e-007
 8.22400000e+000 4.02310213e-007
 8.22600000e+000 4.02213866e-007
 8.22800000e+000 4.02117565e-007
 8.23000000e+000 4.02021310e-007
 8.23200000e+000 4.01925100e-007
 8.23400000e+000 4.01828936e-007
 8.23600000e+000 4.01732817e-007
 8.23800000e+000 4.01636745e-007
 8.24000000e+000 4.01540717e-007
 8.24200000e+000 4.01444736e-007
 8.24400000e+000 4.01348800e-007
 8.24600000e+000 4.01252909e-007
 8.24800000e+000 4.01157064e-007
 8.25000000e+000 4.01061264e-007
 8.25200000e+000 4.00965509e-007
 8.25400000e+000 4.00869800e-007
 8.25600000e+000 4.00774136e-007
 8.25800000e+000 4.00678518e-007
 8.26000000e+000 4.00582944e-007
 8.26200000e+000 4.00487416e-007
 8.26400000e+000 4.00391933e-007
 8.26600000e+000 4.00296496e-007
 8.26800000e+000 4.00201103e-007
 8.27000000e+000 4.00105755e-007
 8.27200000e+000 4.00010453e-007
 8.27400000e+000 3.99915196e-007
 8.27600000e+000 3.99819983e-007
 8.27800000e+000 3.99724816e-007
 8.28000000e+000 3.99629693e-007
 8.28200000e+000 3.99534615e-007
 8.28400000e+000 3.99439583e-007
 8.28600000e+000 3.99344595e-007
 8.28800000e+000 3.99249652e-007
 8.29000000e+000 3.99154753e-007
 8.29200000e+000 3.99059900e-007
 8.29400000e+000 3.98965091e-007
 8.29600000e+000 3.98870327e-007
 8.29800000e+000 3.98775607e-007
 8.30000000e+000 3.98680932e-007
 8.30200000e+000 3.98586302e-007
 8.30400000e+000 3.98491716e-007
 8.30600000e+000 3.98397175e-007
 8.30800000e+000 3.98302678e-007
 8.31000000e+000 3.98208225e-007
 8.31200000e+000 3.98113818e-007
 8.31400000e+000 3.98019454e-007
 8.31600000e+000 3.97925135e-007
 8.31800000e+000 3.97830860e-007
 8.32000000e+000 3.97736630e-007
 8.32200000e+000 3.97642444e-007
 8.32400000e+000 3.97548302e-007
 8.32600000e+000 3.97454204e-007
 8.32800000e+000 3.97360150e-007
 8.33000000e+000 3.97266141e-007
 8.33200000e+000 3.97172176e-007
 8.33400000e+000 3.97078255e-007
 8.33600000e+000 3.96984377e-007
 8.33800000e+000 3.96890544e-007
 8.34000000e+000 3.96796755e-007
 8.34200000e+000 3.96703010e-007
 8.34400000e+000 3.96609309e-007
 8.34600000e+000 3.96515652e-007
 8.34800000e+000 3.96422038e-007
 8.35000000e+000 3.96328469e-007
 8.35200000e+000 3.96234943e-007
 8.35400000e+000 3.96141461e-007
 8.35600000e+000 3.96048023e-007
 8.35800000e+000 3.95954628e-007
 8.36000000e+000 3.95861278e-007
 8.36200000e+000 3.95767970e-007
 8.36400000e+000 3.95674707e-007
 8.36600000e+000 3.95581487e-007
 8.36800000e+000 3.95488311e-007
 8.37000000e+000 3.95395178e-007
 8.37200000e+000 3.95302089e-007
 8.37400000e+000 3.95209043e-007
 8.37600000e+000 3.95116041e-007
 8.37800000e+000 3.95023082e-007
 8.38000000e+000 3.94930166e-007
 8.38200000e+000 3.94837294e-007
 8.38400000e+000 3.94744465e-007
 8.38600000e+000 3.94651680e-007
 8.38800000e+000 3.94558938e-007
 8.39000000e+000 3.94466239e-007
 8.39200000e+000 3.94373583e-007
 8.39400000e+000 3.94280970e-007
 8.39600000e+000 3.94188401e-007
 8.39800000e+000 3.94095874e-007
 8.40000000e+000 3.94003391e-007
 8.40200000e+000 3.93910951e-007
 8.40400000e+000 3.93818554e-007
 8.40600000e+000 3.93726200e-007
 8.40800000e+000 3.93633889e-007
 8.41000000e+000 3.93541620e-007
 8.41200000e+000 3.93449395e-007
 8.41400000e+000 3.93357213e-007
 8.41600000e+000 3.93265073e-007
 8.41800000e+000 3.93172976e-007
 8.42000000e+000 3.93080922e-007
 8.42200000e+000 3.92988911e-007
 8.42400000e+000 3.92896943e-007
 8.42600000e+000 3.92805017e-007
 8.42800000e+000 3.92713134e-007
 8.43000000e+000 3.92621293e-007
 8.43200000e+000 3.92529495e-007
 8.43400000e+000 3.92437740e-007
 8.43600000e+000 3.92346028e-007
 8.43800000e+000 3.92254357e-007
 8.44000000e+000 3.92162730e-007
 8.44200000e+000 3.92071145e-007
 8.44400000e+000 3.91979602e-007
 8.44600000e+000 3.91888102e-007
 8.44800000e+000 3.91796644e-007
 8.45000000e+000 3.91705228e-007
 8.45200000e+000 3.91613855e-007
 8.45400000e+000 3.91522524e-007
 8.45600000e+000 3.91431235e-007
 8.45800000e+000 3.91339989e-007
 8.46000000e+000 3.91248784e-007
 8.46200000e+000 3.91157622e-007
 8.46400000e+000 3.91066502e-007
 8.46600000e+000 3.90975425e-007
 8.46800000e+000 3.90884389e-007
 8.47000000e+000 3.90793395e-007
 8.47200000e+000 3.90702444e-007
 8.47400000e+000 3.90611534e-007
 8.47600000e+000 3.90520666e-007
 8.47800000e+000 3.90429841e-007
 8.48000000e+000 3.90339057e-007
 8.48200000e+000 3.90248315e-007
 8.48400000e+000 3.90157615e-007
 8.48600000e+000 3.90066957e-007
 8.48800000e+000 3.89976340e-007
 8.49000000e+000 3.89885766e-007
 8.49200000e+000 3.89795233e-007
 8.49400000e+000 3.89704742e-007
 8.49600000e+000 3.89614292e-007
 8.49800000e+000 3.89523884e-007
 8.50000000e+000 3.89433518e-007
 8.50200000e+000 3.89343194e-007
 8.50400000e+000 3.89252911e-007
 8.50600000e+000 3.89162669e-007
 8.50800000e+000 3.89072469e-007
 8.51000000e+000 3.88982311e-007
 8.51200000e+000 3.88892194e-007
 8.51400000e+000 3.88802118e-007
 8.51600000e+000 3.88712084e-007
 8.51800000e+000 3.88622091e-007
 8.52000000e+000 3.88532140e-007
 8.52200000e+000 3.88442230e-007
 8.52400000e+000 3.88352361e-007
 8.52600000e+000 3.88262534e-007
 8.52800000e+000 3.88172747e-007
 8.53000000e+000 3.88083002e-007
 8.53200000e+000 3.87993298e-007
 8.53400000e+000 3.87903636e-007
 8.53600000e+000 3.87814014e-007
 8.53800000e+000 3.87724433e-007
 8.54000000e+000 3.87634894e-007
 8.54200000e+000 3.87545395e-007
 8.54400000e+000 3.87455938e-007
 8.54600000e+000 3.87366522e-007
 8.54800000e+000 3.87277146e-007
 8.55000000e+000 3.87187811e-007
 8.55200000e+000 3.87098518e-007
 8.55400000e+000 3.87009265e-007
 8.55600000e+000 3.86920053e-007
 8.55800000e+000 3.86830882e-007
 8.56000000e+000 3.86741752e-007
 8.56200000e+000 3.86652662e-007
 8.56400000e+000 3.86563613e-007
 8.56600000e+000 3.86474605e-007
 8.56800000e+000 3.86385637e-007
 8.57000000e+000 3.86296711e-007
 8.57200000e+000 3.86207824e-007
 8.57400000e+000 3.86118979e-007
 8.57600000e+000 3.86030174e-007
 8.57800000e+000 3.85941409e-007
 8.58000000e+000 3.85852685e-007
 8.58200000e+000 3.85764002e-007
 8.58400000e+000 3.85675359e-007
 8.58600000e+000 3.85586756e-007
 8.58800000e+000 3.85498194e-007
 8.59000000e+000 3.85409672e-007
 8.59200000e+000 3.85321190e-007
 8.59400000e+000 3.85232749e-007
 8.59600000e+000 3.85144348e-007
 8.59800000e+000 3.85055988e-007
 8.60000000e+000 3.84967667e-007
 8.60200000e+000 3.84879387e-007
 8.60400000e+000 3.84791147e-007
 8.60600000e+000 3.84702947e-007
 8.60800000e+000 3.84614788e-007
 8.61000000e+000 3.84526668e-007
 8.61200000e+000 3.84438588e-007
 8.61400000e+000 3.84350549e-007
 8.61600000e+000 3.84262549e-007
 8.61800000e+000 3.84174590e-007
 8.62000000e+000 3.84086670e-007
 8.62200000e+000 3.83998791e-007
 8.62400000e+000 3.83910951e-007
 8.62600000e+000 3.83823151e-007
 8.62800000e+000 3.83735391e-007
 8.63000000e+000 3.83647671e-007
 8.63200000e+000 3.83559991e-007
 8.63400000e+000 3.83472350e-007
 8.63600000e+000 3.83384750e-007
 8.63800000e+000 3.83297189e-007
 8.64000000e+000 3.83209667e-007
 8.64200000e+000 3.83122186e-007
 8.64400000e+000 3.83034744e-007
 8.64600000e+000 3.82947341e-007
 8.64800000e+000 3.82859978e-007
 8.65000000e+000 3.82772655e-007
 8.65200000e+000 3.82685371e-007
 8.65400000e+000 3.82598127e-007
 8.65600000e+000 3.82510922e-007
 8.65800000e+000 3.82423757e-007
 8.66000000e+000 3.82336631e-007
 8.66200000e+000 3.82249545e-007
 8.66400000e+000 3.82162498e-007
 8.66600000e+000 3.82075490e-007
 8.66800000e+000 3.81988522e-007
 8.67000000e+000 3.81901592e-007
 8.67200000e+000 3.81814703e-007
 8.67400000e+000 3.81727852e-007
 8.67600000e+000 3.81641041e-007
 8.67800000e+000 3.81554269e-007
 8.68000000e+000 3.81467536e-007
 8.68200000e+000 3.81380842e-007
 8.68400000e+000 3.81294187e-007
 8.68600000e+000 3.81207571e-007
 8.68800000e+000 3.81120995e-007
 8.69000000e+000 3.81034457e-007
 8.69200000e+000 3.80947958e-007
 8.69400000e+000 3.80861499e-007
 8.69600000e+000 3.80775078e-007
 8.69800000e+000 3.80688697e-007
 8.70000000e+000 3.80602354e-007
 8.70200000e+000 3.80516050e-007
 8.70400000e+000 3.80429785e-007
 8.70600000e+000 3.80343559e-007
 8.70800000e+000 3.80257371e-007
 8.71000000e+000 3.80171222e-007
 8.71200000e+000 3.80085112e-007
 8.71400000e+000 3.79999041e-007
 8.71600000e+000 3.79913009e-007
 8.71800000e+000 3.79827015e-007
 8.72000000e+000 3.79741060e-007
 8.72200000e+000 3.79655143e-007
 8.72400000e+000 3.79569265e-007
 8.72600000e+000 3.79483426e-007
 8.72800000e+000 3.79397625e-007
 8.73000000e+000 3.79311863e-007
 8.73200000e+000 3.79226139e-007
 8.73400000e+000 3.79140453e-007
 8.73600000e+000 3.79054806e-007
 8.73800000e+000 3.78969198e-007
 8.74000000e+000 3.78883628e-007
 8.74200000e+000 3.78798096e-007
 8.74400000e+000 3.78712602e-007
 8.74600000e+000 3.78627147e-007
 8.74800000e+000 3.78541730e-007
 8.75000000e+000 3.78456352e-007
 8.75200000e+000 3.78371011e-007
 8.75400000e+000 3.78285709e-007
 8.75600000e+000 3.78200445e-007
 8.75800000e+000 3.78115219e-007
 8.76000000e+000 3.78030031e-007
 8.76200000e+000 3.77944882e-007
 8.76400000e+000 3.77859770e-007
 8.76600000e+000 3.77774697e-007
 8.76800000e+000 3.77689661e-007
 8.77000000e+000 3.77604664e-007
 8.77200000e+000 3.77519704e-007
 8.77400000e+000 3.77434783e-007
 8.77600000e+000 3.77349899e-007
 8.77800000e+000 3.77265054e-007
 8.78000000e+000 3.77180246e-007
 8.78200000e+000 3.77095476e-007
 8.78400000e+000 3.77010744e-007
 8.78600000e+000 3.76926050e-007
 8.78800000e+000 3.76841393e-007
 8.79000000e+000 3.76756774e-007
 8.79200000e+000 3.76672193e-007
 8.79400000e+000 3.76587650e-007
 8.79600000e+000 3.76503144e-007
 8.79800000e+000 3.76418676e-007
 8.80000000e+000 3.76334246e-007
 8.80200000e+000 3.76249853e-007
 8.80400000e+000 3.76165498e-007
 8.80600000e+000 3.76081180e-007
 8.80800000e+000 3.75996900e-007
 8.81000000e+000 3.75912657e-007
 8.81200000e+000 3.75828452e-007
 8.81400000e+000 3.75744285e-007
 8.81600000e+000 3.75660154e-007
 8.81800000e+000 3.75576061e-007
 8.82000000e+000 3.75492006e-007
 8.82200000e+000 3.75407988e-007
 8.82400000e+000 3.75324007e-007
 8.82600000e+000 3.75240063e-007
 8.82800000e+000 3.75156157e-007
 8.83000000e+000 3.75072288e-007
 8.83200000e+000 3.74988457e-007
 8.83400000e+000 3.74904662e-007
 8.83600000e+000 3.74820905e-007
 8.83800000e+000 3.74737185e-007
 8.84000000e+000 3.74653501e-007
 8.84200000e+000 3.74569856e-007
 8.84400000e+000 3.74486247e-007
 8.84600000e+000 3.74402675e-007
 8.84800000e+000 3.74319140e-007
 8.85000000e+000 3.74235642e-007
 8.85200000e+000 3.74152182e-007
 8.85400000e+000 3.74068758e-007
 8.85600000e+000 3.73985371e-007
 8.85800000e+000 3.73902021e-007
 8.86000000e+000 3.73818708e-007
 8.86200000e+000 3.73735432e-007
 8.86400000e+000 3.73652192e-007
 8.86600000e+000 3.73568990e-007
 8.86800000e+000 3.73485824e-007
 8.87000000e+000 3.73402695e-007
 8.87200000e+000 3.73319603e-007
 8.87400000e+000 3.73236547e-007
 8.87600000e+000 3.73153528e-007
 8.87800000e+000 3.73070546e-007
 8.88000000e+000 3.72987601e-007
 8.88200000e+000 3.72904692e-007
 8.88400000e+000 3.72821820e-007
 8.88600000e+000 3.72738984e-007
 8.88800000e+000 3.72656185e-007
 8.89000000e+000 3.72573422e-007
 8.89200000e+000 3.72490696e-007
 8.89400000e+000 3.72408006e-007
 8.89600000e+000 3.72325353e-007
 8.89800000e+000 3.72242736e-007
 8.90000000e+000 3.72160156e-007
 8.90200000e+000 3.72077612e-007
 8.90400000e+000 3.71995104e-007
 8.90600000e+000 3.71912633e-007
 8.90800000e+000 3.71830198e-007
 8.91000000e+000 3.71747799e-007
 8.91200000e+000 3.71665437e-007
 8.91400000e+000 3.71583111e-007
 8.91600000e+000 3.71500821e-007
 8.91800000e+000 3.71418567e-007
 8.92000000e+000 3.71336349e-007
 8.92200000e+000 3.71254168e-007
 8.92400000e+000 3.71172022e-007
 8.92600000e+000 3.71089913e-007
 8.92800000e+000 3.71007840e-007
 8.93000000e+000 3.70925803e-007
 8.93200000e+000 3.70843802e-007
 8.93400000e+000 3.70761837e-007
 8.93600000e+000 3.70679908e-007
 8.93800000e+000 3.70598014e-007
 8.94000000e+000 3.70516157e-007
 8.94200000e+000 3.70434336e-007
 8.94400000e+000 3.70352550e-007
 8.94600000e+000 3.70270801e-007
 8.94800000e+000 3.70189087e-007
 8.95000000e+000 3.70107409e-007
 8.95200000e+000 3.70025767e-007
 8.95400000e+000 3.69944161e-007
 8.95600000e+000 3.69862590e-007
 8.95800000e+000 3.69781055e-007
 8.96000000e+000 3.69699556e-007
 8.96200000e+000 3.69618093e-007
 8.96400000e+000 3.69536665e-007
 8.96600000e+000 3.69455272e-007
 8.96800000e+000 3.69373916e-007
 8.97000000e+000 3.69292595e-007
 8.97200000e+000 3.69211309e-007
 8.97400000e+000 3.69130059e-007
 8.97600000e+000 3.69048845e-007
 8.97800000e+000 3.68967666e-007
 8.98000000e+000 3.68886522e-007
 8.98200000e+000 3.68805414e-007
 8.98400000e+000 3.68724342e-007
 8.98600000e+000 3.68643305e-007
 8.98800000e+000 3.68562303e-007
 8.99000000e+000 3.68481336e-007
 8.99200000e+000 3.68400405e-007
 8.99400000e+000 3.68319509e-007
 8.99600000e+000 3.68238649e-007
 8.99800000e+000 3.68157823e-007
 9.00000000e+000 3.68077033e-007
 9.00200000e+000 3.67996278e-007
 9.00400000e+000 3.67915559e-007
 9.00600000e+000 3.67834874e-007
 9.00800000e+000 3.67754225e-007
 9.01000000e+000 3.67673611e-007
 9.01200000e+000 3.67593032e-007
 9.01400000e+000 3.67512488e-007
 9.01600000e+000 3.67431979e-007
 9.01800000e+000 3.67351505e-007
 9.02000000e+000 3.67271066e-007
 9.02200000e+000 3.67190662e-007
 9.02400000e+000 3.67110293e-007
 9.02600000e+000 3.67029959e-007
 9.02800000e+000 3.66949659e-007
 9.03000000e+000 3.66869395e-007
 9.03200000e+000 3.66789166e-007
 9.03400000e+000 3.66708971e-007
 9.03600000e+000 3.66628812e-007
 9.03800000e+000 3.66548687e-007
 9.04000000e+000 3.66468597e-007
 9.04200000e+000 3.66388541e-007
 9.04400000e+000 3.66308521e-007
 9.04600000e+000 3.66228535e-007
 9.04800000e+000 3.66148584e-007
 9.05000000e+000 3.66068667e-007
 9.05200000e+000 3.65988785e-007
 9.05400000e+000 3.65908938e-007
 9.05600000e+000 3.65829125e-007
 9.05800000e+000 3.65749347e-007
 9.06000000e+000 3.65669604e-007
 9.06200000e+000 3.65589895e-007
 9.06400000e+000 3.65510220e-007
 9.06600000e+000 3.65430580e-007
 9.06800000e+000 3.65350975e-007
 9.07000000e+000 3.65271404e-007
 9.07200000e+000 3.65191867e-007
 9.07400000e+000 3.65112365e-007
 9.07600000e+000 3.65032897e-007
 9.07800000e+000 3.64953464e-007
 9.08000000e+000 3.64874065e-007
 9.08200000e+000 3.64794700e-007
 9.08400000e+000 3.64715369e-007
 9.08600000e+000 3.64636073e-007
 9.08800000e+000 3.64556811e-007
 9.09000000e+000 3.64477583e-007
 9.09200000e+000 3.64398390e-007
 9.09400000e+000 3.64319230e-007
 9.09600000e+000 3.64240105e-007
 9.09800000e+000 3.64161014e-007
 9.10000000e+000 3.64081957e-007
 9.10200000e+000 3.64002934e-007
 9.10400000e+000 3.63923945e-007
 9.10600000e+000 3.63844991e-007
 9.10800000e+000 3.63766070e-007
 9.11000000e+000 3.63687183e-007
 9.11200000e+000 3.63608330e-007
 9.11400000e+000 3.63529512e-007
 9.11600000e+000 3.63450727e-007
 9.11800000e+000 3.63371976e-007
 9.12000000e+000 3.63293259e-007
 9.12200000e+000 3.63214576e-007
 9.12400000e+000 3.63135927e-007
 9.12600000e+000 3.63057311e-007
 9.12800000e+000 3.62978730e-007
 9.13000000e+000 3.62900182e-007
 9.13200000e+000 3.62821668e-007
 9.13400000e+000 3.62743187e-007
 9.13600000e+000 3.62664741e-007
 9.13800000e+000 3.62586328e-007
 9.14000000e+000 3.62507949e-007
 9.14200000e+000 3.62429603e-007
 9.14400000e+000 3.62351291e-007
 9.14600000e+000 3.62273013e-007
 9.14800000e+000 3.62194768e-007
 9.15000000e+000 3.62116557e-007
 9.15200000e+000 3.62038380e-007
 9.15400000e+000 3.61960236e-007
 9.15600000e+000 3.61882125e-007
 9.15800000e+000 3.61804048e-007
 9.16000000e+000 3.61726004e-007
 9.16200000e+000 3.61647994e-007
 9.16400000e+000 3.61570018e-007
 9.16600000e+000 3.61492074e-007
 9.16800000e+000 3.61414164e-007
 9.17000000e+000 3.61336288e-007
 9.17200000e+000 3.61258445e-007
 9.17400000e+000 3.61180635e-007
 9.17600000e+000 3.61102858e-007
 9.17800000e+000 3.61025115e-007
 9.18000000e+000 3.60947405e-007
 9.18200000e+000 3.60869728e-007
 9.18400000e+000 3.60792084e-007
 9.18600000e+000 3.60714474e-007
 9.18800000e+000 3.60636897e-007
 9.19000000e+000 3.60559353e-007
 9.19200000e+000 3.60481842e-007
 9.19400000e+000 3.60404364e-007
 9.19600000e+000 3.60326919e-007
 9.19800000e+000 3.60249507e-007
 9.20000000e+000 3.60172129e-007
 9.20200000e+000 3.60094783e-007
 9.20400000e+000 3.60017470e-007
 9.20600000e+000 3.59940191e-007
 9.20800000e+000 3.59862944e-007
 9.21000000e+000 3.59785730e-007
 9.21200000e+000 3.59708549e-007
 9.21400000e+000 3.59631401e-007
 9.21600000e+000 3.59554286e-007
 9.21800000e+000 3.59477204e-007
 9.22000000e+000 3.59400155e-007
 9.22200000e+000 3.59323138e-007
 9.22400000e+000 3.59246154e-007
 9.22600000e+000 3.59169203e-007
 9.22800000e+000 3.59092285e-007
 9.23000000e+000 3.59015400e-007
 9.23200000e+000 3.58938547e-007
 9.23400000e+000 3.58861727e-007
 9.23600000e+000 3.58784939e-007
 9.23800000e+000 3.58708184e-007
 9.24000000e+000 3.58631462e-007
 9.24200000e+000 3.58554773e-007
 9.24400000e+000 3.58478116e-007
 9.24600000e+000 3.58401491e-007
 9.24800000e+000 3.58324899e-007
 9.25000000e+000 3.58248340e-007
 9.25200000e+000 3.58171813e-007
 9.25400000e+000 3.58095319e-007
 9.25600000e+000 3.58018857e-007
 9.25800000e+000 3.57942427e-007
 9.26000000e+000 3.57866030e-007
 9.26200000e+000 3.57789666e-007
 9.26400000e+000 3.57713333e-007
 9.26600000e+000 3.57637034e-007
 9.26800000e+000 3.57560766e-007
 9.27000000e+000 3.57484531e-007
 9.27200000e+000 3.57408328e-007
 9.27400000e+000 3.57332157e-007
 9.27600000e+000 3.57256019e-007
 9.27800000e+000 3.57179913e-007
 9.28000000e+000 3.57103839e-007
 9.28200000e+000 3.57027797e-007
 9.28400000e+000 3.56951787e-007
 9.28600000e+000 3.56875810e-007
 9.28800000e+000 3.56799865e-007
 9.29000000e+000 3.56723951e-007
 9.29200000e+000 3.56648070e-007
 9.29400000e+000 3.56572221e-007
 9.29600000e+000 3.56496404e-007
 9.29800000e+000 3.56420619e-007
 9.30000000e+000 3.56344866e-007
 9.30200000e+000 3.56269146e-007
 9.30400000e+000 3.56193457e-007
 9.30600000e+000 3.56117800e-007
 9.30800000e+000 3.56042175e-007
 9.31000000e+000 3.55966581e-007
 9.31200000e+000 3.55891020e-007
 9.31400000e+000 3.55815491e-007
 9.31600000e+000 3.55739993e-007
 9.31800000e+000 3.55664528e-007
 9.32000000e+000 3.55589094e-007
 9.32200000e+000 3.55513692e-007
 9.32400000e+000 3.55438321e-007
 9.32600000e+000 3.55362983e-007
 9.32800000e+000 3.55287676e-007
 9.33000000e+000 3.55212401e-007
 9.33200000e+000 3.55137158e-007
 9.33400000e+000 3.55061946e-007
 9.33600000e+000 3.54986766e-007
 9.33800000e+000 3.54911617e-007
 9.34000000e+000 3.54836501e-007
 9.34200000e+000 3.54761415e-007
 9.34400000e+000 3.54686362e-007
 9.34600000e+000 3.54611340e-007
 9.34800000e+000 3.54536349e-007
 9.35000000e+000 3.54461390e-007
 9.35200000e+000 3.54386462e-007
 9.35400000e+000 3.54311566e-007
 9.35600000e+000 3.54236702e-007
 9.35800000e+000 3.54161869e-007
 9.36000000e+000 3.54087067e-007
 9.36200000e+000 3.54012296e-007
 9.36400000e+000 3.53937557e-007
 9.36600000e+000 3.53862850e-007
 9.36800000e+000 3.53788174e-007
 9.37000000e+000 3.53713529e-007
 9.37200000e+000 3.53638915e-007
 9.37400000e+000 3.53564333e-007
 9.37600000e+000 3.53489781e-007
 9.37800000e+000 3.53415261e-007
 9.38000000e+000 3.53340773e-007
 9.38200000e+000 3.53266315e-007
 9.38400000e+000 3.53191889e-007
 9.38600000e+000 3.53117494e-007
 9.38800000e+000 3.53043130e-007
 9.39000000e+000 3.52968797e-007
 9.39200000e+000 3.52894495e-007
 9.39400000e+000 3.52820225e-007
 9.39600000e+000 3.52745985e-007
 9.39800000e+000 3.52671777e-007
 9.40000000e+000 3.52597599e-007
 9.40200000e+000 3.52523453e-007
 9.40400000e+000 3.52449337e-007
 9.40600000e+000 3.52375252e-007
 9.40800000e+000 3.52301199e-007
 9.41000000e+000 3.52227176e-007
 9.41200000e+000 3.52153184e-007
 9.41400000e+000 3.52079224e-007
 9.41600000e+000 3.52005294e-007
 9.41800000e+000 3.51931394e-007
 9.42000000e+000 3.51857526e-007
 9.42200000e+000 3.51783689e-007
 9.42400000e+000 3.51709882e-007
 9.42600000e+000 3.51636106e-007
 9.42800000e+000 3.51562361e-007
 9.43000000e+000 3.51488646e-007
 9.43200000e+000 3.51414963e-007
 9.43400000e+000 3.51341310e-007
 9.43600000e+000 3.51267687e-007
 9.43800000e+000 3.51194096e-007
 9.44000000e+000 3.51120535e-007
 9.44200000e+000 3.51047004e-007
 9.44400000e+000 3.50973505e-007
 9.44600000e+000 3.50900035e-007
 9.44800000e+000 3.50826597e-007
 9.45000000e+000 3.50753189e-007
 9.45200000e+000 3.50679811e-007
 9.45400000e+000 3.50606464e-007
 9.45600000e+000 3.50533148e-007
 9.45800000e+000 3.50459862e-007
 9.46000000e+000 3.50386606e-007
 9.46200000e+000 3.50313381e-007
 9.46400000e+000 3.50240186e-007
 9.46600000e+000 3.50167022e-007
 9.46800000e+000 3.50093888e-007
 9.47000000e+000 3.50020784e-007
 9.47200000e+000 3.49947711e-007
 9.47400000e+000 3.49874668e-007
 9.47600000e+000 3.49801655e-007
 9.47800000e+000 3.49728673e-007
 9.48000000e+000 3.49655721e-007
 9.48200000e+000 3.49582799e-007
 9.48400000e+000 3.49509907e-007
 9.48600000e+000 3.49437046e-007
 9.48800000e+000 3.49364215e-007
 9.49000000e+000 3.49291413e-007
 9.49200000e+000 3.49218643e-007
 9.49400000e+000 3.49145902e-007
 9.49600000e+000 3.49073191e-007
 9.49800000e+000 3.49000511e-007
 9.50000000e+000 3.48927860e-007
 9.50200000e+000 3.48855240e-007
 9.50400000e+000 3.48782649e-007
 9.50600000e+000 3.48710089e-007
 9.50800000e+000 3.48637559e-007
 9.51000000e+000 3.48565058e-007
 9.51200000e+000 3.48492588e-007
 9.51400000e+000 3.48420148e-007
 9.51600000e+000 3.48347737e-007
 9.51800000e+000 3.48275357e-007
 9.52000000e+000 3.48203006e-007
 9.52200000e+000 3.48130685e-007
 9.52400000e+000 3.48058394e-007
 9.52600000e+000 3.47986133e-007
 9.52800000e+000 3.47913902e-007
 9.53000000e+000 3.47841700e-007
 9.53200000e+000 3.47769529e-007
 9.53400000e+000 3.47697387e-007
 9.53600000e+000 3.47625274e-007
 9.53800000e+000 3.47553192e-007
 9.54000000e+000 3.47481139e-007
 9.54200000e+000 3.47409116e-007
 9.54400000e+000 3.47337123e-007
 9.54600000e+000 3.47265159e-007
 9.54800000e+000 3.47193225e-007
 9.55000000e+000 3.47121321e-007
 9.55200000e+000 3.47049446e-007
 9.55400000e+000 3.46977600e-007
 9.55600000e+000 3.46905785e-007
 9.55800000e+000 3.46833999e-007
 9.56000000e+000 3.46762242e-007
 9.56200000e+000 3.46690515e-007
 9.56400000e+000 3.46618817e-007
 9.56600000e+000 3.46547149e-007
 9.56800000e+000 3.46475510e-007
 9.57000000e+000 3.46403901e-007
 9.57200000e+000 3.46332321e-007
 9.57400000e+000 3.46260771e-007
 9.57600000e+000 3.46189250e-007
 9.57800000e+000 3.46117758e-007
 9.58000000e+000 3.46046296e-007
 9.58200000e+000 3.45974863e-007
 9.58400000e+000 3.45903459e-007
 9.58600000e+000 3.45832085e-007
 9.58800000e+000 3.45760740e-007
 9.59000000e+000 3.45689424e-007
 9.59200000e+000 3.45618137e-007
 9.59400000e+000 3.45546880e-007
 9.59600000e+000 3.45475652e-007
 9.59800000e+000 3.45404453e-007
 9.60000000e+000 3.45333283e-007
 9.60200000e+000 3.45262142e-007
 9.60400000e+000 3.45191031e-007
 9.60600000e+000 3.45119948e-007
 9.60800000e+000 3.45048895e-007
 9.61000000e+000 3.44977871e-007
 9.61200000e+000 3.44906876e-007
 9.61400000e+000 3.44835910e-007
 9.61600000e+000 3.44764973e-007
 9.61800000e+000 3.44694065e-007
 9.62000000e+000 3.44623186e-007
 9.62200000e+000 3.44552335e-007
 9.62400000e+000 3.44481514e-007
 9.62600000e+000 3.44410722e-007
 9.62800000e+000 3.44339959e-007
 9.63000000e+000 3.44269224e-007
 9.63200000e+000 3.44198519e-007
 9.63400000e+000 3.44127842e-007
 9.63600000e+000 3.44057195e-007
 9.63800000e+000 3.43986576e-007
 9.64000000e+000 3.43915986e-007
 9.64200000e+000 3.43845424e-007
 9.64400000e+000 3.43774892e-007
 9.64600000e+000 3.43704388e-007
 9.64800000e+000 3.43633913e-007
 9.65000000e+000 3.43563467e-007
 9.65200000e+000 3.43493049e-007
 9.65400000e+000 3.43422660e-007
 9.65600000e+000 3.43352300e-007
 9.65800000e+000 3.43281968e-007
 9.66000000e+000 3.43211666e-007
 9.66200000e+000 3.43141391e-007
 9.66400000e+000 3.43071146e-007
 9.66600000e+000 3.43000929e-007
 9.66800000e+000 3.42930740e-007
 9.67000000e+000 3.42860580e-007
 9.67200000e+000 3.42790449e-007
 9.67400000e+000 3.42720346e-007
 9.67600000e+000 3.42650271e-007
 9.67800000e+000 3.42580225e-007
 9.68000000e+000 3.42510208e-007
 9.68200000e+000 3.42440219e-007
 9.68400000e+000 3.42370259e-007
 9.68600000e+000 3.42300326e-007
 9.68800000e+000 3.42230423e-007
 9.69000000e+000 3.42160547e-007
 9.69200000e+000 3.42090700e-007
 9.69400000e+000 3.42020882e-007
 9.69600000e+000 3.41951091e-007
 9.69800000e+000 3.41881330e-007
 9.70000000e+000 3.41811596e-007
 9.70200000e+000 3.41741890e-007
 9.70400000e+000 3.41672213e-007
 9.70600000e+000 3.41602564e-007
 9.70800000e+000 3.41532944e-007
 9.71000000e+000 3.41463351e-007
 9.71200000e+000 3.41393787e-007
 9.71400000e+000 3.41324251e-007
 9.71600000e+000 3.41254743e-007
 9.71800000e+000 3.41185263e-007
 9.72000000e+000 3.41115812e-007
 9.72200000e+000 3.41046388e-007
 9.72400000e+000 3.40976993e-007
 9.72600000e+000 3.40907625e-007
 9.72800000e+000 3.40838286e-007
 9.73000000e+000 3.40768975e-007
 9.73200000e+000 3.40699691e-007
 9.73400000e+000 3.40630436e-007
 9.73600000e+000 3.40561209e-007
 9.73800000e+000 3.40492010e-007
 9.74000000e+000 3.40422838e-007
 9.74200000e+000 3.40353695e-007
 9.74400000e+000 3.40284580e-007
 9.74600000e+000 3.40215492e-007
 9.74800000e+000 3.40146432e-007
 9.75000000e+000 3.40077401e-007
 9.75200000e+000 3.40008397e-007
 9.75400000e+000 3.39939421e-007
 9.75600000e+000 3.39870472e-007
 9.75800000e+000 3.39801552e-007
 9.76000000e+000 3.39732659e-007
 9.76200000e+000 3.39663794e-007
 9.76400000e+000 3.39594957e-007
 9.76600000e+000 3.39526148e-007
 9.76800000e+000 3.39457366e-007
 9.77000000e+000 3.39388612e-007
 9.77200000e+000 3.39319886e-007
 9.77400000e+000 3.39251188e-007
 9.77600000e+000 3.39182517e-007
 9.77800000e+000 3.39113873e-007
 9.78000000e+000 3.39045258e-007
 9.78200000e+000 3.38976670e-007
 9.78400000e+000 3.38908109e-007
 9.78600000e+000 3.38839576e-007
 9.78800000e+000 3.38771071e-007
 9.79000000e+000 3.38702593e-007
 9.79200000e+000 3.38634143e-007
 9.79400000e+000 3.38565720e-007
 9.79600000e+000 3.38497325e-007
 9.79800000e+000 3.38428957e-007
 9.80000000e+000 3.38360617e-007
 9.80200000e+000 3.38292304e-007
 9.80400000e+000 3.38224018e-007
 9.80600000e+000 3.38155760e-007
 9.80800000e+000 3.38087529e-007
 9.81000000e+000 3.38019326e-007
 9.81200000e+000 3.37951150e-007
 9.81400000e+000 3.37883002e-007
 9.81600000e+000 3.37814880e-007
 9.81800000e+000 3.37746786e-007
 9.82000000e+000 3.37678720e-007
 9.82200000e+000 3.37610680e-007
 9.82400000e+000 3.37542668e-007
 9.82600000e+000 3.37474683e-007
 9.82800000e+000 3.37406726e-007
 9.83000000e+000 3.37338795e-007
 9.83200000e+000 3.37270892e-007
 9.83400000e+000 3.37203016e-007
 9.83600000e+000 3.37135167e-007
 9.83800000e+000 3.37067345e-007
 9.84000000e+000 3.36999551e-007
 9.84200000e+000 3.36931783e-007
 9.84400000e+000 3.36864043e-007
 9.84600000e+000 3.36796330e-007
 9.84800000e+000 3.36728643e-007
 9.85000000e+000 3.36660984e-007
 9.85200000e+000 3.36593352e-007
 9.85400000e+000 3.36525747e-007
 9.85600000e+000 3.36458169e-007
 9.85800000e+000 3.36390618e-007
 9.86000000e+000 3.36323093e-007
 9.86200000e+000 3.36255596e-007
 9.86400000e+000 3.36188126e-007
 9.86600000e+000 3.36120683e-007
 9.86800000e+000 3.36053266e-007
 9.87000000e+000 3.35985877e-007
 9.87200000e+000 3.35918514e-007
 9.87400000e+000 3.35851178e-007
 9.87600000e+000 3.35783869e-007
 9.87800000e+000 3.35716587e-007
 9.88000000e+000 3.35649332e-007
 9.88200000e+000 3.35582103e-007
 9.88400000e+000 3.35514901e-007
 9.88600000e+000 3.35447726e-007
 9.88800000e+000 3.35380578e-007
 9.89000000e+000 3.35313456e-007
 9.89200000e+000 3.35246362e-007
 9.89400000e+000 3.35179294e-007
 9.89600000e+000 3.35112252e-007
 9.89800000e+000 3.35045237e-007
 9.90000000e+000 3.34978249e-007
 9.90200000e+000 3.34911288e-007
 9.90400000e+000 3.34844353e-007
 9.90600000e+000 3.34777445e-007
 9.90800000e+000 3.34710563e-007
 9.91000000e+000 3.34643708e-007
 9.91200000e+000 3.34576879e-007
 9.91400000e+000 3.34510077e-007
 9.91600000e+000 3.34443302e-007
 9.91800000e+000 3.34376553e-007
 9.92000000e+000 3.34309830e-007
 9.92200000e+000 3.34243135e-007
 9.92400000e+000 3.34176465e-007
 9.92600000e+000 3.34109822e-007
 9.92800000e+000 3.34043205e-007
 9.93000000e+000 3.33976615e-007
 9.93200000e+000 3.33910051e-007
 9.93400000e+000 3.33843514e-007
 9.93600000e+000 3.33777003e-007
 9.93800000e+000 3.33710518e-007
 9.94000000e+000 3.33644060e-007
 9.94200000e+000 3.33577628e-007
 9.94400000e+000 3.33511222e-007
 9.94600000e+000 3.33444842e-007
 9.94800000e+000 3.33378489e-007
 9.95000000e+000 3.33312162e-007
 9.95200000e+000 3.33245862e-007
 9.95400000e+000 3.33179587e-007
 9.95600000e+000 3.33113339e-007
 9.95800000e+000 3.33047117e-007
 9.96000000e+000 3.32980921e-007
 9.96200000e+000 3.32914751e-007
 9.96400000e+000 3.32848608e-007
 9.96600000e+000 3.32782491e-007
 9.96800000e+000 3.32716399e-007
 9.97000000e+000 3.32650334e-007
 9.97200000e+000 3.32584295e-007
 9.97400000e+000 3.32518282e-007
 9.97600000e+000 3.32452295e-007
 9.97800000e+000 3.32386334e-007
 9.98000000e+000 3.32320399e-007
 9.98200000e+000 3.32254491e-007
 9.98400000e+000 3.32188608e-007
 9.98600000e+000 3.32122751e-007
 9.98800000e+000 3.32056920e-007
 9.99000000e+000 3.31991115e-007
 9.99200000e+000 3.31925336e-007
 9.99400000e+000 3.31859583e-007
 9.99600000e+000 3.31793856e-007
 9.99800000e+000 3.31728154e-007
 1.00000000e+001 3.31662479e-007


==> nphi_5.txt <==
   4.4677961e-07   .34986300e-12
   4.4910910e-07   5.4868300e-04
   4.5181185e-07   1.1885327e-03
   4.5453087e-07   1.8357425e-03
   4.5726626e-07   2.4903863e-03
   4.6001810e-07   3.1525382e-03
   4.6278651e-07   3.8222725e-03
   4.6557157e-07   4.4996639e-03
   4.6837340e-07   5.1847872e-03
   4.7119209e-07   5.8777178e-03
   4.7402774e-07   6.5785308e-03
   4.7688045e-07   7.2873018e-03
   4.7975034e-07   8.0041067e-03
   4.8263749e-07   8.7290212e-03
   4.8554202e-07   9.4621213e-03
   4.8846403e-07   1.0203483e-02
   4.9140363e-07   1.0953183e-02
   4.9436091e-07   1.1711297e-02
   4.9733599e-07   1.2477900e-02
   5.0032898e-07   1.3253071e-02
   5.0333998e-07   1.4036883e-02
   5.0636909e-07   1.4829415e-02
   5.0941644e-07   1.5630740e-02
   5.1248213e-07   1.6440936e-02
   5.1556626e-07   1.7260077e-02
   5.1866896e-07   1.8088238e-02
   5.2179033e-07   1.8925496e-02
   5.2493048e-07   1.9771924e-02
   5.2808953e-07   2.0627596e-02
   5.3126759e-07   2.1492586e-02
   5.3446478e-07   2.2366968e-02
   5.3768121e-07   2.3250815e-02
   5.4091699e-07   2.4144198e-02
   5.4417225e-07   2.5047189e-02
   5.4744710e-07   2.5959859e-02
   5.5074166e-07   2.6882278e-02
   5.5405604e-07   2.7814515e-02
   5.5739037e-07   2.8756639e-02
   5.6074476e-07   2.9708717e-02
   5.6411935e-07   3.0670816e-02
   5.6751424e-07   3.1643000e-02
   5.7092956e-07   3.2625334e-02
   5.7436543e-07   3.3617880e-02
   5.7782199e-07   3.4620701e-02
   5.8129934e-07   3.5633856e-02
   5.8479762e-07   3.6657404e-02
   5.8831695e-07   3.7691403e-02
   5.9185746e-07   3.8735906e-02
   5.9541928e-07   3.9790969e-02
   5.9900254e-07   4.0856642e-02
   6.0260736e-07   4.1932976e-02
   6.0623387e-07   4.3020018e-02
   6.0988221e-07   4.4117815e-02
   6.1355250e-07   4.5226408e-02
   6.1724488e-07   4.6345839e-02
   6.2095948e-07   4.7476147e-02
   6.2469644e-07   4.8617368e-02
   6.2845589e-07   4.9769533e-02
   6.3223796e-07   5.0932675e-02
   6.3604279e-07   5.2106818e-02
   6.3987052e-07   5.3291989e-02
   6.4372128e-07   5.4488208e-02
   6.4759522e-07   5.5695491e-02
   6.5149247e-07   5.6913854e-02
   6.5541317e-07   5.8143306e-02
   6.5935747e-07   5.9383853e-02
   6.6332551e-07   6.0635499e-02
   6.6731743e-07   6.1898241e-02
   6.7133337e-07   6.3172073e-02
   6.7537348e-07   6.4456985e-02
   6.7943790e-07   6.5752962e-02
   6.8352678e-07   6.7059984e-02
   6.8764027e-07   6.8378027e-02
   6.9177851e-07   6.9707059e-02
   6.9594166e-07   7.1047047e-02
   7.0012986e-07   7.2397950e-02
   7.0434327e-07   7.3759720e-02
   7.0858203e-07   7.5132306e-02
   7.1284631e-07   7.6515650e-02
   7.1713624e-07   7.7909687e-02
   7.2145199e-07   7.9314347e-02
   7.2579372e-07   8.0729551e-02
   7.3016157e-07   8.2155215e-02
   7.3455571e-07   8.3591248e-02
   7.3897629e-07   8.5037552e-02
   7.4342348e-07   8.6494020e-02
   7.4789743e-07   8.7960538e-02
   7.5239830e-07   8.9436986e-02
   7.5692626e-07   9.0923234e-02
   7.6148147e-07   9.2419143e-02
   7.6606409e-07   9.3924569e-02
   7.7067429e-07   9.5439355e-02
   7.7531224e-07   9.6963338e-02
   7.7997810e-07   9.8496345e-02
   7.8467203e-07   1.0003819e-01
   7.8939422e-07   1.0158869e-01
   7.9414482e-07   1.0314764e-01
   7.9892401e-07   1.0471483e-01
   8.0373197e-07   1.0629003e-01
   8.0856885e-07   1.0787302e-01
   8.1343485e-07   1.0946355e-01
   8.1833013e-07   1.1106137e-01
   8.2325487e-07   1.1266622e-01
   8.2820925e-07   1.1427782e-01
   8.3319344e-07   1.1589588e-01
   8.3820763e-07   1.1752012e-01
   8.4325199e-07   1.1915021e-01
   8.4832671e-07   1.2078585e-01
   8.5343197e-07   1.2242669e-01
   8.5856796e-07   1.2407240e-01
   8.6373485e-07   1.2572261e-01
   8.6893284e-07   1.2737697e-01
   8.7416211e-07   1.2903508e-01
   8.7942285e-07   1.3069656e-01
   8.8471525e-07   1.3236100e-01
   8.9003949e-07   1.3402799e-01
   8.9539578e-07   1.3569709e-01
   9.0078431e-07   1.3736785e-01
   9.0620526e-07   1.3903984e-01
   9.1165884e-07   1.4071257e-01
   9.1714523e-07   1.4238556e-01
   9.2266464e-07   1.4405833e-01
   9.2821727e-07   1.4573037e-01
   9.3380332e-07   1.4740115e-01
   9.3942298e-07   1.4907016e-01
   9.4507646e-07   1.5073684e-01
   9.5076397e-07   1.5240065e-01
   9.5648570e-07   1.5406101e-01
   9.6224186e-07   1.5571735e-01
   9.6803267e-07   1.5736908e-01
   9.7385833e-07   1.5901560e-01
   9.7971904e-07   1.6065630e-01
   9.8561502e-07   1.6229055e-01
   9.9154649e-07   1.6391772e-01
   9.9751365e-07   1.6553717e-01
   1.0035167e-06   1.6714824e-01
   1.0095559e-06   1.6875028e-01
   1.0156315e-06   1.7034262e-01
   1.0217436e-06   1.7192457e-01
   1.0278925e-06   1.7349545e-01
   1.0340784e-06   1.7505456e-01
   1.0403015e-06   1.7660121e-01
   1.0465621e-06   1.7813468e-01
   1.0528603e-06   1.7965426e-01
   1.0591965e-06   1.8115924e-01
   1.0655707e-06   1.8264889e-01
   1.0719834e-06   1.8412248e-01
   1.0784346e-06   1.8557929e-01
   1.0849247e-06   1.8701858e-01
   1.0914538e-06   1.8843962e-01
   1.0980222e-06   1.8984168e-01
   1.1046301e-06   1.9122402e-01
   1.1112778e-06   1.9258591e-01
   1.1179655e-06   1.9392662e-01
   1.1246935e-06   1.9524541e-01
   1.1314620e-06   1.9654157e-01
   1.1382711e-06   1.9781436e-01
   1.1451213e-06   1.9906308e-01
   1.1520127e-06   2.0028701e-01
   1.1589455e-06   2.0148546e-01
   1.1659201e-06   2.0265772e-01
   1.1729366e-06   2.0380311e-01
   1.1799954e-06   2.0492096e-01
   1.1870967e-06   2.0601059e-01
   1.1942407e-06   2.0707137e-01
   1.2014276e-06   2.0810263e-01
   1.2086579e-06   2.0910377e-01
   1.2159316e-06   2.1007417e-01
   1.2232492e-06   2.1101323e-01
   1.2306107e-06   2.1192037e-01
   1.2380166e-06   2.1279503e-01
   1.2454670e-06   2.1363667e-01
   1.2529623e-06   2.1444476e-01
   1.2605026e-06   2.1521880e-01
   1.2680884e-06   2.1595831e-01
   1.2757198e-06   2.1666283e-01
   1.2833971e-06   2.1733191e-01
   1.2911206e-06   2.1796515e-01
   1.2988907e-06   2.1856215e-01
   1.3067074e-06   2.1912255e-01
   1.3145712e-06   2.1964601e-01
   1.3224824e-06   2.2013221e-01
   1.3304411e-06   2.2058087e-01
   1.3384478e-06   2.2099172e-01
   1.3465026e-06   2.2136453e-01
   1.3546059e-06   2.2169910e-01
   1.3627580e-06   2.2199526e-01
   1.3709591e-06   2.2225284e-01
   1.3792096e-06   2.2247174e-01
   1.3875097e-06   2.2265187e-01
   1.3958598e-06   2.2279317e-01
   1.4042601e-06   2.2289560e-01
   1.4127110e-06   2.2295916e-01
   1.4212128e-06   2.2298390e-01
   1.4297657e-06   2.2296985e-01
   1.4383700e-06   2.2291712e-01
   1.4470262e-06   2.2282581e-01
   1.4557345e-06   2.2269609e-01
   1.4644951e-06   2.2252811e-01
   1.4733085e-06   2.2232209e-01
   1.4821749e-06   2.2207826e-01
   1.4910947e-06   2.2179687e-01
   1.5000682e-06   2.2147822e-01
   1.5090956e-06   2.2112263e-01
   1.5181774e-06   2.2073042e-01
   1.5273139e-06   2.2030197e-01
   1.5365053e-06   2.1983767e-01
   1.5457521e-06   2.1933793e-01
   1.5550544e-06   2.1880320e-01
   1.5644128e-06   2.1823394e-01
   1.5738275e-06   2.1763062e-01
   1.5832989e-06   2.1699377e-01
   1.5928272e-06   2.1632390e-01
   1.6024129e-06   2.1562156e-01
   1.6120563e-06   2.1488731e-01
   1.6217577e-06   2.1412174e-01
   1.6315175e-06   2.1332545e-01
   1.6413360e-06   2.1249905e-01
   1.6512136e-06   2.1164317e-01
   1.6611507e-06   2.1075846e-01
   1.6711476e-06   2.0984558e-01
   1.6812046e-06   2.0890519e-01
   1.6913221e-06   2.0793798e-01
   1.7015006e-06   2.0694463e-01
   1.7117403e-06   2.0592585e-01
   1.7220416e-06   2.0488235e-01
   1.7324049e-06   2.0381483e-01
   1.7428306e-06   2.0272403e-01
   1.7533190e-06   2.0161066e-01
   1.7638705e-06   2.0047546e-01
   1.7744856e-06   1.9931917e-01
   1.7851645e-06   1.9814252e-01
   1.7959077e-06   1.9694624e-01
   1.8067155e-06   1.9573109e-01
   1.8175884e-06   1.9449779e-01
   1.8285267e-06   1.9324708e-01
   1.8395308e-06   1.9197971e-01
   1.8506012e-06   1.9069641e-01
   1.8617382e-06   1.8939790e-01
   1.8729422e-06   1.8808491e-01
   1.8842136e-06   1.8675817e-01
   1.8955529e-06   1.8541839e-01
   1.9069604e-06   1.8406628e-01
   1.9184366e-06   1.8270254e-01
   1.9299818e-06   1.8132788e-01
   1.9415965e-06   1.7994297e-01
   1.9532811e-06   1.7854851e-01
   1.9650360e-06   1.7714516e-01
   1.9768616e-06   1.7573358e-01
   1.9887585e-06   1.7431443e-01
   2.0007269e-06   1.7288835e-01
   2.0127673e-06   1.7145597e-01
   2.0248802e-06   1.7001791e-01
   2.0370660e-06   1.6857478e-01
   2.0493252e-06   1.6712719e-01
   2.0616581e-06   1.6567571e-01
   2.0740652e-06   1.6422092e-01
   2.0865470e-06   1.6276339e-01
   2.0991039e-06   1.6130366e-01
   2.1117364e-06   1.5984228e-01
   2.1244449e-06   1.5837976e-01
   2.1372299e-06   1.5691662e-01
   2.1500918e-06   1.5545336e-01
   2.1630312e-06   1.5399047e-01
   2.1760484e-06   1.5252841e-01
   2.1891439e-06   1.5106765e-01
   2.2023183e-06   1.4960864e-01
   2.2155719e-06   1.4815181e-01
   2.2289053e-06   1.4669758e-01
   2.2423189e-06   1.4524636e-01
   2.2558133e-06   1.4379855e-01
   2.2693888e-06   1.4235452e-01
   2.2830461e-06   1.4091465e-01
   2.2967855e-06   1.3947929e-01
   2.3106077e-06   1.3804880e-01
   2.3245130e-06   1.3662349e-01
   2.3385020e-06   1.3520370e-01
   2.3525752e-06   1.3378972e-01
   2.3667331e-06   1.3238186e-01
   2.3809762e-06   1.3098040e-01
   2.3953050e-06   1.2958561e-01
   2.4097200e-06   1.2819775e-01
   2.4242218e-06   1.2681708e-01
   2.4388108e-06   1.2544383e-01
   2.4534877e-06   1.2407822e-01
   2.4682529e-06   1.2272048e-01
   2.4831069e-06   1.2137082e-01
   2.4980503e-06   1.2002942e-01
   2.5130837e-06   1.1869648e-01
   2.5282075e-06   1.1737217e-01
   2.5434224e-06   1.1605666e-01
   2.5587288e-06   1.1475011e-01
   2.5741273e-06   1.1345266e-01
   2.5896185e-06   1.1216446e-01
   2.6052029e-06   1.1088563e-01
   2.6208811e-06   1.0961631e-01
   2.6366537e-06   1.0835659e-01
   2.6525211e-06   1.0710659e-01
   2.6684841e-06   1.0586641e-01
   2.6845431e-06   1.0463614e-01
   2.7006988e-06   1.0341586e-01
   2.7169517e-06   1.0220565e-01
   2.7333024e-06   1.0100557e-01
   2.7497515e-06   9.9815688e-02
   2.7662996e-06   9.8636063e-02
   2.7829473e-06   9.7466742e-02
   2.7996952e-06   9.6307769e-02
   2.8165439e-06   9.5159181e-02
   2.8334939e-06   9.4021011e-02
   2.8505460e-06   9.2893284e-02
   2.8677007e-06   9.1776022e-02
   2.8849586e-06   9.0669240e-02
   2.9023204e-06   8.9572949e-02
   2.9197867e-06   8.8487157e-02
   2.9373581e-06   8.7411863e-02
   2.9550352e-06   8.6347065e-02
   2.9728187e-06   8.5292757e-02
   2.9907092e-06   8.4248927e-02
   3.0087074e-06   8.3215560e-02
   3.0268139e-06   8.2192637e-02
   3.0450294e-06   8.1180136e-02
   3.0633545e-06   8.0178030e-02
   3.0817899e-06   7.9186291e-02
   3.1003362e-06   7.8204886e-02
   3.1189941e-06   7.7233780e-02
   3.1377644e-06   7.6272935e-02
   3.1566475e-06   7.5322309e-02
   3.1756444e-06   7.4381859e-02
   3.1947555e-06   7.3451539e-02
   3.2139817e-06   7.2531301e-02
   3.2333235e-06   7.1621093e-02
   3.2527818e-06   7.0720863e-02
   3.2723571e-06   6.9830556e-02
   3.2920503e-06   6.8950116e-02
   3.3118620e-06   6.8079483e-02
   3.3317929e-06   6.7218597e-02
   3.3518437e-06   6.6367397e-02
   3.3720152e-06   6.5525818e-02
   3.3923081e-06   6.4693797e-02
   3.4127232e-06   6.3871267e-02
   3.4332611e-06   6.3058160e-02
   3.4539226e-06   6.2254409e-02
   3.4747084e-06   6.1459943e-02
   3.4956193e-06   6.0674692e-02
   3.5166561e-06   5.9898584e-02
   3.5378194e-06   5.9131547e-02
   3.5591102e-06   5.8373508e-02
   3.5805290e-06   5.7624392e-02
   3.6020768e-06   5.6884126e-02
   3.6237542e-06   5.6152634e-02
   3.6455621e-06   5.5429840e-02
   3.6675012e-06   5.4715669e-02
   3.6895724e-06   5.4010043e-02
   3.7117763e-06   5.3312886e-02
   3.7341139e-06   5.2624120e-02
   3.7565860e-06   5.1943669e-02
   3.7791932e-06   5.1271454e-02
   3.8019366e-06   5.0607398e-02
   3.8248168e-06   4.9951422e-02
   3.8478346e-06   4.9303449e-02
   3.8709910e-06   4.8663400e-02
   3.8942868e-06   4.8031197e-02
   3.9177228e-06   4.7406762e-02
   3.9412998e-06   4.6790017e-02
   3.9650186e-06   4.6180885e-02
   3.9888803e-06   4.5579287e-02
   4.0128855e-06   4.4985145e-02
   4.0370352e-06   4.4398383e-02
   4.0613302e-06   4.3818923e-02
   4.0857714e-06   4.3246688e-02
   4.1103598e-06   4.2681601e-02
   4.1350961e-06   4.2123586e-02
   4.1599812e-06   4.1572566e-02
   4.1850161e-06   4.1028466e-02
   4.2102017e-06   4.0491211e-02
   4.2355389e-06   3.9960725e-02
   4.2610285e-06   3.9436934e-02
   4.2866715e-06   3.8919763e-02
   4.3124688e-06   3.8409138e-02
   4.3384214e-06   3.7904987e-02
   4.3645302e-06   3.7407235e-02
   4.3907961e-06   3.6915811e-02
   4.4172201e-06   3.6430643e-02
   4.4438031e-06   3.5951658e-02
   4.4705460e-06   3.5478787e-02
   4.4974499e-06   3.5011958e-02
   4.5245158e-06   3.4551101e-02
   4.5517445e-06   3.4096147e-02
   4.5791370e-06   3.3647027e-02
   4.6066944e-06   3.3203672e-02
   4.6344177e-06   3.2766015e-02
   4.6623078e-06   3.2333989e-02
   4.6903657e-06   3.1907526e-02
   4.7185925e-06   3.1486560e-02
   4.7469892e-06   3.1071026e-02
   4.7755567e-06   3.0660858e-02
   4.8042962e-06   3.0255993e-02
   4.8332086e-06   2.9856366e-02
   4.8622950e-06   2.9461914e-02
   4.8915565e-06   2.9072574e-02
   4.9209941e-06   2.8688285e-02
   4.9506088e-06   2.8308984e-02
   4.9804017e-06   2.7934611e-02
   5.0103740e-06   2.7565105e-02
   5.0405266e-06   2.7200407e-02
   5.0708607e-06   2.6840457e-02
   5.1013773e-06   2.6485197e-02
   5.1320776e-06   2.6134569e-02
   5.1629626e-06   2.5788515e-02
   5.1940335e-06   2.5446979e-02
   5.2252914e-06   2.5109905e-02
   5.2567373e-06   2.4777236e-02
   5.2883726e-06   2.4448917e-02
   5.3201982e-06   2.4124895e-02
   5.3522153e-06   2.3805116e-02
   5.3844252e-06   2.3489525e-02
   5.4168288e-06   2.3178071e-02
   5.4494275e-06   2.2870702e-02
   5.4822224e-06   2.2567365e-02
   5.5152146e-06   2.2268009e-02
   5.5484053e-06   2.1972585e-02
   5.5817958e-06   2.1681042e-02
   5.6153873e-06   2.1393331e-02
   5.6491809e-06   2.1109404e-02
   5.6831779e-06   2.0829212e-02
   5.7173794e-06   2.0552707e-02
   5.7517868e-06   2.0279842e-02
   5.7864013e-06   2.0010571e-02
   5.8212241e-06   1.9744848e-02
   5.8562564e-06   1.9482628e-02
   5.8914996e-06   1.9223864e-02
   5.9269548e-06   1.8968514e-02
   5.9626234e-06   1.8716533e-02
   5.9985067e-06   1.8467877e-02
   6.0346059e-06   1.8222504e-02
   6.0709224e-06   1.7980371e-02
   6.1074575e-06   1.7741437e-02
   6.1442124e-06   1.7505660e-02
   6.1811884e-06   1.7272999e-02
   6.2183871e-06   1.7043414e-02
   6.2558095e-06   1.6816865e-02
   6.2934572e-06   1.6593313e-02
   6.3313315e-06   1.6372719e-02
   6.3694337e-06   1.6155043e-02
   6.4077651e-06   1.5940250e-02
   6.4463273e-06   1.5728300e-02
   6.4851215e-06   1.5519156e-02
   6.5241492e-06   1.5312783e-02
   6.5634118e-06   1.5109144e-02
   6.6029106e-06   1.4908203e-02
   6.6426472e-06   1.4709926e-02
   6.6826229e-06   1.4514276e-02
   6.7228392e-06   1.4321221e-02
   6.7632974e-06   1.4130725e-02
   6.8039992e-06   1.3942756e-02
   6.8449459e-06   1.3757280e-02
   6.8861391e-06   1.3574265e-02
   6.9275801e-06   1.3393678e-02
   6.9692705e-06   1.3215488e-02
   7.0112118e-06   1.3039663e-02
   7.0534056e-06   1.2866171e-02
   7.0958532e-06   1.2694983e-02
   7.1385563e-06   1.2526068e-02
   7.1815164e-06   1.2359396e-02
   7.2247350e-06   1.2194938e-02
   7.2682137e-06   1.2032664e-02
   7.3119541e-06   1.1872546e-02
   7.3559577e-06   1.1714555e-02
   7.4002261e-06   1.1558663e-02
   7.4447610e-06   1.1404842e-02
   7.4895638e-06   1.1253066e-02
   7.5346363e-06   1.1103307e-02
   7.5799800e-06   1.0955539e-02
   7.6255966e-06   1.0809735e-02
   7.6714877e-06   1.0665869e-02
   7.7176550e-06   1.0523916e-02
   7.7641001e-06   1.0383851e-02
   7.8108247e-06   1.0245648e-02
   7.8578306e-06   1.0109283e-02
   7.9051193e-06   9.9747311e-03
   7.9526926e-06   9.8419691e-03
   8.0005521e-06   9.7109729e-03
   8.0486998e-06   9.5817193e-03
   8.0971371e-06   9.4541851e-03
   8.1458660e-06   9.3283475e-03
   8.1948881e-06   9.2041840e-03
   8.2442052e-06   9.0816726e-03
   8.2938192e-06   8.9607912e-03
   8.3437317e-06   8.8415183e-03
   8.3939445e-06   8.7238325e-03
   8.4444596e-06   8.6077129e-03
   8.4952787e-06   8.4931385e-03
   8.5464036e-06   8.3800889e-03
   8.5978361e-06   8.2685440e-03
   8.6495782e-06   8.1584836e-03
   8.7016317e-06   8.0498881e-03
   8.7539984e-06   7.9427381e-03
   8.8066803e-06   7.8370144e-03
   8.8596792e-06   7.7326980e-03
   8.9129971e-06   7.6297702e-03
   8.9666358e-06   7.5282125e-03
   9.0205974e-06   7.4280069e-03
   9.0748836e-06   7.3291352e-03
   9.1294966e-06   7.2315799e-03
   9.1844383e-06   7.1353233e-03
   9.2397105e-06   7.0403482e-03
   9.2953154e-06   6.9466377e-03
   9.3512550e-06   6.8541748e-03
   9.4075312e-06   6.7629430e-03
   9.4641460e-06   6.6729259e-03
   9.5211016e-06   6.5841073e-03
   9.5783999e-06   6.4964714e-03
   9.6360431e-06   6.4100024e-03
   9.6940332e-06   6.3246847e-03
   9.7523722e-06   6.2405031e-03
   9.8110623e-06   6.1574424e-03
   9.8701057e-06   6.0754877e-03
   9.9295043e-06   5.9946243e-03
   9.9892604e-06   5.9148377e-03
   1.0049376e-05   5.8361135e-03
   1.0109854e-05   5.7584376e-03
   1.0170695e-05   5.6817960e-03
   1.0231903e-05   5.6061751e-03
   1.0293479e-05   5.5315611e-03
   1.0355425e-05   5.4579407e-03
   1.0417745e-05   5.3853007e-03
   1.0480439e-05   5.3136280e-03
   1.0543511e-05   5.2429097e-03
   1.0606962e-05   5.1731331e-03
   1.0670795e-05   5.1042857e-03
   1.0735012e-05   5.0363551e-03
   1.0799616e-05   4.9693291e-03
   1.0864608e-05   4.9031956e-03
   1.0929992e-05   4.8379428e-03
   1.0995769e-05   4.7735590e-03
   1.1061942e-05   4.7100325e-03
   1.1128513e-05   4.6473519e-03
   1.1195485e-05   4.5855060e-03
   1.1262860e-05   4.5244836e-03
   1.1330640e-05   4.4642738e-03
   1.1398828e-05   4.4048658e-03
   1.1467427e-05   4.3462489e-03
   1.1536438e-05   4.2884125e-03
   1.1605865e-05   4.2313462e-03
   1.1675709e-05   4.1750398e-03
   1.1745974e-05   4.1194832e-03
   1.1816662e-05   4.0646663e-03
   1.1887775e-05   4.0105794e-03
   1.1959316e-05   3.9572126e-03
   1.2031288e-05   3.9045564e-03
   1.2103692e-05   3.8526014e-03
   1.2176533e-05   3.8013382e-03
   1.2249812e-05   3.7507575e-03
   1.2323531e-05   3.7008503e-03
   1.2397695e-05   3.6516075e-03
   1.2472305e-05   3.6030205e-03
   1.2547363e-05   3.5550803e-03
   1.2622874e-05   3.5077785e-03
   1.2698839e-05   3.4611064e-03
   1.2775261e-05   3.4150557e-03
   1.2852143e-05   3.3696182e-03
   1.2929488e-05   3.3247856e-03
   1.3007298e-05   3.2805499e-03
   1.3085576e-05   3.2369031e-03
   1.3164326e-05   3.1938374e-03
   1.3243549e-05   3.1513450e-03
   1.3323249e-05   3.1094184e-03
   1.3403429e-05   3.0680499e-03
   1.3484091e-05   3.0272322e-03
   1.3565239e-05   2.9869579e-03
   1.3646875e-05   2.9472197e-03
   1.3729002e-05   2.9080105e-03
   1.3811624e-05   2.8693233e-03
   1.3894743e-05   2.8311511e-03
   1.3978362e-05   2.7934871e-03
   1.4062484e-05   2.7563244e-03
   1.4147113e-05   2.7196564e-03
   1.4232251e-05   2.6834766e-03
   1.4317901e-05   2.6477783e-03
   1.4404066e-05   2.6125552e-03
   1.4490751e-05   2.5778010e-03
   1.4577956e-05   2.5435094e-03
   1.4665687e-05   2.5096743e-03
   1.4753946e-05   2.4762895e-03
   1.4842736e-05   2.4433491e-03
   1.4932060e-05   2.4108471e-03
   1.5021921e-05   2.3787777e-03
   1.5112324e-05   2.3471352e-03
   1.5203270e-05   2.3159139e-03
   1.5294764e-05   2.2851081e-03
   1.5386809e-05   2.2547123e-03
   1.5479407e-05   2.2247210e-03
   1.5572563e-05   2.1951289e-03
   1.5666279e-05   2.1659307e-03
   1.5760559e-05   2.1371210e-03
   1.5855407e-05   2.1086948e-03
   1.5950825e-05   2.0806469e-03
   1.6046818e-05   2.0529723e-03
   1.6143388e-05   2.0256659e-03
   1.6240540e-05   1.9987230e-03
   1.6338276e-05   1.9721386e-03
   1.6436600e-05   1.9459081e-03
   1.6535516e-05   1.9200265e-03
   1.6635027e-05   1.8944894e-03
   1.6735138e-05   1.8692922e-03
   1.6835850e-05   1.8444302e-03
   1.6937169e-05   1.8198991e-03
   1.7039098e-05   1.7956944e-03
   1.7141639e-05   1.7718118e-03
   1.7244798e-05   1.7482470e-03
   1.7348578e-05   1.7249958e-03
   1.7452983e-05   1.7020540e-03
   1.7558015e-05   1.6794174e-03
   1.7663680e-05   1.6570820e-03
   1.7769981e-05   1.6350439e-03
   1.7876921e-05   1.6132990e-03
   1.7984505e-05   1.5918434e-03
   1.8092736e-05   1.5706732e-03
   1.8201619e-05   1.5497848e-03
   1.8311157e-05   1.5291743e-03
   1.8421354e-05   1.5088380e-03
   1.8532215e-05   1.4887723e-03
   1.8643742e-05   1.4689736e-03
   1.8755941e-05   1.4494382e-03
   1.8868815e-05   1.4301628e-03
   1.8982368e-05   1.4111439e-03
   1.9096605e-05   1.3923780e-03
   1.9211529e-05   1.3738617e-03
   1.9327144e-05   1.3555918e-03
   1.9443456e-05   1.3375649e-03
   1.9560467e-05   1.3197779e-03
   1.9678183e-05   1.3022275e-03
   1.9796607e-05   1.2849106e-03
   1.9915744e-05   1.2678241e-03
   2.0035597e-05   1.2509648e-03
   2.0156172e-05   1.2343299e-03
   2.0277473e-05   1.2179162e-03
   2.0399503e-05   1.2017209e-03
   2.0522268e-05   1.1857411e-03
   2.0645772e-05   1.1699738e-03
   2.0770019e-05   1.1544163e-03
   2.0895014e-05   1.1390657e-03
   2.1020761e-05   1.1239193e-03
   2.1147264e-05   1.1089744e-03
   2.1274529e-05   1.0942283e-03
   2.1402560e-05   1.0796784e-03
   2.1531362e-05   1.0653220e-03
   2.1660938e-05   1.0511565e-03
   2.1791295e-05   1.0371795e-03
   2.1922435e-05   1.0233884e-03
   2.2054365e-05   1.0097808e-03
   2.2187089e-05   9.9635410e-04
   2.2320612e-05   9.8310603e-04
   2.2454938e-05   9.7003418e-04
   2.2590073e-05   9.5713620e-04
   2.2726021e-05   9.4440977e-04
   2.2862787e-05   9.3185262e-04
   2.3000376e-05   9.1946248e-04
   2.3138793e-05   9.0723714e-04
   2.3278043e-05   8.9517441e-04
   2.3418131e-05   8.8327211e-04
   2.3559062e-05   8.7152812e-04
   2.3700842e-05   8.5994032e-04
   2.3843474e-05   8.4850664e-04
   2.3986965e-05   8.3722504e-04
   2.4131319e-05   8.2609347e-04
   2.4276543e-05   8.1510996e-04
   2.4422640e-05   8.0427252e-04
   2.4569616e-05   7.9357921e-04
   2.4717477e-05   7.8302813e-04
   2.4866228e-05   7.7261736e-04
   2.5015873e-05   7.6234505e-04
   2.5166420e-05   7.5220936e-04
   2.5317872e-05   7.4220846e-04
   2.5470236e-05   7.3234057e-04
   2.5623517e-05   7.2260390e-04
   2.5777720e-05   7.1299673e-04
   2.5932851e-05   7.0351732e-04
   2.6088916e-05   6.9416397e-04
   2.6245920e-05   6.8493501e-04
   2.6403869e-05   6.7582878e-04
   2.6562769e-05   6.6684365e-04
   2.6722624e-05   6.5797801e-04
   2.6883442e-05   6.4923027e-04
   2.7045228e-05   6.4059885e-04
   2.7207987e-05   6.3208222e-04
   2.7371725e-05   6.2367884e-04
   2.7536449e-05   6.1538721e-04
   2.7702165e-05   6.0720585e-04
   2.7868877e-05   5.9913327e-04
   2.8036593e-05   5.9116805e-04
   2.8205318e-05   5.8330874e-04
   2.8375059e-05   5.7555394e-04
   2.8545821e-05   5.6790227e-04
   2.8717611e-05   5.6035234e-04
   2.8890435e-05   5.5290280e-04
   2.9064298e-05   5.4555232e-04
   2.9239208e-05   5.3829959e-04
   2.9415171e-05   5.3114330e-04
   2.9592192e-05   5.2408216e-04
   2.9770279e-05   5.1711492e-04
   2.9949438e-05   5.1024031e-04
   3.0129675e-05   5.0345712e-04
   3.0310996e-05   4.9676413e-04
   3.0493409e-05   4.9016013e-04
   3.0676919e-05   4.8364394e-04
   3.0861534e-05   4.7721440e-04
   3.1047260e-05   4.7087034e-04
   3.1234103e-05   4.6461064e-04
   3.1422071e-05   4.5843417e-04
   3.1611171e-05   4.5233983e-04
   3.1801408e-05   4.4632652e-04
   3.1992790e-05   4.4039316e-04
   3.2185324e-05   4.3453870e-04
   3.2379016e-05   4.2876207e-04
   3.2573874e-05   4.2306226e-04
   3.2769905e-05   4.1743822e-04
   3.2967115e-05   4.1188897e-04
   3.3165513e-05   4.0641350e-04
   3.3365104e-05   4.0101082e-04
   3.3565896e-05   3.9567998e-04
   3.3767897e-05   3.9042002e-04
   3.3971113e-05   3.8523000e-04
   3.4175553e-05   3.8010897e-04
   3.4381223e-05   3.7505604e-04
   3.4588130e-05   3.7007028e-04
   3.4796283e-05   3.6515082e-04
   3.5005688e-05   3.6029676e-04
   3.5216353e-05   3.5550724e-04
   3.5428287e-05   3.5078139e-04
   3.5641495e-05   3.4611838e-04
   3.5855987e-05   3.4151736e-04
   3.6071770e-05   3.3697751e-04
   3.6288851e-05   3.3249803e-04
   3.6507239e-05   3.2807809e-04
   3.6726940e-05   3.2371692e-04
   3.6947965e-05   3.1941373e-04
   3.7170319e-05   3.1516776e-04
   3.7394011e-05   3.1097823e-04
   3.7619050e-05   3.0684440e-04
   3.7845442e-05   3.0276553e-04
   3.8073198e-05   2.9874088e-04
   3.8302323e-05   2.9476975e-04
   3.8532828e-05   2.9085141e-04
   3.8764720e-05   2.8698516e-04
   3.8998008e-05   2.8317031e-04
   3.9232699e-05   2.7940618e-04
   3.9468803e-05   2.7569209e-04
   3.9706328e-05   2.7202737e-04
   3.9945282e-05   2.6841138e-04
   4.0185674e-05   2.6484346e-04
   4.0427513e-05   2.6132297e-04
   4.0670807e-05   2.5784929e-04
   4.0915565e-05   2.5442178e-04
   4.1161797e-05   2.5103984e-04
   4.1409510e-05   2.4770286e-04
   4.1658714e-05   2.4441025e-04
   4.1909417e-05   2.4116140e-04
   4.2161630e-05   2.3795575e-04
   4.2415360e-05   2.3479271e-04
   4.2670617e-05   2.3167172e-04
   4.2927410e-05   2.2859222e-04
   4.3185749e-05   2.2555366e-04
   4.3445642e-05   2.2255550e-04
   4.3707100e-05   2.1959719e-04
   4.3970131e-05   2.1667821e-04
   4.4234745e-05   2.1379803e-04
   4.4500951e-05   2.1095614e-04
   4.4768759e-05   2.0815203e-04
   4.5038179e-05   2.0538520e-04
   4.5309221e-05   2.0265515e-04
   4.5581893e-05   1.9996139e-04
   4.5856207e-05   1.9730344e-04
   4.6132171e-05   1.9468083e-04
   4.6409796e-05   1.9209308e-04
   4.6689092e-05   1.8953972e-04
   4.6970068e-05   1.8702031e-04
   4.7252736e-05   1.8453440e-04
   4.7537105e-05   1.8208153e-04
   4.7823185e-05   1.7966126e-04
   4.8110986e-05   1.7727317e-04
   4.8400520e-05   1.7491683e-04
   4.8691796e-05   1.7259181e-04
   4.8984825e-05   1.7029769e-04
   4.9279618e-05   1.6803407e-04
   4.9576184e-05   1.6580055e-04
   4.9874535e-05   1.6359671e-04
   5.0174682e-05   1.6142217e-04
   5.0476635e-05   1.5927654e-04
   5.0780405e-05   1.5715942e-04
   5.1086004e-05   1.5507045e-04
   5.1393441e-05   1.5300925e-04
   5.1702729e-05   1.5097545e-04
   5.2013877e-05   1.4896869e-04
   5.2326899e-05   1.4698860e-04
   5.2641804e-05   1.4503483e-04
   5.2958604e-05   1.4310703e-04
   5.3277311e-05   1.4120486e-04
   5.3597936e-05   1.3932798e-04
   5.3920490e-05   1.3747604e-04
   5.4244986e-05   1.3564872e-04
   5.4571434e-05   1.3384569e-04
   5.4899847e-05   1.3206663e-04
   5.5230236e-05   1.3031122e-04
   5.5562614e-05   1.2857914e-04
   5.5896991e-05   1.2687008e-04
   5.6233382e-05   1.2518375e-04
   5.6571796e-05   1.2351982e-04
   5.6912247e-05   1.2187802e-04
   5.7254747e-05   1.2025804e-04
   5.7599308e-05   1.1865960e-04
   5.7945943e-05   1.1708240e-04
   5.8294664e-05   1.1552617e-04
   5.8645483e-05   1.1399062e-04
   5.8998414e-05   1.1247548e-04
   5.9353468e-05   1.1098049e-04
   5.9710660e-05   1.0950537e-04
   6.0070001e-05   1.0804985e-04
   6.0431504e-05   1.0661368e-04
   6.0795183e-05   1.0519661e-04
   6.1161051e-05   1.0379837e-04
   6.1529120e-05   1.0241871e-04
   6.1899404e-05   1.0105739e-04
   6.2271917e-05   9.9714173e-05
   6.2646672e-05   9.8388806e-05
   6.3023682e-05   9.7081057e-05
   6.3402961e-05   9.5790691e-05
   6.3784522e-05   9.4517476e-05
   6.4168379e-05   9.3261186e-05
   6.4554547e-05   9.2021594e-05
   6.4943039e-05   9.0798480e-05
   6.5333868e-05   8.9591623e-05
   6.5727050e-05   8.8400808e-05
   6.6122598e-05   8.7225822e-05
   6.6520526e-05   8.6066454e-05
   6.6920849e-05   8.4922496e-05
   6.7323581e-05   8.3793744e-05
   6.7728736e-05   8.2679996e-05
   6.8136330e-05   8.1581052e-05
   6.8546377e-05   8.0496715e-05
   6.8958892e-05   7.9426791e-05
   6.9373889e-05   7.8371088e-05
   6.9791384e-05   7.7329418e-05
   7.0211391e-05   7.6301594e-05
   7.0633925e-05   7.5287432e-05
   7.1059003e-05   7.4286750e-05
   7.1486638e-05   7.3299370e-05
   7.1916848e-05   7.2325113e-05
   7.2349646e-05   7.1363806e-05
   7.2785049e-05   7.0415277e-05
   7.3223072e-05   6.9479356e-05
   7.3663731e-05   6.8555875e-05
   7.4107042e-05   6.7644669e-05
   7.4553021e-05   6.6745574e-05
   7.5001683e-05   6.5858431e-05
   7.5453046e-05   6.4983079e-05
   7.5907125e-05   6.4119362e-05
   7.6363937e-05   6.3267125e-05
   7.6823498e-05   6.2426217e-05
   7.7285825e-05   6.1596485e-05
   7.7750934e-05   6.0777782e-05
   7.8218841e-05   5.9969962e-05
   7.8689565e-05   5.9172878e-05
   7.9163122e-05   5.8386390e-05
   7.9639528e-05   5.7610355e-05
   8.0118802e-05   5.6844635e-05
   8.0600960e-05   5.6089093e-05
   8.1086019e-05   5.5343593e-05
   8.1573998e-05   5.4608003e-05
   8.2064913e-05   5.3882189e-05
   8.2558783e-05   5.3166023e-05
   8.3055624e-05   5.2459376e-05
   8.3555456e-05   5.1762122e-05
   8.4058296e-05   5.1074135e-05
   8.4564162e-05   5.0395293e-05
   8.5073072e-05   4.9725474e-05
   8.5585045e-05   4.9064558e-05
   8.6100099e-05   4.8412426e-05
   8.6618252e-05   4.7768962e-05
   8.7139524e-05   4.7134052e-05
   8.7663933e-05   4.6507580e-05
   8.8191497e-05   4.5889434e-05
   8.8722237e-05   4.5279506e-05
   8.9256171e-05   4.4677684e-05
   8.9793318e-05   4.4083861e-05
   9.0333697e-05   4.3497931e-05
   9.0877328e-05   4.2919789e-05
   9.1424231e-05   4.2349331e-05
   9.1974426e-05   4.1786456e-05
   9.2527931e-05   4.1231062e-05
   9.3084768e-05   4.0683050e-05
   9.3644955e-05   4.0142322e-05
   9.4208514e-05   3.9608781e-05
   9.4775464e-05   3.9082332e-05
   9.5345826e-05   3.8562880e-05
   9.5919621e-05   3.8050333e-05
   9.6496869e-05   3.7544598e-05
   9.7077590e-05   3.7045585e-05
   9.7661807e-05   3.6553204e-05
   9.8249539e-05   3.6067368e-05
   9.8840808e-05   3.5587990e-05
   9.9435636e-05   3.5114983e-05
   1.0003404e-04   3.4648263e-05
   1.0063605e-04   3.4187746e-05
   1.0124168e-04   3.3733351e-05
   1.0185096e-04   3.3284995e-05
   1.0246390e-04   3.2842598e-05
   1.0308053e-04   3.2406081e-05
   1.0370088e-04   3.1975367e-05
   1.0432495e-04   3.1550377e-05
   1.0495278e-04   3.1131036e-05
   1.0558439e-04   3.0717268e-05
   1.0621980e-04   3.0309000e-05
   1.0685904e-04   2.9906159e-05
   1.0750212e-04   2.9508671e-05
   1.0814907e-04   2.9116467e-05
   1.0879992e-04   2.8729476e-05
   1.0945468e-04   2.8347629e-05
   1.1011338e-04   2.7970857e-05
   1.1077605e-04   2.7599092e-05
   1.1144270e-04   2.7232269e-05
   1.1211337e-04   2.6870321e-05
   1.1278807e-04   2.6513185e-05
   1.1346683e-04   2.6160795e-05
   1.1414968e-04   2.5813088e-05
   1.1483664e-04   2.5470004e-05
   1.1552773e-04   2.5131479e-05
   1.1622298e-04   2.4797454e-05
   1.1692241e-04   2.4467868e-05
   1.1762605e-04   2.4142663e-05
   1.1833393e-04   2.3821780e-05
   1.1904607e-04   2.3505163e-05
   1.1976249e-04   2.3192753e-05
   1.2048323e-04   2.2884496e-05
   1.2120830e-04   2.2580336e-05
   1.2193774e-04   2.2280219e-05
   1.2267156e-04   2.1984091e-05
   1.2340980e-04   2.1691898e-05
   1.2415249e-04   2.1403589e-05
   1.2489964e-04   2.1119112e-05
   1.2565129e-04   2.0838417e-05
   1.2640747e-04   2.0561452e-05
   1.2716819e-04   2.0288168e-05
   1.2793349e-04   2.0018516e-05
   1.2870340e-04   1.9752449e-05
   1.2947795e-04   1.9489918e-05
   1.3025715e-04   1.9230876e-05
   1.3104104e-04   1.8975277e-05
   1.3182965e-04   1.8723076e-05
   1.3262301e-04   1.8474226e-05
   1.3342114e-04   1.8228684e-05
   1.3422407e-04   1.7986406e-05
   1.3503183e-04   1.7747347e-05
   1.3584446e-04   1.7511467e-05
   1.3666198e-04   1.7278721e-05
   1.3748441e-04   1.7049068e-05
   1.3831180e-04   1.6822469e-05
   1.3914417e-04   1.6598880e-05
   1.3998154e-04   1.6378264e-05
   1.4082395e-04   1.6160580e-05
   1.4167144e-04   1.5945789e-05
   1.4252402e-04   1.5733853e-05
   1.4338174e-04   1.5524734e-05
   1.4424461e-04   1.5318394e-05
   1.4511268e-04   1.5114797e-05
   1.4598598e-04   1.4913906e-05
   1.4686452e-04   1.4715684e-05
   1.4774836e-04   1.4520098e-05
   1.4863752e-04   1.4327111e-05
   1.4953202e-04   1.4136689e-05
   1.5043191e-04   1.3948798e-05
   1.5133721e-04   1.3763404e-05
   1.5224797e-04   1.3580475e-05
   1.5316420e-04   1.3399976e-05
   1.5408595e-04   1.3221877e-05
   1.5501324e-04   1.3046145e-05
   1.5594612e-04   1.2872748e-05
   1.5688461e-04   1.2701657e-05
   1.5782875e-04   1.2532839e-05
   1.5877856e-04   1.2366265e-05
   1.5973410e-04   1.2201905e-05
   1.6069539e-04   1.2039729e-05
   1.6166246e-04   1.1879709e-05
   1.6263535e-04   1.1721816e-05
   1.6361409e-04   1.1566021e-05
   1.6459873e-04   1.1412297e-05
   1.6558929e-04   1.1260616e-05
   1.6658581e-04   1.1110952e-05
   1.6758833e-04   1.0963276e-05
   1.6859688e-04   1.0817563e-05
   1.6961151e-04   1.0673787e-05
   1.7063223e-04   1.0531922e-05
   1.7165910e-04   1.0391942e-05
   1.7269215e-04   1.0253823e-05
   1.7373142e-04   1.0117540e-05
   1.7477694e-04   9.9830675e-06
   1.7582876e-04   9.8503827e-06
   1.7688690e-04   9.7194614e-06
   1.7795141e-04   9.5902802e-06
   1.7902233e-04   9.4628160e-06
   1.8009969e-04   9.3370459e-06
   1.8118354e-04   9.2129474e-06
   1.8227391e-04   9.0904983e-06
   1.8337084e-04   8.9696767e-06
   1.8447437e-04   8.8504610e-06
   1.8558455e-04   8.7328297e-06
   1.8670140e-04   8.6167619e-06
   1.8782498e-04   8.5022368e-06
   1.8895531e-04   8.3892338e-06
   1.9009245e-04   8.2777327e-06
   1.9123644e-04   8.1677136e-06
   1.9238731e-04   8.0591568e-06
   1.9354510e-04   7.9520428e-06
   1.9470986e-04   7.8463525e-06
   1.9588163e-04   7.7420669e-06
   1.9706045e-04   7.6391674e-06
   1.9824637e-04   7.5376355e-06
   1.9943943e-04   7.4374530e-06
   2.0063966e-04   7.3386021e-06
   2.0184712e-04   7.2410651e-06
   2.0306184e-04   7.1448244e-06
   2.0428387e-04   7.0498628e-06
   2.0551326e-04   6.9561634e-06
   2.0675005e-04   6.8637093e-06
   2.0799428e-04   6.7724840e-06
   2.0924599e-04   6.6824713e-06
   2.1050524e-04   6.5936548e-06
   2.1177207e-04   6.5060189e-06
   2.1304652e-04   6.4195477e-06
   2.1432864e-04   6.3342258e-06
   2.1561848e-04   6.2500379e-06
   2.1691608e-04   6.1669690e-06
   2.1822149e-04   6.0850041e-06
   2.1953476e-04   6.0041286e-06
   2.2085592e-04   5.9243280e-06
   2.2218504e-04   5.8455881e-06
   2.2352216e-04   5.7678947e-06
   2.2486732e-04   5.6912339e-06
   2.2622058e-04   5.6155920e-06
   2.2758199e-04   5.5409555e-06
   2.2895158e-04   5.4673110e-06
   2.3032942e-04   5.3946453e-06
   2.3171555e-04   5.3229454e-06
   2.3311003e-04   5.2521984e-06
   2.3451289e-04   5.1823917e-06
   2.3592420e-04   5.1135129e-06
   2.3734400e-04   5.0455495e-06
   2.3877234e-04   4.9784894e-06
   2.4020928e-04   4.9123206e-06
   2.4165487e-04   4.8470312e-06
   2.4310916e-04   4.7826097e-06
   2.4457220e-04   4.7190443e-06
   2.4604404e-04   4.6563238e-06
   2.4752475e-04   4.5944369e-06
   2.4901436e-04   4.5333725e-06
   2.5051294e-04   4.4731198e-06
   2.5202053e-04   4.4136678e-06
   2.5353720e-04   4.3550061e-06
   2.5506300e-04   4.2971240e-06
   2.5659797e-04   4.2400112e-06
   2.5814219e-04   4.1836575e-06
   2.5969570e-04   4.1280528e-06
   2.6125856e-04   4.0731871e-06
   2.6283082e-04   4.0190507e-06
   2.6441255e-04   3.9656338e-06
   2.6600379e-04   3.9129268e-06
   2.6760461e-04   3.8609204e-06
   2.6921506e-04   3.8096052e-06
   2.7083521e-04   3.7589720e-06
   2.7246511e-04   3.7090118e-06
   2.7410481e-04   3.6597156e-06
   2.7575438e-04   3.6110745e-06
   2.7741388e-04   3.5630800e-06
   2.7908337e-04   3.5157234e-06
   2.8076290e-04   3.4689962e-06
   2.8245255e-04   3.4228900e-06
   2.8415236e-04   3.3773966e-06
   2.8586239e-04   3.3325079e-06
   2.8758272e-04   3.2882158e-06
   2.8931341e-04   3.2445124e-06
   2.9105451e-04   3.2013898e-06
   2.9280608e-04   3.1588404e-06
   2.9456820e-04   3.1168565e-06
   2.9634092e-04   3.0754306e-06
   2.9812431e-04   3.0345553e-06
   2.9991844e-04   2.9942233e-06
   3.0172336e-04   2.9544273e-06
   3.0353914e-04   2.9151603e-06
   3.0536585e-04   2.8764151e-06
   3.0720355e-04   2.8381849e-06
   3.0905231e-04   2.8004628e-06
   3.1091220e-04   2.7632421e-06
   3.1278328e-04   2.7265161e-06
   3.1466562e-04   2.6902782e-06
   3.1655929e-04   2.6545219e-06
   3.1846436e-04   2.6192409e-06
   3.2038089e-04   2.5844288e-06
   3.2230895e-04   2.5500794e-06
   3.2424862e-04   2.5161865e-06
   3.2619996e-04   2.4827441e-06
   3.2816304e-04   2.4497461e-06
   3.3013794e-04   2.4171868e-06
   3.3212472e-04   2.3850601e-06
   3.3412346e-04   2.3533605e-06
   3.3613422e-04   2.3220822e-06
   3.3815709e-04   2.2912196e-06
   3.4019213e-04   2.2607672e-06
   3.4223942e-04   2.2307196e-06
   3.4429903e-04   2.2010713e-06
   3.4637104e-04   2.1718170e-06
   3.4845551e-04   2.1429516e-06
   3.5055253e-04   2.1144698e-06
   3.5266216e-04   2.0863666e-06
   3.5478450e-04   2.0586369e-06
   3.5691960e-04   2.0312757e-06
   3.5906756e-04   2.0042782e-06
   3.6122844e-04   1.9776395e-06
   3.6340233e-04   1.9513549e-06
   3.6558929e-04   1.9254196e-06
   3.6778942e-04   1.8998291e-06
   3.7000279e-04   1.8745786e-06
   3.7222948e-04   1.8496637e-06
   3.7446957e-04   1.8250800e-06
   3.7672315e-04   1.8008231e-06
   3.7899028e-04   1.7768885e-06
   3.8127106e-04   1.7532720e-06
   3.8356556e-04   1.7299695e-06
   3.8587387e-04   1.7069766e-06
   3.8819607e-04   1.6842893e-06
   3.9053225e-04   1.6619036e-06
   3.9288249e-04   1.6398154e-06
   3.9524687e-04   1.6180208e-06
   3.9762548e-04   1.5965158e-06
   4.0001840e-04   1.5752967e-06
   4.0242573e-04   1.5543596e-06
   4.0484754e-04   1.5337007e-06
   4.0728393e-04   1.5133164e-06
   4.0973498e-04   1.4932031e-06
   4.1220078e-04   1.4733571e-06
   4.1468142e-04   1.4537748e-06
   4.1717699e-04   1.4344528e-06
   4.1968757e-04   1.4153877e-06
   4.2221327e-04   1.3965759e-06
   4.2475416e-04   1.3780141e-06
   4.2731035e-04   1.3596991e-06
   4.2988192e-04   1.3416275e-06
   4.3246896e-04   1.3237960e-06
   4.3507158e-04   1.3062016e-06
   4.3768985e-04   1.2888410e-06
   4.4032388e-04   1.2717111e-06
   4.4297377e-04   1.2548089e-06
   4.4563960e-04   1.2381314e-06
   4.4832148e-04   1.2216755e-06
   4.5101949e-04   1.2054383e-06
   4.5373374e-04   1.1894170e-06
   4.5646433e-04   1.1736086e-06
   4.5921135e-04   1.1580102e-06
   4.6197490e-04   1.1426193e-06
   4.6475508e-04   1.1274328e-06
   4.6755199e-04   1.1124482e-06
   4.7036574e-04   1.0976628e-06
   4.7319642e-04   1.0830739e-06
   4.7604413e-04   1.0686788e-06
   4.7890898e-04   1.0544751e-06
   4.8179107e-04   1.0404602e-06
   4.8469051e-04   1.0266316e-06
   4.8760739e-04   1.0129867e-06
   4.9054183e-04   9.9952319e-07
   4.9349393e-04   9.8623863e-07
   4.9646379e-04   9.7313063e-07
   4.9945153e-04   9.6019685e-07
   5.0245725e-04   9.4743498e-07
   5.0548105e-04   9.3484272e-07
   5.0852306e-04   9.2241782e-07
   5.1158337e-04   9.1015806e-07
   5.1466209e-04   8.9806124e-07
   5.1775935e-04   8.8612520e-07
   5.2087524e-04   8.7434780e-07
   5.2400989e-04   8.6272693e-07
   5.2716340e-04   8.5126052e-07
   5.3033589e-04   8.3994650e-07
   5.3352747e-04   8.2878286e-07
   5.3673826e-04   8.1776760e-07
   5.3996837e-04   8.0689873e-07
   5.4321792e-04   7.9617432e-07
   5.4648702e-04   7.8559245e-07
   5.4977580e-04   7.7515123e-07
   5.5308437e-04   7.6484877e-07
   5.5641285e-04   7.5468325e-07
   5.5976136e-04   7.4465283e-07
   5.6313003e-04   7.3475573e-07
   5.6651897e-04   7.2499017e-07
   5.6992830e-04   7.1535440e-07
   5.7335815e-04   7.0584670e-07
   5.7680864e-04   6.9646536e-07
   5.8027989e-04   6.8720872e-07
   5.8377204e-04   6.7807510e-07
   5.8728520e-04   6.6906287e-07
   5.9081950e-04   6.6017043e-07
   5.9437507e-04   6.5139617e-07
   5.9795204e-04   6.4273854e-07
   6.0155054e-04   6.3419597e-07
   6.0517069e-04   6.2576693e-07
   6.0881263e-04   6.1744993e-07
   6.1247649e-04   6.0924347e-07
   6.1616240e-04   6.0114608e-07
   6.1987048e-04   5.9315631e-07
   6.2360089e-04   5.8527273e-07
   6.2735374e-04   5.7749394e-07
   6.3112918e-04   5.6981853e-07
   6.3492733e-04   5.6224513e-07
   6.3874835e-04   5.5477239e-07
   6.4259236e-04   5.4739897e-07
   6.4645950e-04   5.4012355e-07
   6.5034992e-04   5.3294482e-07
   6.5426375e-04   5.2586151e-07
   6.5820113e-04   5.1887234e-07
   6.6216221e-04   5.1197607e-07
   6.6614713e-04   5.0517145e-07
   6.7015602e-04   4.9845727e-07
   6.7418905e-04   4.9183233e-07
   6.7824634e-04   4.8529544e-07
   6.8232805e-04   4.7884543e-07
   6.8643433e-04   4.7248114e-07
   6.9056531e-04   4.6620145e-07
   6.9472116e-04   4.6000521e-07
   6.9890202e-04   4.5389133e-07
   7.0310804e-04   4.4785871e-07
   7.0733937e-04   4.4190627e-07
   7.1159616e-04   4.3603294e-07
   7.1587857e-04   4.3023768e-07
   7.2018675e-04   4.2451943e-07
   7.2452086e-04   4.1887719e-07
   7.2888106e-04   4.1330994e-07
   7.3326749e-04   4.0781668e-07
   7.3768032e-04   4.0239644e-07
   7.4211971e-04   3.9704823e-07
   7.4658581e-04   3.9177110e-07
   7.5107879e-04   3.8656412e-07
   7.5559881e-04   3.8142634e-07
   7.6014603e-04   3.7635684e-07
   7.6472061e-04   3.7135472e-07
   7.6932273e-04   3.6641909e-07
   7.7395254e-04   3.6154905e-07
   7.7861022e-04   3.5674374e-07
   7.8329592e-04   3.5200230e-07
   7.8800982e-04   3.4732388e-07
   7.9275210e-04   3.4270763e-07
   7.9752291e-04   3.3815274e-07
   8.0232243e-04   3.3365839e-07
   8.0715083e-04   3.2922377e-07
   8.1200830e-04   3.2484810e-07
   8.1689499e-04   3.2053058e-07
   8.2181110e-04   3.1627044e-07
   8.2675678e-04   3.1206692e-07
   8.3173224e-04   3.0791928e-07
   8.3673763e-04   3.0382676e-07
   8.4177315e-04   2.9978863e-07
   8.4683897e-04   2.9580417e-07
   8.5193528e-04   2.9187267e-07
   8.5706225e-04   2.8799342e-07
   8.6222009e-04   2.8416573e-07
   8.6740896e-04   2.8038892e-07
   8.7262906e-04   2.7666230e-07
   8.7788057e-04   2.7298521e-07
   8.8316369e-04   2.6935700e-07
   8.8847860e-04   2.6577700e-07
   8.9382549e-04   2.6224459e-07
   8.9920457e-04   2.5875913e-07
   9.0461601e-04   2.5531999e-07
   9.1006002e-04   2.5192656e-07
   9.1553680e-04   2.4857823e-07
   9.2104653e-04   2.4527440e-07
   9.2658942e-04   2.4201449e-07
   9.3216567e-04   2.3879790e-07
   9.3777548e-04   2.3562406e-07
   9.4341904e-04   2.3249241e-07
   9.4909657e-04   2.2940238e-07
   9.5480827e-04   2.2635342e-07
   9.6055434e-04   2.2334498e-07
   9.6633499e-04   2.2037653e-07
   9.7215043e-04   2.1744753e-07
   9.7800087e-04   2.1455746e-07
   9.8388651e-04   2.1170580e-07
   9.8980758e-04   2.0889204e-07
   9.9576428e-04   2.0611568e-07
   1.0017568e-03   2.0337622e-07
   1.0077854e-03   2.0067317e-07
   1.0138503e-03   1.9800604e-07
   1.0199517e-03   1.9537437e-07
   1.0260898e-03   1.9277767e-07
   1.0322649e-03   1.9021548e-07
   1.0384771e-03   1.8768735e-07
   1.0447267e-03   1.8519282e-07
   1.0510139e-03   1.8273144e-07
   1.0573389e-03   1.8030278e-07
   1.0637020e-03   1.7790639e-07
   1.0701034e-03   1.7554186e-07
   1.0765433e-03   1.7320875e-07
   1.0830220e-03   1.7090665e-07
   1.0895397e-03   1.6863515e-07
   1.0960966e-03   1.6639384e-07
   1.1026929e-03   1.6418232e-07
   1.1093289e-03   1.6200019e-07
   1.1160049e-03   1.5984706e-07
   1.1227211e-03   1.5772255e-07
   1.1294777e-03   1.5562628e-07
   1.1362749e-03   1.5355787e-07
   1.1431130e-03   1.5151695e-07
   1.1499923e-03   1.4950315e-07
   1.1569130e-03   1.4751612e-07
   1.1638754e-03   1.4555550e-07
   1.1708796e-03   1.4362094e-07
   1.1779260e-03   1.4171209e-07
   1.1850148e-03   1.3982861e-07
   1.1921463e-03   1.3797017e-07
   1.1993207e-03   1.3613642e-07
   1.2065382e-03   1.3432705e-07
   1.2137992e-03   1.3254172e-07
   1.2211039e-03   1.3078012e-07
   1.2284525e-03   1.2904194e-07
   1.2358454e-03   1.2732686e-07
   1.2432828e-03   1.2563457e-07
   1.2507649e-03   1.2396478e-07
   1.2582920e-03   1.2231717e-07
   1.2658645e-03   1.2069147e-07
   1.2734825e-03   1.1908737e-07
   1.2811464e-03   1.1750460e-07
   1.2888564e-03   1.1594286e-07
   1.2966127e-03   1.1440187e-07
   1.3044158e-03   1.1288137e-07
   1.3122658e-03   1.1138108e-07
   1.3201631e-03   1.0990072e-07
   1.3281079e-03   1.0844004e-07
   1.3361005e-03   1.0699878e-07
   1.3441412e-03   1.0557667e-07
   1.3522303e-03   1.0417346e-07
   1.3603680e-03   1.0278891e-07
   1.3685548e-03   1.0142275e-07
   1.3767908e-03   1.0007475e-07
   1.3850764e-03   9.8744670e-08
   1.3934118e-03   9.7432266e-08
   1.4017974e-03   9.6137304e-08
   1.4102335e-03   9.4859554e-08
   1.4187203e-03   9.3598787e-08
   1.4272582e-03   9.2354776e-08
   1.4358475e-03   9.1127299e-08
   1.4444885e-03   8.9916136e-08
   1.4531815e-03   8.8721071e-08
   1.4619268e-03   8.7541889e-08
   1.4707247e-03   8.6378380e-08
   1.4795756e-03   8.5230335e-08
   1.4884797e-03   8.4097548e-08
   1.4974374e-03   8.2979817e-08
   1.5064491e-03   8.1876941e-08
   1.5155149e-03   8.0788724e-08
   1.5246354e-03   7.9714970e-08
   1.5338107e-03   7.8655488e-08
   1.5430412e-03   7.7610087e-08
   1.5523273e-03   7.6578580e-08
   1.5616692e-03   7.5560782e-08
   1.5710674e-03   7.4556513e-08
   1.5805222e-03   7.3565590e-08
   1.5900338e-03   7.2587839e-08
   1.5996027e-03   7.1623082e-08
   1.6092292e-03   7.0671147e-08
   1.6189136e-03   6.9731865e-08
   1.6286562e-03   6.8805067e-08
   1.6384575e-03   6.7890587e-08
   1.6483178e-03   6.6988260e-08
   1.6582375e-03   6.6097927e-08
   1.6682168e-03   6.5219427e-08
   1.6782562e-03   6.4352603e-08
   1.6883560e-03   6.3497300e-08
   1.6985166e-03   6.2653364e-08
   1.7087383e-03   6.1820646e-08
   1.7190216e-03   6.0998994e-08
   1.7293667e-03   6.0188264e-08
   1.7397741e-03   5.9388308e-08
   1.7502441e-03   5.8598985e-08
   1.7607772e-03   5.7820153e-08
   1.7713736e-03   5.7051671e-08
   1.7820338e-03   5.6293404e-08
   1.7927581e-03   5.5545215e-08
   1.8035470e-03   5.4806970e-08
   1.8144008e-03   5.4078537e-08
   1.8253199e-03   5.3359785e-08
   1.8363048e-03   5.2650586e-08
   1.8473557e-03   5.1950813e-08
   1.8584732e-03   5.1260341e-08
   1.8696575e-03   5.0579045e-08
   1.8809092e-03   4.9906805e-08
   1.8922286e-03   4.9243499e-08
   1.9036161e-03   4.8589010e-08
   1.9150721e-03   4.7943218e-08
   1.9265971e-03   4.7306011e-08
   1.9381914e-03   4.6677272e-08
   1.9498555e-03   4.6056889e-08
   1.9615898e-03   4.5444753e-08
   1.9733947e-03   4.4840752e-08
   1.9852707e-03   4.4244778e-08
   1.9972181e-03   4.3656726e-08
   2.0092375e-03   4.3076489e-08
   2.0213291e-03   4.2503965e-08
   2.0334936e-03   4.1939049e-08
   2.0457312e-03   4.1381642e-08
   2.0580425e-03   4.0831643e-08
   2.0704279e-03   4.0288955e-08
   2.0828878e-03   3.9753479e-08
   2.0954227e-03   3.9225120e-08
   2.1080330e-03   3.8703783e-08
   2.1207192e-03   3.8189376e-08
   2.1334818e-03   3.7681805e-08
   2.1463211e-03   3.7180980e-08
   2.1592378e-03   3.6686812e-08
   2.1722321e-03   3.6199212e-08
   2.1853047e-03   3.5718092e-08
   2.1984560e-03   3.5243367e-08
   2.2116864e-03   3.4774952e-08
   2.2249964e-03   3.4312762e-08
   2.2383865e-03   3.3856715e-08
   2.2518572e-03   3.3406729e-08
   2.2654089e-03   3.2962724e-08
   2.2790422e-03   3.2524620e-08
   2.2927576e-03   3.2092339e-08
   2.3065555e-03   3.1665803e-08
   2.3204364e-03   3.1244937e-08
   2.3344009e-03   3.0829664e-08
   2.3484494e-03   3.0419910e-08
   2.3625824e-03   3.0015603e-08
   2.3768006e-03   2.9616669e-08
   2.3911042e-03   2.9223037e-08
   2.4054940e-03   2.8834637e-08
   2.4199703e-03   2.8451399e-08
   2.4345338e-03   2.8073255e-08
   2.4491849e-03   2.7700136e-08
   2.4639242e-03   2.7331977e-08
   2.4787522e-03   2.6968711e-08
   2.4936694e-03   2.6610273e-08
   2.5086764e-03   2.6256599e-08
   2.5237737e-03   2.5907625e-08
   2.5389619e-03   2.5563290e-08
   2.5542414e-03   2.5223531e-08
   2.5696129e-03   2.4888288e-08
   2.5850770e-03   2.4557501e-08
   2.6006340e-03   2.4231110e-08
   2.6162848e-03   2.3909057e-08
   2.6320297e-03   2.3591284e-08
   2.6478693e-03   2.3277735e-08
   2.6638043e-03   2.2968353e-08
   2.6798351e-03   2.2663084e-08
   2.6959625e-03   2.2361871e-08
   2.7121869e-03   2.2064662e-08
   2.7285089e-03   2.1771403e-08
   2.7449292e-03   2.1482042e-08
   2.7614483e-03   2.1196527e-08
   2.7780668e-03   2.0914806e-08
   2.7947853e-03   2.0636830e-08
   2.8116044e-03   2.0362548e-08
   2.8285247e-03   2.0091912e-08
   2.8455469e-03   1.9824872e-08
   2.8626715e-03   1.9561382e-08
   2.8798992e-03   1.9301394e-08
   2.8972305e-03   1.9044861e-08
   2.9146661e-03   1.8791738e-08
   2.9322067e-03   1.8541979e-08
   2.9498528e-03   1.8295540e-08
   2.9676051e-03   1.8052376e-08
   2.9854643e-03   1.7812444e-08
   3.0034309e-03   1.7575701e-08
   3.0215057e-03   1.7342104e-08
   3.0396892e-03   1.7111612e-08
   3.0579822e-03   1.6884184e-08
   3.0763852e-03   1.6659778e-08
   3.0948990e-03   1.6438355e-08
   3.1135242e-03   1.6219875e-08
   3.1322615e-03   1.6004298e-08
   3.1511116e-03   1.5791587e-08
   3.1700751e-03   1.5581703e-08
   3.1891527e-03   1.5374608e-08
   3.2083452e-03   1.5170266e-08
   3.2276531e-03   1.4968640e-08
   3.2470772e-03   1.4769693e-08
   3.2666183e-03   1.4573391e-08
   3.2862769e-03   1.4379698e-08
   3.3060538e-03   1.4188579e-08
   3.3259498e-03   1.4000000e-08
   3.3459655e-03   1.3813927e-08
   3.3661016e-03   1.3630328e-08
   3.3863589e-03   1.3449169e-08
   3.4067381e-03   1.3270418e-08
   3.4272400e-03   1.3094042e-08
   3.4478653e-03   1.2920011e-08
   3.4686147e-03   1.2748292e-08
   3.4894889e-03   1.2578856e-08
   3.5104888e-03   1.2411672e-08
   3.5316150e-03   1.2246710e-08
   3.5528684e-03   1.2083940e-08
   3.5742497e-03   1.1923334e-08
   3.5957597e-03   1.1764862e-08
   3.6173991e-03   1.1608497e-08
   3.6391687e-03   1.1454210e-08
   3.6610694e-03   1.1301973e-08
   3.6831018e-03   1.1151760e-08
   3.7052668e-03   1.1003543e-08
   3.7275653e-03   1.0857296e-08
   3.7499979e-03   1.0712993e-08
   3.7725655e-03   1.0570608e-08
   3.7952690e-03   1.0430115e-08
   3.8181090e-03   1.0291490e-08
   3.8410865e-03   1.0154707e-08
   3.8642023e-03   1.0019742e-08
   3.8874572e-03   9.8865704e-09
   3.9108521e-03   9.7551691e-09
   3.9343878e-03   9.6255143e-09
   3.9580650e-03   9.4975827e-09
   3.9818848e-03   9.3713514e-09
   4.0058479e-03   9.2467978e-09
   4.0299553e-03   9.1238997e-09
   4.0542077e-03   9.0026350e-09
   4.0786061e-03   8.8829820e-09
   4.1031513e-03   8.7649193e-09
   4.1278442e-03   8.6484257e-09
   4.1526857e-03   8.5334805e-09
   4.1776767e-03   8.4200630e-09
   4.2028181e-03   8.3081529e-09
   4.2281108e-03   8.1977302e-09
   4.2535557e-03   8.0887751e-09
   4.2791538e-03   7.9812681e-09
   4.3049059e-03   7.8751900e-09
   4.3308130e-03   7.7705217e-09
   4.3568760e-03   7.6672446e-09
   4.3830958e-03   7.5653401e-09
   4.4094734e-03   7.4647900e-09
   4.4360098e-03   7.3655764e-09
   4.4627059e-03   7.2676813e-09
   4.4895626e-03   7.1710874e-09
   4.5165809e-03   7.0757773e-09
   4.5437619e-03   6.9817340e-09
   4.5711064e-03   6.8889405e-09
   4.5986155e-03   6.7973804e-09
   4.6262901e-03   6.7070372e-09
   4.6541313e-03   6.6178947e-09
   4.6821400e-03   6.5299371e-09
   4.7103173e-03   6.4431484e-09
   4.7386642e-03   6.3575133e-09
   4.7671816e-03   6.2730163e-09
   4.7958707e-03   6.1896423e-09
   4.8247324e-03   6.1073765e-09
   4.8537678e-03   6.0262041e-09
   4.8829780e-03   5.9461105e-09
   4.9123639e-03   5.8670814e-09
   4.9419267e-03   5.7891027e-09
   4.9716674e-03   5.7121604e-09
   5.0015871e-03   5.6362407e-09
   5.0316868e-03   5.5613301e-09
   5.0619677e-03   5.4874151e-09
   5.0924308e-03   5.4144825e-09
   5.1230772e-03   5.3425192e-09
   5.1539081e-03   5.2715124e-09
   5.1849245e-03   5.2014493e-09
   5.2161276e-03   5.1323175e-09
   5.2475184e-03   5.0641044e-09
   5.2790982e-03   4.9967980e-09
   5.3108680e-03   4.9303861e-09
   5.3428290e-03   4.8648569e-09
   5.3749823e-03   4.8001986e-09
   5.4073291e-03   4.7363998e-09
   5.4398706e-03   4.6734488e-09
   5.4726080e-03   4.6113345e-09
   5.5055423e-03   4.5500458e-09
   5.5386749e-03   4.4895717e-09
   5.5720068e-03   4.4299013e-09
   5.6055394e-03   4.3710240e-09
   5.6392737e-03   4.3129292e-09
   5.6732110e-03   4.2556065e-09
   5.7073526e-03   4.1990458e-09
   5.7416997e-03   4.1432367e-09
   5.7762534e-03   4.0881694e-09
   5.8110151e-03   4.0338340e-09
   5.8459860e-03   3.9802208e-09
   5.8811674e-03   3.9273202e-09
   5.9165605e-03   3.8751226e-09
   5.9521665e-03   3.8236188e-09
   5.9879869e-03   3.7727995e-09
   6.0240228e-03   3.7226557e-09
   6.0602756e-03   3.6731783e-09
   6.0967466e-03   3.6243585e-09
   6.1334370e-03   3.5761875e-09
   6.1703483e-03   3.5286568e-09
   6.2074816e-03   3.4817579e-09
   6.2448385e-03   3.4354822e-09
   6.2824201e-03   3.3898216e-09
   6.3202280e-03   3.3447679e-09
   6.3582633e-03   3.3003130e-09
   6.3965276e-03   3.2564489e-09
   6.4350221e-03   3.2131678e-09
   6.4737483e-03   3.1704619e-09
   6.5127076e-03   3.1283237e-09
   6.5519013e-03   3.0867455e-09
   6.5913309e-03   3.0457199e-09
   6.6309977e-03   3.0052396e-09
   6.6709033e-03   2.9652973e-09
   6.7110490e-03   2.9258859e-09
   6.7514364e-03   2.8869983e-09
   6.7920668e-03   2.8486275e-09
   6.8329417e-03   2.8107667e-09
   6.8740626e-03   2.7734091e-09
   6.9154309e-03   2.7365481e-09
   6.9570482e-03   2.7001769e-09
   6.9989160e-03   2.6642892e-09
   7.0410357e-03   2.6288784e-09
   7.0834089e-03   2.5939383e-09
   7.1260371e-03   2.5594626e-09
   7.1689219e-03   2.5254450e-09
   7.2120647e-03   2.4918796e-09
   7.2554672e-03   2.4587603e-09
   7.2991308e-03   2.4260812e-09
   7.3430573e-03   2.3938365e-09
   7.3872481e-03   2.3620203e-09
   7.4317048e-03   2.3306269e-09
   7.4764291e-03   2.2996508e-09
   7.5214225e-03   2.2690864e-09
   7.5666867e-03   2.2389283e-09
   7.6122233e-03   2.2091709e-09
   7.6580339e-03   2.1798091e-09
   7.7041202e-03   2.1508375e-09
   7.7504839e-03   2.1222510e-09
   7.7971266e-03   2.0940444e-09
   7.8440500e-03   2.0662127e-09
   7.8912557e-03   2.0387509e-09
   7.9387456e-03   2.0116541e-09
   7.9865213e-03   1.9849174e-09
   8.0345844e-03   1.9585361e-09
   8.0829369e-03   1.9325054e-09
   8.1315803e-03   1.9068207e-09
   8.1805164e-03   1.8814774e-09
   8.2297470e-03   1.8564709e-09
   8.2792740e-03   1.8317967e-09
   8.3290989e-03   1.8074505e-09
   8.3792238e-03   1.7834279e-09
   8.4296502e-03   1.7597246e-09
   8.4803802e-03   1.7363363e-09
   8.5314154e-03   1.7132588e-09
   8.5827578e-03   1.6904881e-09
   8.6344091e-03   1.6680200e-09
   8.6863713e-03   1.6458505e-09
   8.7386462e-03   1.6239757e-09
   8.7912357e-03   1.6023917e-09
   8.8441416e-03   1.5810944e-09
   8.8973660e-03   1.5600803e-09
   8.9509107e-03   1.5393455e-09
   9.0047776e-03   1.5188862e-09
   9.0589687e-03   1.4986988e-09
   9.1134859e-03   1.4787798e-09
   9.1683311e-03   1.4591255e-09
   9.2235065e-03   1.4397324e-09
   9.2790139e-03   1.4205971e-09
   9.3348553e-03   1.4017161e-09
   9.3910328e-03   1.3830861e-09
   9.4475484e-03   1.3647036e-09
   9.5044041e-03   1.3465655e-09
   9.5616019e-03   1.3286685e-09
   9.6191440e-03   1.3110093e-09
   9.6770324e-03   1.2935848e-09
   9.7352691e-03   1.2763919e-09
   9.7938563e-03   1.2594276e-09
   9.8527961e-03   1.2426886e-09
   9.9120905e-03   1.2261722e-09
   9.9717419e-03   1.2098753e-09
   1.0031752e-02   1.1937950e-09
   1.0092124e-02   1.1779284e-09
   1.0152858e-02   1.1622727e-09
   1.0213959e-02   1.1468250e-09
   1.0275427e-02   1.1315827e-09
   1.0337265e-02   1.1165430e-09
   1.0399475e-02   1.1017031e-09
   1.0462059e-02   1.0870605e-09
   1.0525020e-02   1.0726125e-09
   1.0588360e-02   1.0583566e-09
   1.0652081e-02   1.0442901e-09
   1.0716186e-02   1.0304105e-09
   1.0780676e-02   1.0167155e-09
   1.0845555e-02   1.0032024e-09
   1.0910824e-02   9.8986896e-10
   1.0976485e-02   9.7671273e-10
   1.1042542e-02   9.6373135e-10
   1.1108997e-02   9.5092251e-10
   1.1175851e-02   9.3828390e-10
   1.1243108e-02   9.2581328e-10
   1.1310769e-02   9.1350840e-10
   1.1378838e-02   9.0136707e-10
   1.1447316e-02   8.8938710e-10
   1.1516206e-02   8.7756636e-10
   1.1585511e-02   8.6590272e-10
   1.1655233e-02   8.5439411e-10
   1.1725375e-02   8.4303845e-10
   1.1795939e-02   8.3183373e-10
   1.1866927e-02   8.2077792e-10
   1.1938342e-02   8.0986905e-10
   1.2010188e-02   7.9910518e-10
   1.2082466e-02   7.8848436e-10
   1.2155178e-02   7.7800471e-10
   1.2228329e-02   7.6766433e-10
   1.2301919e-02   7.5746140e-10
   1.2375953e-02   7.4739406e-10
   1.2450431e-02   7.3746053e-10
   1.2525359e-02   7.2765903e-10
   1.2600737e-02   7.1798780e-10
   1.2676568e-02   7.0844510e-10
   1.2752856e-02   6.9902924e-10
   1.2829604e-02   6.8973852e-10
   1.2906813e-02   6.8057129e-10
   1.2984486e-02   6.7152589e-10
   1.3062627e-02   6.6260072e-10
   1.3141239e-02   6.5379417e-10
   1.3220323e-02   6.4510466e-10
   1.3299884e-02   6.3653065e-10
   1.3379923e-02   6.2807060e-10
   1.3460444e-02   6.1972298e-10
   1.3541449e-02   6.1148631e-10
   1.3622942e-02   6.0335912e-10
   1.3704925e-02   5.9533994e-10
   1.3787402e-02   5.8742735e-10
   1.3870375e-02   5.7961992e-10
   1.3953848e-02   5.7191625e-10
   1.4037822e-02   5.6431498e-10
   1.4122302e-02   5.5681474e-10
   1.4207291e-02   5.4941417e-10
   1.4292791e-02   5.4211197e-10
   1.4378805e-02   5.3490683e-10
   1.4465338e-02   5.2779744e-10
   1.4552391e-02   5.2078254e-10
   1.4639967e-02   5.1386088e-10
   1.4728071e-02   5.0703122e-10
   1.4816705e-02   5.0029232e-10
   1.4905873e-02   4.9364299e-10
   1.4995577e-02   4.8708204e-10
   1.5085821e-02   4.8060829e-10
   1.5176608e-02   4.7422058e-10
   1.5267941e-02   4.6791777e-10
   1.5359824e-02   4.6169873e-10
   1.5452260e-02   4.5556234e-10
   1.5545252e-02   4.4950752e-10
   1.5638804e-02   4.4353316e-10
   1.5732919e-02   4.3763821e-10
   1.5827600e-02   4.3182161e-10
   1.5922852e-02   4.2608232e-10
   1.6018676e-02   4.2041931e-10
   1.6115077e-02   4.1483157e-10
   1.6212058e-02   4.0931809e-10
   1.6309623e-02   4.0387789e-10
   1.6407775e-02   3.9850999e-10
   1.6506517e-02   3.9321344e-10
   1.6605854e-02   3.8798729e-10
   1.6705789e-02   3.8283059e-10
   1.6806325e-02   3.7774243e-10
   1.6907466e-02   3.7272190e-10
   1.7009215e-02   3.6776810e-10
   1.7111577e-02   3.6288013e-10
   1.7214556e-02   3.5805714e-10
   1.7318153e-02   3.5329824e-10
   1.7422375e-02   3.4860259e-10
   1.7527223e-02   3.4396936e-10
   1.7632703e-02   3.3939770e-10
   1.7738817e-02   3.3488680e-10
   1.7845570e-02   3.3043586e-10
   1.7952965e-02   3.2604408e-10
   1.8061007e-02   3.2171066e-10
   1.8169698e-02   3.1743484e-10
   1.8279044e-02   3.1321585e-10
   1.8389048e-02   3.0905293e-10
   1.8499714e-02   3.0494535e-10
   1.8611046e-02   3.0089235e-10
   1.8723048e-02   2.9689323e-10
   1.8835724e-02   2.9294725e-10
   1.8949078e-02   2.8905373e-10
   1.9063114e-02   2.8521195e-10
   1.9177837e-02   2.8142123e-10
   1.9293250e-02   2.7768089e-10
   1.9409357e-02   2.7399026e-10
   1.9526163e-02   2.7034869e-10
   1.9643673e-02   2.6675552e-10
   1.9761889e-02   2.6321010e-10
   1.9880817e-02   2.5971180e-10
   2.0000460e-02   2.5626000e-10
   2.0120824e-02   2.5285408e-10
   2.0241911e-02   2.4949343e-10
   2.0363728e-02   2.4617744e-10
   2.0486278e-02   2.4290552e-10
   2.0609565e-02   2.3967709e-10
   2.0733594e-02   2.3649157e-10
   2.0858369e-02   2.3334839e-10
   2.0983896e-02   2.3024698e-10
   2.1110178e-02   2.2718680e-10
   2.1237219e-02   2.2416728e-10
   2.1365026e-02   2.2118790e-10
   2.1493601e-02   2.1824812e-10
   2.1622951e-02   2.1534741e-10
   2.1753078e-02   2.1248525e-10
   2.1883989e-02   2.0966113e-10
   2.2015688e-02   2.0687455e-10
   2.2148179e-02   2.0412500e-10
   2.2281467e-02   2.0141200e-10
   2.2415558e-02   1.9873506e-10
   2.2550456e-02   1.9609369e-10
   2.2686165e-02   1.9348743e-10
   2.2822691e-02   1.9091582e-10
   2.2960039e-02   1.8837837e-10
   2.3098214e-02   1.8587466e-10
   2.3237219e-02   1.8340422e-10
   2.3377062e-02   1.8096662e-10
   2.3517746e-02   1.7856141e-10
   2.3659276e-02   1.7618817e-10
   2.3801659e-02   1.7384647e-10
   2.3944898e-02   1.7153590e-10
   2.4088999e-02   1.6925604e-10
   2.4233968e-02   1.6700647e-10
   2.4379809e-02   1.6478681e-10
   2.4526527e-02   1.6259665e-10
   2.4674129e-02   1.6043559e-10
   2.4822619e-02   1.5830326e-10
   2.4972002e-02   1.5619927e-10
   2.5122284e-02   1.5412324e-10
   2.5273471e-02   1.5207481e-10
   2.5425568e-02   1.5005360e-10
   2.5578580e-02   1.4805926e-10
   2.5732513e-02   1.4609142e-10
   2.5887372e-02   1.4414973e-10
   2.6043163e-02   1.4223386e-10
   2.6199892e-02   1.4034344e-10
   2.6357564e-02   1.3847815e-10
   2.6516184e-02   1.3663766e-10
   2.6675760e-02   1.3482162e-10
   2.6836295e-02   1.3302972e-10
   2.6997797e-02   1.3126164e-10
   2.7160271e-02   1.2951706e-10
   2.7323722e-02   1.2779566e-10
   2.7488158e-02   1.2609714e-10
   2.7653582e-02   1.2442120e-10
   2.7820003e-02   1.2276753e-10
   2.7987424e-02   1.2113584e-10
   2.8155854e-02   1.1952584e-10
   2.8325297e-02   1.1793723e-10
   2.8495759e-02   1.1636974e-10
   2.8667248e-02   1.1482309e-10
   2.8839768e-02   1.1329699e-10
   2.9013327e-02   1.1179117e-10
   2.9187930e-02   1.1030537e-10
   2.9363584e-02   1.0883931e-10
   2.9540295e-02   1.0739274e-10
   2.9718070e-02   1.0596539e-10
   2.9896914e-02   1.0455702e-10
   3.0076835e-02   1.0316736e-10
   3.0257839e-02   1.0179618e-10
   3.0439931e-02   1.0044322e-10
   3.0623120e-02   9.9108239e-11
   3.0807411e-02   9.7791002e-11
   3.0992811e-02   9.6491273e-11
   3.1179327e-02   9.5208819e-11
   3.1366965e-02   9.3943409e-11
   3.1555733e-02   9.2694818e-11
   3.1745636e-02   9.1462822e-11
   3.1936683e-02   9.0247200e-11
   3.2128879e-02   8.9047735e-11
   3.2322232e-02   8.7864212e-11
   3.2516748e-02   8.6696418e-11
   3.2712435e-02   8.5544146e-11
   3.2909300e-02   8.4407189e-11
   3.3107349e-02   8.3285342e-11
   3.3306590e-02   8.2178406e-11
   3.3507030e-02   8.1086183e-11
   3.3708677e-02   8.0008475e-11
   3.3911537e-02   7.8945092e-11
   3.4115618e-02   7.7895842e-11
   3.4320927e-02   7.6860537e-11
   3.4527471e-02   7.5838992e-11
   3.4735259e-02   7.4831025e-11
   3.4944297e-02   7.3836454e-11
   3.5154593e-02   7.2855103e-11
   3.5366155e-02   7.1886794e-11
   3.5578989e-02   7.0931355e-11
   3.5793105e-02   6.9988614e-11
   3.6008509e-02   6.9058403e-11
   3.6225210e-02   6.8140556e-11
   3.6443214e-02   6.7234908e-11
   3.6662531e-02   6.6341296e-11
   3.6883167e-02   6.5459562e-11
   3.7105132e-02   6.4589546e-11
   3.7328432e-02   6.3731094e-11
   3.7553075e-02   6.2884051e-11
   3.7779071e-02   6.2048266e-11
   3.8006427e-02   6.1223590e-11
   3.8235151e-02   6.0409874e-11
   3.8465252e-02   5.9606973e-11
   3.8696737e-02   5.8814744e-11
   3.8929615e-02   5.8033044e-11
   3.9163895e-02   5.7261733e-11
   3.9399585e-02   5.6500674e-11
   3.9636693e-02   5.5749730e-11
   3.9875228e-02   5.5008767e-11
   4.0115199e-02   5.4277652e-11
   4.0356613e-02   5.3556254e-11
   4.0599481e-02   5.2844444e-11
   4.0843810e-02   5.2142094e-11
   4.1089609e-02   5.1449080e-11
   4.1336888e-02   5.0765276e-11
   4.1585655e-02   5.0090560e-11
   4.1835919e-02   4.9424812e-11
   4.2087689e-02   4.8767913e-11
   4.2340974e-02   4.8119744e-11
   4.2595784e-02   4.7480190e-11
   4.2852127e-02   4.6849136e-11
   4.3110013e-02   4.6226470e-11
   4.3369450e-02   4.5612079e-11
   4.3630449e-02   4.5005854e-11
   4.3893019e-02   4.4407686e-11
   4.4157168e-02   4.3817469e-11
   4.4422908e-02   4.3235096e-11
   4.4690247e-02   4.2660463e-11
   4.4959194e-02   4.2093468e-11
   4.5229760e-02   4.1534008e-11
   4.5501954e-02   4.0981985e-11
   4.5775787e-02   4.0437298e-11
   4.6051267e-02   3.9899850e-11
   4.6328405e-02   3.9369546e-11
   4.6607211e-02   3.8846290e-11
   4.6887695e-02   3.8329988e-11
   4.7169867e-02   3.7820549e-11
   4.7453737e-02   3.7317880e-11
   4.7739315e-02   3.6821892e-11
   4.8026612e-02   3.6332497e-11
   4.8315638e-02   3.5849606e-11
   4.8606403e-02   3.5373133e-11
   4.8898918e-02   3.4902993e-11
   4.9193194e-02   3.4439101e-11
   4.9489240e-02   3.3981375e-11
   4.9787068e-02   3.3529732e-11
   5.0086689e-02   3.3084092e-11
   5.0388112e-02   3.2644375e-11
   5.0691350e-02   3.2210503e-11
   5.0996412e-02   3.1782397e-11
   5.1303310e-02   3.1359980e-11
   5.1612056e-02   3.0943179e-11
   5.1922659e-02   3.0531916e-11
   5.2235131e-02   3.0126120e-11
   5.2549484e-02   2.9725717e-11
   5.2865729e-02   2.9330636e-11
   5.3183877e-02   2.8940806e-11
   5.3503939e-02   2.8556157e-11
   5.3825928e-02   2.8176620e-11
   5.4149854e-02   2.7802128e-11
   5.4475730e-02   2.7432613e-11
   5.4803567e-02   2.7068010e-11
   5.5133377e-02   2.6708252e-11
   5.5465171e-02   2.6353275e-11
   5.5798963e-02   2.6003017e-11
   5.6134763e-02   2.5657414e-11
   5.6472584e-02   2.5316404e-11
   5.6812438e-02   2.4979927e-11
   5.7154337e-02   2.4647921e-11
   5.7498294e-02   2.4320329e-11
   5.7844321e-02   2.3997090e-11
   5.8192430e-02   2.3678147e-11
   5.8542634e-02   2.3363444e-11
   5.8894946e-02   2.3052923e-11
   5.9249378e-02   2.2746529e-11
   5.9605943e-02   2.2444208e-11
   5.9964653e-02   2.2145904e-11
   6.0325523e-02   2.1851566e-11
   6.0688564e-02   2.1561139e-11
   6.1053790e-02   2.1274572e-11
   6.1421214e-02   2.0991814e-11
   6.1790849e-02   2.0712815e-11
   6.2162709e-02   2.0437523e-11
   6.2536806e-02   2.0165890e-11
   6.2913155e-02   1.9897868e-11
   6.3291768e-02   1.9633407e-11
   6.3672661e-02   1.9372462e-11
   6.4055845e-02   1.9114985e-11
   6.4441335e-02   1.8860930e-11
   6.4829146e-02   1.8610251e-11
   6.5219290e-02   1.8362905e-11
   6.5611782e-02   1.8118845e-11
   6.6006636e-02   1.7878030e-11
   6.6403866e-02   1.7640415e-11
   6.6803487e-02   1.7405958e-11
   6.7205513e-02   1.7174618e-11
   6.7609958e-02   1.6946352e-11
   6.8016837e-02   1.6721120e-11
   6.8426165e-02   1.6498881e-11
   6.8837956e-02   1.6279596e-11
   6.9252225e-02   1.6063226e-11
   6.9668988e-02   1.5849732e-11
   7.0088258e-02   1.5639075e-11
   7.0510052e-02   1.5431218e-11
   7.0934384e-02   1.5226123e-11
   7.1361270e-02   1.5023754e-11
   7.1790724e-02   1.4824075e-11
   7.2222763e-02   1.4627050e-11
   7.2657403e-02   1.4432644e-11
   7.3094657e-02   1.4240821e-11
   7.3534544e-02   1.4051548e-11
   7.3977077e-02   1.3864791e-11
   7.4422274e-02   1.3680515e-11
   7.4870150e-02   1.3498689e-11
   7.5320721e-02   1.3319279e-11
   7.5774004e-02   1.3142254e-11
   7.6230015e-02   1.2967582e-11
   7.6688770e-02   1.2795232e-11
   7.7150285e-02   1.2625172e-11
   7.7614579e-02   1.2457372e-11
   7.8081666e-02   1.2291802e-11
   7.8551564e-02   1.2128433e-11
   7.9024290e-02   1.1967236e-11
   7.9499861e-02   1.1808181e-11
   7.9978294e-02   1.1651240e-11
   8.0459607e-02   1.1496384e-11
   8.0943816e-02   1.1343587e-11
   8.1430938e-02   1.1192821e-11
   8.1920993e-02   1.1044058e-11
   8.2413996e-02   1.0897273e-11
   8.2909967e-02   1.0752439e-11
   8.3408922e-02   1.0609529e-11
   8.3910880e-02   1.0468519e-11
   8.4415858e-02   1.0329383e-11
   8.4923876e-02   1.0192097e-11
   8.5434951e-02   1.0056635e-11
   8.5949102e-02   9.9229730e-12
   8.6466346e-02   9.7910879e-12
   8.6986704e-02   9.6609556e-12
   8.7510193e-02   9.5325530e-12
   8.8036833e-02   9.4058569e-12
   8.8566641e-02   9.2808447e-12
   8.9099639e-02   9.1574941e-12
   8.9635843e-02   9.0357829e-12
   9.0175275e-02   8.9156893e-12
   9.0717953e-02   8.7971919e-12
   9.1263897e-02   8.6802695e-12
   9.1813127e-02   8.5649010e-12
   9.2365661e-02   8.4510659e-12
   9.2921521e-02   8.3387437e-12
   9.3480726e-02   8.2279144e-12
   9.4043297e-02   8.1185582e-12
   9.4609253e-02   8.0106553e-12
   9.5178615e-02   7.9041866e-12
   9.5751403e-02   7.7991330e-12
   9.6327638e-02   7.6954756e-12
   9.6907341e-02   7.5931959e-12
   9.7490533e-02   7.4922756e-12
   9.8077235e-02   7.3926966e-12
   9.8667467e-02   7.2944411e-12
   9.9261252e-02   7.1974916e-12
   9.9858609e-02   7.1018305e-12
   1.0045956e-01   7.0074409e-12
   1.0106413e-01   6.9143058e-12
   1.0167234e-01   6.8224086e-12
   1.0228421e-01   6.7317327e-12
   1.0289976e-01   6.6422620e-12
   1.0351901e-01   6.5539805e-12
   1.0414199e-01   6.4668723e-12
   1.0476872e-01   6.3809218e-12
   1.0539922e-01   6.2961137e-12
   1.0603352e-01   6.2124328e-12
   1.0667163e-01   6.1298640e-12
   1.0731359e-01   6.0483927e-12
   1.0795941e-01   5.9680042e-12
   1.0860911e-01   5.8886842e-12
   1.0926272e-01   5.8104183e-12
   1.0992027e-01   5.7331927e-12
   1.1058177e-01   5.6569935e-12
   1.1124726e-01   5.5818071e-12
   1.1191675e-01   5.5076199e-12
   1.1259027e-01   5.4344188e-12
   1.1326784e-01   5.3621905e-12
   1.1394949e-01   5.2909223e-12
   1.1463524e-01   5.2206012e-12
   1.1532512e-01   5.1512148e-12
   1.1601915e-01   5.0827506e-12
   1.1671736e-01   5.0151963e-12
   1.1741977e-01   4.9485399e-12
   1.1812640e-01   4.8827695e-12
   1.1883729e-01   4.8178731e-12
   1.1955246e-01   4.7538393e-12
   1.2027193e-01   4.6906566e-12
   1.2099573e-01   4.6283136e-12
   1.2172389e-01   4.5667992e-12
   1.2245643e-01   4.5061024e-12
   1.2319338e-01   4.4462123e-12
   1.2393476e-01   4.3871182e-12
   1.2468060e-01   4.3288095e-12
   1.2543093e-01   4.2712758e-12
   1.2618578e-01   4.2145068e-12
   1.2694517e-01   4.1584923e-12
   1.2770913e-01   4.1032222e-12
   1.2847769e-01   4.0486868e-12
   1.2925087e-01   3.9948761e-12
   1.3002871e-01   3.9417807e-12
   1.3081123e-01   3.8893909e-12
   1.3159846e-01   3.8376975e-12
   1.3239042e-01   3.7866911e-12
   1.3318715e-01   3.7363626e-12
   1.3398867e-01   3.6867030e-12
   1.3479502e-01   3.6377035e-12
   1.3560622e-01   3.5893552e-12
   1.3642231e-01   3.5416495e-12
   1.3724330e-01   3.4945778e-12
   1.3806924e-01   3.4481318e-12
   1.3890014e-01   3.4023031e-12
   1.3973605e-01   3.3570834e-12
   1.4057699e-01   3.3124648e-12
   1.4142298e-01   3.2684392e-12
   1.4227407e-01   3.2249988e-12
   1.4313028e-01   3.1821357e-12
   1.4399165e-01   3.1398423e-12
   1.4485819e-01   3.0981110e-12
   1.4572995e-01   3.0569344e-12
   1.4660696e-01   3.0163050e-12
   1.4748925e-01   2.9762156e-12
   1.4837684e-01   2.9366591e-12
   1.4926978e-01   2.8976283e-12
   1.5016809e-01   2.8591162e-12
   1.5107181e-01   2.8211161e-12
   1.5198096e-01   2.7836209e-12
   1.5289559e-01   2.7466241e-12
   1.5381572e-01   2.7101191e-12
   1.5474139e-01   2.6740992e-12
   1.5567263e-01   2.6385580e-12
   1.5660947e-01   2.6034893e-12
   1.5755196e-01   2.5688866e-12
   1.5850011e-01   2.5347438e-12
   1.5945397e-01   2.5010548e-12
   1.6041357e-01   2.4678136e-12
   1.6137894e-01   2.4350142e-12
   1.6235013e-01   2.4026507e-12
   1.6332716e-01   2.3707173e-12
   1.6431006e-01   2.3392084e-12
   1.6529889e-01   2.3081182e-12
   1.6629366e-01   2.2774413e-12
   1.6729442e-01   2.2471721e-12
   1.6830121e-01   2.2173052e-12
   1.6931405e-01   2.1878352e-12
   1.7033299e-01   2.1587570e-12
   1.7135806e-01   2.1300652e-12
   1.7238930e-01   2.1017547e-12
   1.7342674e-01   2.0738205e-12
   1.7447043e-01   2.0462576e-12
   1.7552040e-01   2.0190610e-12
   1.7657669e-01   1.9922259e-12
   1.7763933e-01   1.9657475e-12
   1.7870837e-01   1.9396210e-12
   1.7978385e-01   1.9138417e-12
   1.8086579e-01   1.8884050e-12
   1.8195425e-01   1.8633065e-12
   1.8304926e-01   1.8385415e-12
   1.8415085e-01   1.8141056e-12
   1.8525908e-01   1.7899945e-12
   1.8637398e-01   1.7662039e-12
   1.8749558e-01   1.7427295e-12
   1.8862394e-01   1.7195671e-12
   1.8975908e-01   1.6967125e-12
   1.9090106e-01   1.6741617e-12
   1.9204991e-01   1.6519106e-12
   1.9320567e-01   1.6299553e-12
   1.9436839e-01   1.6082917e-12
   1.9553811e-01   1.5869161e-12
   1.9671486e-01   1.5658246e-12
   1.9789870e-01   1.5450134e-12
   1.9908966e-01   1.5244788e-12
   2.0028779e-01   1.5042171e-12
   2.0149313e-01   1.4842247e-12
   2.0270572e-01   1.4644981e-12
   2.0392561e-01   1.4450336e-12
   2.0515284e-01   1.4258278e-12
   2.0638746e-01   1.4068773e-12
   2.0762951e-01   1.3881787e-12
   2.0887903e-01   1.3697285e-12
   2.1013607e-01   1.3515236e-12
   2.1140068e-01   1.3335607e-12
   2.1267289e-01   1.3158365e-12
   2.1395277e-01   1.2983479e-12
   2.1524034e-01   1.2810917e-12
   2.1653567e-01   1.2640648e-12
   2.1783879e-01   1.2472643e-12
   2.1914975e-01   1.2306870e-12
   2.2046860e-01   1.2143301e-12
   2.2179539e-01   1.1981906e-12
   2.2313016e-01   1.1822656e-12
   2.2447297e-01   1.1665522e-12
   2.2582385e-01   1.1510477e-12
   2.2718287e-01   1.1357493e-12
   2.2855006e-01   1.1206541e-12
   2.2992549e-01   1.1057597e-12
   2.3130919e-01   1.0910631e-12
   2.3270121e-01   1.0765619e-12
   2.3410162e-01   1.0622535e-12
   2.3551045e-01   1.0481352e-12
   2.3692776e-01   1.0342045e-12
   2.3835360e-01   1.0204590e-12
   2.3978802e-01   1.0068962e-12
   2.4123107e-01   9.9351370e-13
   2.4268281e-01   9.8030902e-13
   2.4414328e-01   9.6727985e-13
   2.4561255e-01   9.5442384e-13
   2.4709065e-01   9.4173870e-13
   2.4857765e-01   9.2922216e-13
   2.5007360e-01   9.1687198e-13
   2.5157855e-01   9.0468594e-13
   2.5309256e-01   8.9266186e-13
   2.5461568e-01   8.8079759e-13
   2.5614797e-01   8.6909101e-13
   2.5768948e-01   8.5754002e-13
   2.5924026e-01   8.4614256e-13
   2.6080038e-01   8.3489657e-13
   2.6236988e-01   8.2380006e-13
   2.6394884e-01   8.1285102e-13
   2.6553729e-01   8.0204751e-13
   2.6713530e-01   7.9138759e-13
   2.6874293e-01   7.8086935e-13
   2.7036024e-01   7.7049090e-13
   2.7198727e-01   7.6025040e-13
   2.7362410e-01   7.5014600e-13
   2.7527078e-01   7.4017589e-13
   2.7692737e-01   7.3033830e-13
   2.7859393e-01   7.2063146e-13
   2.8027052e-01   7.1105363e-13
   2.8195720e-01   7.0160309e-13
   2.8365403e-01   6.9227817e-13
   2.8536107e-01   6.8307718e-13
   2.8707838e-01   6.7399848e-13
   2.8880603e-01   6.6504044e-13
   2.9054407e-01   6.5620146e-13
   2.9229258e-01   6.4747996e-13
   2.9405160e-01   6.3887438e-13
   2.9582122e-01   6.3038318e-13
   2.9760148e-01   6.2200483e-13
   2.9939246e-01   6.1373783e-13
   3.0119421e-01   6.0558071e-13
   3.0300681e-01   5.9753201e-13
   3.0483032e-01   5.8959028e-13
   3.0666480e-01   5.8175410e-13
   3.0851032e-01   5.7402207e-13
   3.1036694e-01   5.6639281e-13
   3.1223474e-01   5.5886495e-13
   3.1411378e-01   5.5143714e-13
   3.1600413e-01   5.4410805e-13
   3.1790585e-01   5.3687637e-13
   3.1981902e-01   5.2974081e-13
   3.2174370e-01   5.2270009e-13
   3.2367997e-01   5.1575294e-13
   3.2562789e-01   5.0889813e-13
   3.2758753e-01   5.0213442e-13
   3.2955896e-01   4.9546061e-13
   3.3154226e-01   4.8887550e-13
   3.3353749e-01   4.8237791e-13
   3.3554473e-01   4.7596668e-13
   3.3756405e-01   4.6964066e-13
   3.3959553e-01   4.6339872e-13
   3.4163922e-01   4.5723974e-13
   3.4369522e-01   4.5116262e-13
   3.4576359e-01   4.4516627e-13
   3.4784441e-01   4.3924962e-13
   3.4993775e-01   4.3341160e-13
   3.5204369e-01   4.2765117e-13
   3.5416230e-01   4.2196731e-13
   3.5629366e-01   4.1635899e-13
   3.5843785e-01   4.1082521e-13
   3.6059494e-01   4.0536498e-13
   3.6276501e-01   3.9997732e-13
   3.6494815e-01   3.9466127e-13
   3.6714442e-01   3.8941587e-13
   3.6935391e-01   3.8424019e-13
   3.7157669e-01   3.7913330e-13
   3.7381285e-01   3.7409428e-13
   3.7606247e-01   3.6912224e-13
   3.7832563e-01   3.6421627e-13
   3.8060241e-01   3.5937552e-13
   3.8289289e-01   3.5459910e-13
   3.8519715e-01   3.4988616e-13
   3.8751528e-01   3.4523587e-13
   3.8984736e-01   3.4064737e-13
   3.9219348e-01   3.3611987e-13
   3.9455371e-01   3.3165254e-13
   3.9692815e-01   3.2724458e-13
   3.9931688e-01   3.2289521e-13
   4.0171998e-01   3.1860365e-13
   4.0413755e-01   3.1436912e-13
   4.0656966e-01   3.1019088e-13
   4.0901641e-01   3.0606817e-13
   4.1147789e-01   3.0200025e-13
   4.1395417e-01   2.9798640e-13
   4.1644537e-01   2.9402590e-13
   4.1895155e-01   2.9011803e-13
   4.2147281e-01   2.8626211e-13
   4.2400925e-01   2.8245743e-13
   4.2656096e-01   2.7870332e-13
   4.2912802e-01   2.7499911e-13
   4.3171052e-01   2.7134413e-13
   4.3430857e-01   2.6773772e-13
   4.3692226e-01   2.6417925e-13
   4.3955167e-01   2.6066807e-13
   4.4219691e-01   2.5720356e-13
   4.4485807e-01   2.5378510e-13
   4.4753524e-01   2.5041207e-13
   4.5022852e-01   2.4708387e-13
   4.5293801e-01   2.4379991e-13
   4.5566381e-01   2.4055959e-13
   4.5840601e-01   2.3736234e-13
   4.6116472e-01   2.3420759e-13
   4.6394002e-01   2.3109476e-13
   4.6673203e-01   2.2802331e-13
   4.6954084e-01   2.2499268e-13
   4.7236655e-01   2.2200232e-13
   4.7520927e-01   2.1905172e-13
   4.7806910e-01   2.1614033e-13
   4.8094614e-01   2.1326763e-13
   4.8384049e-01   2.1043311e-13
   4.8675226e-01   2.0763627e-13
   4.8968155e-01   2.0487660e-13
   4.9262847e-01   2.0215361e-13
   4.9559313e-01   1.9946681e-13
   4.9857562e-01   1.9681572e-13
   5.0157607e-01   1.9419986e-13
   5.0459457e-01   1.9161877e-13
   5.0763124e-01   1.8907199e-13
   5.1068618e-01   1.8655906e-13
   5.1375951e-01   1.8407952e-13
   5.1685133e-01   1.8163294e-13
   5.1996176e-01   1.7921888e-13
   5.2309091e-01   1.7683690e-13
   5.2623889e-01   1.7448658e-13
   5.2940582e-01   1.7216750e-13
   5.3259180e-01   1.6987924e-13
   5.3579696e-01   1.6762140e-13
   5.3902140e-01   1.6539356e-13
   5.4226525e-01   1.6319533e-13
   5.4552863e-01   1.6102632e-13
   5.4881164e-01   1.5888614e-13
   5.5211440e-01   1.5677440e-13
   5.5543705e-01   1.5469073e-13
   5.5877969e-01   1.5263476e-13
   5.6214245e-01   1.5060610e-13
   5.6552544e-01   1.4860442e-13
   5.6892879e-01   1.4662933e-13
   5.7235263e-01   1.4468050e-13
   5.7579706e-01   1.4275757e-13
   5.7926223e-01   1.4086019e-13
   5.8274825e-01   1.3898804e-13
   5.8625525e-01   1.3714076e-13
   5.8978336e-01   1.3531804e-13
   5.9333270e-01   1.3351954e-13
   5.9690339e-01   1.3174495e-13
   6.0049558e-01   1.2999394e-13
   6.0410938e-01   1.2826621e-13
   6.0774493e-01   1.2656144e-13
   6.1140237e-01   1.2487932e-13
   6.1508181e-01   1.2321957e-13
   6.1878339e-01   1.2158187e-13
   6.2250725e-01   1.1996594e-13
   6.2625352e-01   1.1837148e-13
   6.3002234e-01   1.1679822e-13
   6.3381384e-01   1.1524587e-13
   6.3762815e-01   1.1371415e-13
   6.4146542e-01   1.1220279e-13
   6.4532578e-01   1.1071151e-13
   6.4920938e-01   1.0924006e-13
   6.5311634e-01   1.0778816e-13
   6.5704682e-01   1.0635556e-13
   6.6100095e-01   1.0494200e-13
   6.6497888e-01   1.0354723e-13
   6.6898075e-01   1.0217100e-13
   6.7300670e-01   1.0081305e-13
   6.7705687e-01   9.9473159e-14
   6.8113143e-01   9.8151073e-14
   6.8523050e-01   9.6846558e-14
   6.8935424e-01   9.5559382e-14
   6.9350280e-01   9.4289313e-14
   6.9767633e-01   9.3036124e-14
   7.0187497e-01   9.1799592e-14
   7.0609888e-01   9.0579494e-14
   7.1034820e-01   8.9375612e-14
   7.1462311e-01   8.8187731e-14
   7.1892373e-01   8.7015638e-14
   7.2325024e-01   8.5859123e-14
   7.2760279e-01   8.4717979e-14
   7.3198153e-01   8.3592002e-14
   7.3638662e-01   8.2480991e-14
   7.4081822e-01   8.1384745e-14
   7.4527649e-01   8.0303070e-14
   7.4976159e-01   7.9235771e-14
   7.5427368e-01   7.8182657e-14
   7.5881293e-01   7.7143541e-14
   7.6337949e-01   7.6118235e-14
   7.6797354e-01   7.5106556e-14
   7.7259523e-01   7.4108323e-14
   7.7724474e-01   7.3123358e-14
   7.8192222e-01   7.2151484e-14
   7.8662786e-01   7.1192527e-14
   7.9136182e-01   7.0246315e-14
   7.9612426e-01   6.9312679e-14
   8.0091536e-01   6.8391452e-14
   8.0573530e-01   6.7482469e-14
   8.1058425e-01   6.6585568e-14
   8.1546237e-01   6.5700586e-14
   8.2036985e-01   6.4827367e-14
   8.2530687e-01   6.3965754e-14
   8.3027359e-01   6.3115593e-14
   8.3527021e-01   6.2276731e-14
   8.4029690e-01   6.1449018e-14
   8.4535383e-01   6.0632306e-14
   8.5044120e-01   5.9826449e-14
   8.5555919e-01   5.9031302e-14
   8.6070798e-01   5.8246724e-14
   8.6588775e-01   5.7472573e-14
   8.7109869e-01   5.6708712e-14
   8.7634100e-01   5.5955003e-14
   8.8161485e-01   5.5211311e-14
   8.8692044e-01   5.4477504e-14
   8.9225796e-01   5.3753450e-14
   8.9762760e-01   5.3039019e-14
   9.0302955e-01   5.2334083e-14
   9.0846402e-01   5.1638517e-14
   9.1393119e-01   5.0952196e-14
   9.1943126e-01   5.0274996e-14
   9.2496443e-01   4.9606797e-14
   9.3053090e-01   4.8947478e-14
   9.3613086e-01   4.8296923e-14
   9.4176453e-01   4.7655014e-14
   9.4743211e-01   4.7021637e-14
   9.5313379e-01   4.6396677e-14
   9.5886978e-01   4.5780025e-14
   9.6464029e-01   4.5171567e-14
   9.7044553e-01   4.4571197e-14
   9.7628571e-01   4.3978807e-14
   9.8216103e-01   4.3394289e-14
   9.8807171e-01   4.2817541e-14
   9.9401796e-01   4.2248458e-14
   1.0000000e+00   4.1686938e-14
   1.0060180e+00   4.1132882e-14
   1.0120723e+00   4.0586190e-14
   1.0181630e+00   4.0046763e-14
   1.0242903e+00   3.9514506e-14
   1.0304545e+00   3.8989323e-14
   1.0366558e+00   3.8471121e-14
   1.0428945e+00   3.7959806e-14
   1.0491707e+00   3.7455286e-14
   1.0554846e+00   3.6957472e-14
   1.0618365e+00   3.6466275e-14
   1.0682267e+00   3.5981606e-14
   1.0746553e+00   3.5503378e-14
   1.0811227e+00   3.5031507e-14
   1.0876289e+00   3.4565907e-14
   1.0941743e+00   3.4106496e-14
   1.1007591e+00   3.3653190e-14
   1.1073835e+00   3.3205909e-14
   1.1140477e+00   3.2764573e-14
   1.1207521e+00   3.2329103e-14
   1.1274969e+00   3.1899421e-14
   1.1342822e+00   3.1475449e-14
   1.1411083e+00   3.1057113e-14
   1.1479756e+00   3.0644336e-14
   1.1548841e+00   3.0237046e-14
   1.1618342e+00   2.9835169e-14
   1.1688262e+00   2.9438633e-14
   1.1758602e+00   2.9047367e-14
   1.1829366e+00   2.8661302e-14
   1.1900556e+00   2.8280368e-14
   1.1972174e+00   2.7904497e-14
   1.2044223e+00   2.7533621e-14
   1.2116705e+00   2.7167675e-14
   1.2189624e+00   2.6806593e-14
   1.2262982e+00   2.6450309e-14
   1.2336781e+00   2.6098761e-14
   1.2411024e+00   2.5751886e-14
   1.2485714e+00   2.5409620e-14
   1.2560853e+00   2.5071904e-14
   1.2636445e+00   2.4738676e-14
   1.2712492e+00   2.4409877e-14
   1.2788996e+00   2.4085448e-14
   1.2865960e+00   2.3765331e-14
   1.2943388e+00   2.3449469e-14
   1.3021282e+00   2.3137805e-14
   1.3099645e+00   2.2830283e-14
   1.3178479e+00   2.2526848e-14
   1.3257787e+00   2.2227446e-14
   1.3337573e+00   2.1932024e-14
   1.3417839e+00   2.1640528e-14
   1.3498588e+00   2.1352906e-14
   1.3579823e+00   2.1069107e-14
   1.3661547e+00   2.0789080e-14
   1.3743763e+00   2.0512775e-14
   1.3826473e+00   2.0240142e-14
   1.3909681e+00   1.9971132e-14
   1.3993390e+00   1.9705698e-14
   1.4077603e+00   1.9443792e-14
   1.4162322e+00   1.9185367e-14
   1.4247552e+00   1.8930376e-14
   1.4333294e+00   1.8678775e-14
   1.4419552e+00   1.8430518e-14
   1.4506330e+00   1.8185560e-14
   1.4593629e+00   1.7943857e-14
   1.4681454e+00   1.7705368e-14
   1.4769808e+00   1.7470048e-14
   1.4858693e+00   1.7237855e-14
   1.4948113e+00   1.7008749e-14
   1.5038072e+00   1.6782688e-14
   1.5128571e+00   1.6559631e-14
   1.5219616e+00   1.6339539e-14
   1.5311208e+00   1.6122372e-14
   1.5403351e+00   1.5908091e-14
   1.5496049e+00   1.5696658e-14
   1.5589305e+00   1.5488036e-14
   1.5683122e+00   1.5282186e-14
   1.5777503e+00   1.5079072e-14
   1.5872453e+00   1.4878658e-14
   1.5967974e+00   1.4680908e-14
   1.6064070e+00   1.4485785e-14
   1.6160744e+00   1.4293256e-14
   1.6258000e+00   1.4103286e-14
   1.6355841e+00   1.3915841e-14
   1.6454271e+00   1.3730887e-14
   1.6553294e+00   1.3548392e-14
   1.6652912e+00   1.3368322e-14
   1.6753130e+00   1.3190645e-14
   1.6853951e+00   1.3015329e-14
   1.6955378e+00   1.2842344e-14
   1.7057416e+00   1.2671658e-14
   1.7160069e+00   1.2503240e-14
   1.7263339e+00   1.2337061e-14
   1.7367230e+00   1.2173091e-14
   1.7471747e+00   1.2011300e-14
   1.7576892e+00   1.1851659e-14
   1.7682671e+00   1.1694140e-14
   1.7789085e+00   1.1538714e-14
   1.7896141e+00   1.1385355e-14
   1.8003840e+00   1.1234033e-14
   1.8112188e+00   1.1084723e-14
   1.8221188e+00   1.0937397e-14
   1.8330844e+00   1.0792029e-14
   1.8441159e+00   1.0648594e-14
   1.8552139e+00   1.0507065e-14
   1.8663786e+00   1.0367416e-14
   1.8776106e+00   1.0229624e-14
   1.8889101e+00   1.0093663e-14
   1.9002776e+00   9.9595098e-15
   1.9117136e+00   9.8271391e-15
   1.9232183e+00   9.6965277e-15
   1.9347923e+00   9.5676522e-15
   1.9464360e+00   9.4404897e-15
   1.9581497e+00   9.3150172e-15
   1.9699339e+00   9.1912124e-15
   1.9817891e+00   9.0690530e-15
   1.9937155e+00   8.9485173e-15
   2.0057138e+00   8.8295836e-15
   2.0177842e+00   8.7122306e-15
   2.0299273e+00   8.5964373e-15
   2.0421435e+00   8.4821830e-15
   2.0544332e+00   8.3694473e-15
   2.0667969e+00   8.2582099e-15
   2.0792349e+00   8.1484510e-15
   2.0917478e+00   8.0401509e-15
   2.1043360e+00   7.9332902e-15
   2.1170000e+00   7.8278497e-15
   2.1297402e+00   7.7238107e-15

==> nphi_6.txt <==
   1.8141649e-06   2.3226068e-13
   1.8175884e-06   7.9307044e-04
   1.8285267e-06   3.3307510e-03
   1.8395308e-06   5.8880207e-03
   1.8506012e-06   8.4631775e-03
   1.8617382e-06   1.1054422e-02
   1.8729422e-06   1.3659858e-02
   1.8842136e-06   1.6277496e-02
   1.8955529e-06   1.8905251e-02
   1.9069604e-06   2.1540948e-02
   1.9184366e-06   2.4182326e-02
   1.9299818e-06   2.6827038e-02
   1.9415965e-06   2.9472659e-02
   1.9532811e-06   3.2116688e-02
   1.9650360e-06   3.4756553e-02
   1.9768616e-06   3.7389620e-02
   1.9887585e-06   4.0013198e-02
   2.0007269e-06   4.2624543e-02
   2.0127673e-06   4.5220872e-02
   2.0248802e-06   4.7799365e-02
   2.0370660e-06   5.0357175e-02
   2.0493252e-06   5.2891440e-02
   2.0616581e-06   5.5399290e-02
   2.0740652e-06   5.7877855e-02
   2.0865470e-06   6.0324279e-02
   2.0991039e-06   6.2735725e-02
   2.1117364e-06   6.5109392e-02
   2.1244449e-06   6.7442519e-02
   2.1372299e-06   6.9732397e-02
   2.1500918e-06   7.1976383e-02
   2.1630312e-06   7.4171905e-02
   2.1760484e-06   7.6316474e-02
   2.1891439e-06   7.8407696e-02
   2.2023183e-06   8.0443275e-02
   2.2155719e-06   8.2421029e-02
   2.2289053e-06   8.4338893e-02
   2.2423189e-06   8.6194929e-02
   2.2558133e-06   8.7987331e-02
   2.2693888e-06   8.9714435e-02
   2.2830461e-06   9.1374720e-02
   2.2967855e-06   9.2966816e-02
   2.3106077e-06   9.4489506e-02
   2.3245130e-06   9.5941732e-02
   2.3385020e-06   9.7322594e-02
   2.3525752e-06   9.8631351e-02
   2.3667331e-06   9.9867426e-02
   2.3809762e-06   1.0103040e-01
   2.3953050e-06   1.0212002e-01
   2.4097200e-06   1.0313618e-01
   2.4242218e-06   1.0407895e-01
   2.4388108e-06   1.0494852e-01
   2.4534877e-06   1.0574526e-01
   2.4682529e-06   1.0646967e-01
   2.4831069e-06   1.0712238e-01
   2.4980503e-06   1.0770416e-01
   2.5130837e-06   1.0821590e-01
   2.5282075e-06   1.0865864e-01
   2.5434224e-06   1.0903348e-01
   2.5587288e-06   1.0934166e-01
   2.5741273e-06   1.0958451e-01
   2.5896185e-06   1.0976346e-01
   2.6052029e-06   1.0988000e-01
   2.6208811e-06   1.0993570e-01
   2.6366537e-06   1.0993221e-01
   2.6525211e-06   1.0987123e-01
   2.6684841e-06   1.0975450e-01
   2.6845431e-06   1.0958383e-01
   2.7006988e-06   1.0936104e-01
   2.7169517e-06   1.0908799e-01
   2.7333024e-06   1.0876657e-01
   2.7497515e-06   1.0839865e-01
   2.7662996e-06   1.0798617e-01
   2.7829473e-06   1.0753101e-01
   2.7996952e-06   1.0703509e-01
   2.8165439e-06   1.0650030e-01
   2.8334939e-06   1.0592853e-01
   2.8505460e-06   1.0532164e-01
   2.8677007e-06   1.0468149e-01
   2.8849586e-06   1.0400989e-01
   2.9023204e-06   1.0330864e-01
   2.9197867e-06   1.0257948e-01
   2.9373581e-06   1.0182415e-01
   2.9550352e-06   1.0104434e-01
   2.9728187e-06   1.0024168e-01
   2.9907092e-06   9.9417784e-02
   3.0087074e-06   9.8574210e-02
   3.0268139e-06   9.7712475e-02
   3.0450294e-06   9.6834048e-02
   3.0633545e-06   9.5940352e-02
   3.0817899e-06   9.5032763e-02
   3.1003362e-06   9.4112608e-02
   3.1189941e-06   9.3181166e-02
   3.1377644e-06   9.2239669e-02
   3.1566475e-06   9.1289300e-02
   3.1756444e-06   9.0331195e-02
   3.1947555e-06   8.9366441e-02
   3.2139817e-06   8.8396079e-02
   3.2333235e-06   8.7421106e-02
   3.2527818e-06   8.6442469e-02
   3.2723571e-06   8.5461075e-02
   3.2920503e-06   8.4477784e-02
   3.3118620e-06   8.3493415e-02
   3.3317929e-06   8.2508746e-02
   3.3518437e-06   8.1524512e-02
   3.3720152e-06   8.0541411e-02
   3.3923081e-06   7.9560101e-02
   3.4127232e-06   7.8581203e-02
   3.4332611e-06   7.7605304e-02
   3.4539226e-06   7.6632953e-02
   3.4747084e-06   7.5664668e-02
   3.4956193e-06   7.4700935e-02
   3.5166561e-06   7.3742206e-02
   3.5378194e-06   7.2788906e-02
   3.5591102e-06   7.1841429e-02
   3.5805290e-06   7.0900144e-02
   3.6020768e-06   6.9965390e-02
   3.6237542e-06   6.9037485e-02
   3.6455621e-06   6.8116719e-02
   3.6675012e-06   6.7203361e-02
   3.6895724e-06   6.6297657e-02
   3.7117763e-06   6.5399832e-02
   3.7341139e-06   6.4510092e-02
   3.7565860e-06   6.3628622e-02
   3.7791932e-06   6.2755591e-02
   3.8019366e-06   6.1891148e-02
   3.8248168e-06   6.1035429e-02
   3.8478346e-06   6.0188553e-02
   3.8709910e-06   5.9350622e-02
   3.8942868e-06   5.8521728e-02
   3.9177228e-06   5.7701947e-02
   3.9412998e-06   5.6891344e-02
   3.9650186e-06   5.6089972e-02
   3.9888803e-06   5.5297873e-02
   4.0128855e-06   5.4515077e-02
   4.0370352e-06   5.3741608e-02
   4.0613302e-06   5.2977476e-02
   4.0857714e-06   5.2222687e-02
   4.1103598e-06   5.1477235e-02
   4.1350961e-06   5.0741109e-02
   4.1599812e-06   5.0014289e-02
   4.1850161e-06   4.9296750e-02
   4.2102017e-06   4.8588461e-02
   4.2355389e-06   4.7889383e-02
   4.2610285e-06   4.7199475e-02
   4.2866715e-06   4.6518687e-02
   4.3124688e-06   4.5846967e-02
   4.3384214e-06   4.5184260e-02
   4.3645302e-06   4.4530503e-02
   4.3907961e-06   4.3885633e-02
   4.4172201e-06   4.3249583e-02
   4.4438031e-06   4.2622280e-02
   4.4705460e-06   4.2003653e-02
   4.4974499e-06   4.1393625e-02
   4.5245158e-06   4.0792118e-02
   4.5517445e-06   4.0199052e-02
   4.5791370e-06   3.9614343e-02
   4.6066944e-06   3.9037909e-02
   4.6344177e-06   3.8469665e-02
   4.6623078e-06   3.7909522e-02
   4.6903657e-06   3.7357395e-02
   4.7185925e-06   3.6813193e-02
   4.7469892e-06   3.6276827e-02
   4.7755567e-06   3.5748208e-02
   4.8042962e-06   3.5227243e-02
   4.8332086e-06   3.4713843e-02
   4.8622950e-06   3.4207914e-02
   4.8915565e-06   3.3709366e-02
   4.9209941e-06   3.3218106e-02
   4.9506088e-06   3.2734042e-02
   4.9804017e-06   3.2257082e-02
   5.0103740e-06   3.1787134e-02
   5.0405266e-06   3.1324108e-02
   5.0708607e-06   3.0867910e-02
   5.1013773e-06   3.0418451e-02
   5.1320776e-06   2.9975639e-02
   5.1629626e-06   2.9539384e-02
   5.1940335e-06   2.9109597e-02
   5.2252914e-06   2.8686189e-02
   5.2567373e-06   2.8269070e-02
   5.2883726e-06   2.7858153e-02
   5.3201982e-06   2.7453352e-02
   5.3522153e-06   2.7054578e-02
   5.3844252e-06   2.6661747e-02
   5.4168288e-06   2.6274773e-02
   5.4494275e-06   2.5893572e-02
   5.4822224e-06   2.5518061e-02
   5.5152146e-06   2.5148157e-02
   5.5484053e-06   2.4783778e-02
   5.5817958e-06   2.4424844e-02
   5.6153873e-06   2.4071274e-02
   5.6491809e-06   2.3722989e-02
   5.6831779e-06   2.3379911e-02
   5.7173794e-06   2.3041963e-02
   5.7517868e-06   2.2709069e-02
   5.7864013e-06   2.2381152e-02
   5.8212241e-06   2.2058139e-02
   5.8562564e-06   2.1739955e-02
   5.8914996e-06   2.1426529e-02
   5.9269548e-06   2.1117787e-02
   5.9626234e-06   2.0813661e-02
   5.9985067e-06   2.0514079e-02
   6.0346059e-06   2.0218972e-02
   6.0709224e-06   1.9928274e-02
   6.1074575e-06   1.9641916e-02
   6.1442124e-06   1.9359832e-02
   6.1811884e-06   1.9081958e-02
   6.2183871e-06   1.8808229e-02
   6.2558095e-06   1.8538581e-02
   6.2934572e-06   1.8272953e-02
   6.3313315e-06   1.8011281e-02
   6.3694337e-06   1.7753507e-02
   6.4077651e-06   1.7499570e-02
   6.4463273e-06   1.7249411e-02
   6.4851215e-06   1.7002972e-02
   6.5241492e-06   1.6760195e-02
   6.5634118e-06   1.6521025e-02
   6.6029106e-06   1.6285406e-02
   6.6426472e-06   1.6053283e-02
   6.6826229e-06   1.5824602e-02
   6.7228392e-06   1.5599311e-02
   6.7632974e-06   1.5377357e-02
   6.8039992e-06   1.5158688e-02
   6.8449459e-06   1.4943255e-02
   6.8861391e-06   1.4731007e-02
   6.9275801e-06   1.4521894e-02
   6.9692705e-06   1.4315870e-02
   7.0112118e-06   1.4112885e-02
   7.0534056e-06   1.3912894e-02
   7.0958532e-06   1.3715850e-02
   7.1385563e-06   1.3521708e-02
   7.1815164e-06   1.3330423e-02
   7.2247350e-06   1.3141951e-02
   7.2682137e-06   1.2956249e-02
   7.3119541e-06   1.2773274e-02
   7.3559577e-06   1.2592985e-02
   7.4002261e-06   1.2415339e-02
   7.4447610e-06   1.2240297e-02
   7.4895638e-06   1.2067818e-02
   7.5346363e-06   1.1897864e-02
   7.5799800e-06   1.1730394e-02
   7.6255966e-06   1.1565372e-02
   7.6714877e-06   1.1402760e-02
   7.7176550e-06   1.1242520e-02
   7.7641001e-06   1.1084618e-02
   7.8108247e-06   1.0929015e-02
   7.8578306e-06   1.0775679e-02
   7.9051193e-06   1.0624573e-02
   7.9526926e-06   1.0475665e-02
   8.0005521e-06   1.0328919e-02
   8.0486998e-06   1.0184305e-02
   8.0971371e-06   1.0041788e-02
   8.1458660e-06   9.9013370e-03
   8.1948881e-06   9.7629209e-03
   8.2442052e-06   9.6265085e-03
   8.2938192e-06   9.4920693e-03
   8.3437317e-06   9.3595735e-03
   8.3939445e-06   9.2289915e-03
   8.4444596e-06   9.1002943e-03
   8.4952787e-06   8.9734535e-03
   8.5464036e-06   8.8484409e-03
   8.5978361e-06   8.7252288e-03
   8.6495782e-06   8.6037902e-03
   8.7016317e-06   8.4840982e-03
   8.7539984e-06   8.3661266e-03
   8.8066803e-06   8.2498493e-03
   8.8596792e-06   8.1352408e-03
   8.9129971e-06   8.0222762e-03
   8.9666358e-06   7.9109307e-03
   9.0205974e-06   7.8011799e-03
   9.0748836e-06   7.6930000e-03
   9.1294966e-06   7.5863673e-03
   9.1844383e-06   7.4812589e-03
   9.2397105e-06   7.3776517e-03
   9.2953154e-06   7.2755235e-03
   9.3512550e-06   7.1748520e-03
   9.4075312e-06   7.0756157e-03
   9.4641460e-06   6.9777930e-03
   9.5211016e-06   6.8813629e-03
   9.5783999e-06   6.7863047e-03
   9.6360431e-06   6.6925980e-03
   9.6940332e-06   6.6002227e-03
   9.7523722e-06   6.5091591e-03
   9.8110623e-06   6.4193876e-03
   9.8701057e-06   6.3308893e-03
   9.9295043e-06   6.2436451e-03
   9.9892604e-06   6.1576366e-03
   1.0049376e-05   6.0728454e-03
   1.0109854e-05   5.9892537e-03
   1.0170695e-05   5.9068438e-03
   1.0231903e-05   5.8255981e-03
   1.0293479e-05   5.7454996e-03
   1.0355425e-05   5.6665314e-03
   1.0417745e-05   5.5886768e-03
   1.0480439e-05   5.5119196e-03
   1.0543511e-05   5.4362436e-03
   1.0606962e-05   5.3616329e-03
   1.0670795e-05   5.2880720e-03
   1.0735012e-05   5.2155455e-03
   1.0799616e-05   5.1440382e-03
   1.0864608e-05   5.0735353e-03
   1.0929992e-05   5.0040221e-03
   1.0995769e-05   4.9354841e-03
   1.1061942e-05   4.8679072e-03
   1.1128513e-05   4.8012773e-03
   1.1195485e-05   4.7355807e-03
   1.1262860e-05   4.6708038e-03
   1.1330640e-05   4.6069332e-03
   1.1398828e-05   4.5439558e-03
   1.1467427e-05   4.4818587e-03
   1.1536438e-05   4.4206290e-03
   1.1605865e-05   4.3602542e-03
   1.1675709e-05   4.3007219e-03
   1.1745974e-05   4.2420200e-03
   1.1816662e-05   4.1841364e-03
   1.1887775e-05   4.1270594e-03
   1.1959316e-05   4.0707773e-03
   1.2031288e-05   4.0152787e-03
   1.2103692e-05   3.9605522e-03
   1.2176533e-05   3.9065868e-03
   1.2249812e-05   3.8533715e-03
   1.2323531e-05   3.8008956e-03
   1.2397695e-05   3.7491484e-03
   1.2472305e-05   3.6981194e-03
   1.2547363e-05   3.6477984e-03
   1.2622874e-05   3.5981753e-03
   1.2698839e-05   3.5492400e-03
   1.2775261e-05   3.5009826e-03
   1.2852143e-05   3.4533936e-03
   1.2929488e-05   3.4064634e-03
   1.3007298e-05   3.3601825e-03
   1.3085576e-05   3.3145417e-03
   1.3164326e-05   3.2695319e-03
   1.3243549e-05   3.2251440e-03
   1.3323249e-05   3.1813693e-03
   1.3403429e-05   3.1381990e-03
   1.3484091e-05   3.0956246e-03
   1.3565239e-05   3.0536374e-03
   1.3646875e-05   3.0122293e-03
   1.3729002e-05   2.9713920e-03
   1.3811624e-05   2.9311174e-03
   1.3894743e-05   2.8913975e-03
   1.3978362e-05   2.8522245e-03
   1.4062484e-05   2.8135907e-03
   1.4147113e-05   2.7754884e-03
   1.4232251e-05   2.7379101e-03
   1.4317901e-05   2.7008484e-03
   1.4404066e-05   2.6642960e-03
   1.4490751e-05   2.6282458e-03
   1.4577956e-05   2.5926906e-03
   1.4665687e-05   2.5576235e-03
   1.4753946e-05   2.5230376e-03
   1.4842736e-05   2.4889261e-03
   1.4932060e-05   2.4552824e-03
   1.5021921e-05   2.4220999e-03
   1.5112324e-05   2.3893721e-03
   1.5203270e-05   2.3570927e-03
   1.5294764e-05   2.3252553e-03
   1.5386809e-05   2.2938537e-03
   1.5479407e-05   2.2628819e-03
   1.5572563e-05   2.2323337e-03
   1.5666279e-05   2.2022034e-03
   1.5760559e-05   2.1724850e-03
   1.5855407e-05   2.1431728e-03
   1.5950825e-05   2.1142611e-03
   1.6046818e-05   2.0857443e-03
   1.6143388e-05   2.0576169e-03
   1.6240540e-05   2.0298734e-03
   1.6338276e-05   2.0025086e-03
   1.6436600e-05   1.9755171e-03
   1.6535516e-05   1.9488937e-03
   1.6635027e-05   1.9226334e-03
   1.6735138e-05   1.8967309e-03
   1.6835850e-05   1.8711815e-03
   1.6937169e-05   1.8459801e-03
   1.7039098e-05   1.8211219e-03
   1.7141639e-05   1.7966022e-03
   1.7244798e-05   1.7724163e-03
   1.7348578e-05   1.7485594e-03
   1.7452983e-05   1.7250272e-03
   1.7558015e-05   1.7018150e-03
   1.7663680e-05   1.6789184e-03
   1.7769981e-05   1.6563331e-03
   1.7876921e-05   1.6340547e-03
   1.7984505e-05   1.6120790e-03
   1.8092736e-05   1.5904019e-03
   1.8201619e-05   1.5690191e-03
   1.8311157e-05   1.5479266e-03
   1.8421354e-05   1.5271204e-03
   1.8532215e-05   1.5065966e-03
   1.8643742e-05   1.4863512e-03
   1.8755941e-05   1.4663804e-03
   1.8868815e-05   1.4466805e-03
   1.8982368e-05   1.4272476e-03
   1.9096605e-05   1.4080781e-03
   1.9211529e-05   1.3891684e-03
   1.9327144e-05   1.3705150e-03
   1.9443456e-05   1.3521141e-03
   1.9560467e-05   1.3339625e-03
   1.9678183e-05   1.3160567e-03
   1.9796607e-05   1.2983932e-03
   1.9915744e-05   1.2809688e-03
   2.0035597e-05   1.2637802e-03
   2.0156172e-05   1.2468241e-03
   2.0277473e-05   1.2300974e-03
   2.0399503e-05   1.2135968e-03
   2.0522268e-05   1.1973193e-03
   2.0645772e-05   1.1812619e-03
   2.0770019e-05   1.1654215e-03
   2.0895014e-05   1.1497951e-03
   2.1020761e-05   1.1343799e-03
   2.1147264e-05   1.1191728e-03
   2.1274529e-05   1.1041712e-03
   2.1402560e-05   1.0893720e-03
   2.1531362e-05   1.0747727e-03
   2.1660938e-05   1.0603704e-03
   2.1791295e-05   1.0461625e-03
   2.1922435e-05   1.0321463e-03
   2.2054365e-05   1.0183192e-03
   2.2187089e-05   1.0046785e-03
   2.2320612e-05   9.9122186e-04
   2.2454938e-05   9.7794662e-04
   2.2590073e-05   9.6485035e-04
   2.2726021e-05   9.5193060e-04
   2.2862787e-05   9.3918497e-04
   2.3000376e-05   9.2661108e-04
   2.3138793e-05   9.1420659e-04
   2.3278043e-05   9.0196920e-04
   2.3418131e-05   8.8989662e-04
   2.3559062e-05   8.7798661e-04
   2.3700842e-05   8.6623696e-04
   2.3843474e-05   8.5464548e-04
   2.3986965e-05   8.4321003e-04
   2.4131319e-05   8.3192848e-04
   2.4276543e-05   8.2079873e-04
   2.4422640e-05   8.0981872e-04
   2.4569616e-05   7.9898643e-04
   2.4717477e-05   7.8829983e-04
   2.4866228e-05   7.7775695e-04
   2.5015873e-05   7.6735584e-04
   2.5166420e-05   7.5709457e-04
   2.5317872e-05   7.4697124e-04
   2.5470236e-05   7.3698398e-04
   2.5623517e-05   7.2713095e-04
   2.5777720e-05   7.1741032e-04
   2.5932851e-05   7.0782030e-04
   2.6088916e-05   6.9835912e-04
   2.6245920e-05   6.8902502e-04
   2.6403869e-05   6.7981629e-04
   2.6562769e-05   6.7073123e-04
   2.6722624e-05   6.6176816e-04
   2.6883442e-05   6.5292543e-04
   2.7045228e-05   6.4420141e-04
   2.7207987e-05   6.3559450e-04
   2.7371725e-05   6.2710310e-04
   2.7536449e-05   6.1872565e-04
   2.7702165e-05   6.1046062e-04
   2.7868877e-05   6.0230648e-04
   2.8036593e-05   5.9426172e-04
   2.8205318e-05   5.8632489e-04
   2.8375059e-05   5.7849450e-04
   2.8545821e-05   5.7076913e-04
   2.8717611e-05   5.6314735e-04
   2.8890435e-05   5.5562777e-04
   2.9064298e-05   5.4820900e-04
   2.9239208e-05   5.4088969e-04
   2.9415171e-05   5.3366848e-04
   2.9592192e-05   5.2654406e-04
   2.9770279e-05   5.1951512e-04
   2.9949438e-05   5.1258036e-04
   3.0129675e-05   5.0573853e-04
   3.0310996e-05   4.9898836e-04
   3.0493409e-05   4.9232862e-04
   3.0676919e-05   4.8575808e-04
   3.0861534e-05   4.7927556e-04
   3.1047260e-05   4.7287985e-04
   3.1234103e-05   4.6656979e-04
   3.1422071e-05   4.6034422e-04
   3.1611171e-05   4.5420201e-04
   3.1801408e-05   4.4814203e-04
   3.1992790e-05   4.4216317e-04
   3.2185324e-05   4.3626435e-04
   3.2379016e-05   4.3044447e-04
   3.2573874e-05   4.2470249e-04
   3.2769905e-05   4.1903735e-04
   3.2967115e-05   4.1344802e-04
   3.3165513e-05   4.0793348e-04
   3.3365104e-05   4.0249271e-04
   3.3565896e-05   3.9712474e-04
   3.3767897e-05   3.9182857e-04
   3.3971113e-05   3.8660324e-04
   3.4175553e-05   3.8144780e-04
   3.4381223e-05   3.7636131e-04
   3.4588130e-05   3.7134285e-04
   3.4796283e-05   3.6639149e-04
   3.5005688e-05   3.6150634e-04
   3.5216353e-05   3.5668650e-04
   3.5428287e-05   3.5193110e-04
   3.5641495e-05   3.4723928e-04
   3.5855987e-05   3.4261017e-04
   3.6071770e-05   3.3804293e-04
   3.6288851e-05   3.3353674e-04
   3.6507239e-05   3.2909078e-04
   3.6726940e-05   3.2470423e-04
   3.6947965e-05   3.2037630e-04
   3.7170319e-05   3.1610620e-04
   3.7394011e-05   3.1189315e-04
   3.7619050e-05   3.0773639e-04
   3.7845442e-05   3.0363517e-04
   3.8073198e-05   2.9958873e-04
   3.8302323e-05   2.9559634e-04
   3.8532828e-05   2.9165729e-04
   3.8764720e-05   2.8777084e-04
   3.8998008e-05   2.8393630e-04
   3.9232699e-05   2.8015297e-04
   3.9468803e-05   2.7642017e-04
   3.9706328e-05   2.7273721e-04
   3.9945282e-05   2.6910343e-04
   4.0185674e-05   2.6551816e-04
   4.0427513e-05   2.6198076e-04
   4.0670807e-05   2.5849059e-04
   4.0915565e-05   2.5504702e-04
   4.1161797e-05   2.5164941e-04
   4.1409510e-05   2.4829715e-04
   4.1658714e-05   2.4498964e-04
   4.1909417e-05   2.4172628e-04
   4.2161630e-05   2.3850647e-04
   4.2415360e-05   2.3532963e-04
   4.2670617e-05   2.3219518e-04
   4.2927410e-05   2.2910257e-04
   4.3185749e-05   2.2605122e-04
   4.3445642e-05   2.2304058e-04
   4.3707100e-05   2.2007012e-04
   4.3970131e-05   2.1713928e-04
   4.4234745e-05   2.1424755e-04
   4.4500951e-05   2.1139440e-04
   4.4768759e-05   2.0857930e-04
   4.5038179e-05   2.0580176e-04
   4.5309221e-05   2.0306127e-04
   4.5581893e-05   2.0035734e-04
   4.5856207e-05   1.9768946e-04
   4.6132171e-05   1.9505717e-04
   4.6409796e-05   1.9245999e-04
   4.6689092e-05   1.8989744e-04
   4.6970068e-05   1.8736907e-04
   4.7252736e-05   1.8487441e-04
   4.7537105e-05   1.8241302e-04
   4.7823185e-05   1.7998445e-04
   4.8110986e-05   1.7758826e-04
   4.8400520e-05   1.7522402e-04
   4.8691796e-05   1.7289130e-04
   4.8984825e-05   1.7058968e-04
   4.9279618e-05   1.6831874e-04
   4.9576184e-05   1.6607808e-04
   4.9874535e-05   1.6386729e-04
   5.0174682e-05   1.6168597e-04
   5.0476635e-05   1.5953372e-04
   5.0780405e-05   1.5741017e-04
   5.1086004e-05   1.5531491e-04
   5.1393441e-05   1.5324759e-04
   5.1702729e-05   1.5120781e-04
   5.2013877e-05   1.4919522e-04
   5.2326899e-05   1.4720946e-04
   5.2641804e-05   1.4525015e-04
   5.2958604e-05   1.4331696e-04
   5.3277311e-05   1.4140953e-04
   5.3597936e-05   1.3952751e-04
   5.3920490e-05   1.3767058e-04
   5.4244986e-05   1.3583838e-04
   5.4571434e-05   1.3403060e-04
   5.4899847e-05   1.3224690e-04
   5.5230236e-05   1.3048697e-04
   5.5562614e-05   1.2875049e-04
   5.5896991e-05   1.2703714e-04
   5.6233382e-05   1.2534662e-04
   5.6571796e-05   1.2367861e-04
   5.6912247e-05   1.2203283e-04
   5.7254747e-05   1.2040897e-04
   5.7599308e-05   1.1880674e-04
   5.7945943e-05   1.1722586e-04
   5.8294664e-05   1.1566603e-04
   5.8645483e-05   1.1412698e-04
   5.8998414e-05   1.1260843e-04
   5.9353468e-05   1.1111010e-04
   5.9710660e-05   1.0963173e-04
   6.0070001e-05   1.0817305e-04
   6.0431504e-05   1.0673379e-04
   6.0795183e-05   1.0531370e-04
   6.1161051e-05   1.0391253e-04
   6.1529120e-05   1.0253001e-04
   6.1899404e-05   1.0116591e-04
   6.2271917e-05   9.9819966e-05
   6.2646672e-05   9.8491949e-05
   6.3023682e-05   9.7181614e-05
   6.3402961e-05   9.5888728e-05
   6.3784522e-05   9.4613057e-05
   6.4168379e-05   9.3354371e-05
   6.4554547e-05   9.2112444e-05
   6.4943039e-05   9.0887053e-05
   6.5333868e-05   8.9677976e-05
   6.5727050e-05   8.8484998e-05
   6.6122598e-05   8.7307901e-05
   6.6520526e-05   8.6146476e-05
   6.6920849e-05   8.5000513e-05
   6.7323581e-05   8.3869806e-05
   6.7728736e-05   8.2754152e-05
   6.8136330e-05   8.1653349e-05
   6.8546377e-05   8.0567200e-05
   6.8958892e-05   7.9495510e-05
   6.9373889e-05   7.8438085e-05
   6.9791384e-05   7.7394736e-05
   7.0211391e-05   7.6365275e-05
   7.0633925e-05   7.5349517e-05
   7.1059003e-05   7.4347279e-05
   7.1486638e-05   7.3358382e-05
   7.1916848e-05   7.2382646e-05
   7.2349646e-05   7.1419898e-05
   7.2785049e-05   7.0469963e-05
   7.3223072e-05   6.9532671e-05
   7.3663731e-05   6.8607854e-05
   7.4107042e-05   6.7695345e-05
   7.4553021e-05   6.6794981e-05
   7.5001683e-05   6.5906599e-05
   7.5453046e-05   6.5030040e-05
   7.5907125e-05   6.4165146e-05
   7.6363937e-05   6.3311762e-05
   7.6823498e-05   6.2469735e-05
   7.7285825e-05   6.1638913e-05
   7.7750934e-05   6.0819147e-05
   7.8218841e-05   6.0010289e-05
   7.8689565e-05   5.9212195e-05
   7.9163122e-05   5.8424722e-05
   7.9639528e-05   5.7647726e-05
   8.0118802e-05   5.6881070e-05
   8.0600960e-05   5.6124614e-05
   8.1086019e-05   5.5378225e-05
   8.1573998e-05   5.4641766e-05
   8.2064913e-05   5.3915107e-05
   8.2558783e-05   5.3198116e-05
   8.3055624e-05   5.2490664e-05
   8.3555456e-05   5.1792626e-05
   8.4058296e-05   5.1103875e-05
   8.4564162e-05   5.0424287e-05
   8.5073072e-05   4.9753741e-05
   8.5585045e-05   4.9092117e-05
   8.6100099e-05   4.8439295e-05
   8.6618252e-05   4.7795158e-05
   8.7139524e-05   4.7159590e-05
   8.7663933e-05   4.6532478e-05
   8.8191497e-05   4.5913709e-05
   8.8722237e-05   4.5303172e-05
   8.9256171e-05   4.4700757e-05
   8.9793318e-05   4.4106356e-05
   9.0333697e-05   4.3519862e-05
   9.0877328e-05   4.2941170e-05
   9.1424231e-05   4.2370177e-05
   9.1974426e-05   4.1806779e-05
   9.2527931e-05   4.1250876e-05
   9.3084768e-05   4.0702368e-05
   9.3644955e-05   4.0161156e-05
   9.4208514e-05   3.9627143e-05
   9.4775464e-05   3.9100233e-05
   9.5345826e-05   3.8580333e-05
   9.5919621e-05   3.8067348e-05
   9.6496869e-05   3.7561187e-05
   9.7077590e-05   3.7061758e-05
   9.7661807e-05   3.6568972e-05
   9.8249539e-05   3.6082741e-05
   9.8840808e-05   3.5602977e-05
   9.9435636e-05   3.5129595e-05
   1.0003404e-04   3.4662509e-05
   1.0063605e-04   3.4201635e-05
   1.0124168e-04   3.3746891e-05
   1.0185096e-04   3.3298196e-05
   1.0246390e-04   3.2855469e-05
   1.0308053e-04   3.2418629e-05
   1.0370088e-04   3.1987600e-05
   1.0432495e-04   3.1562304e-05
   1.0495278e-04   3.1142664e-05
   1.0558439e-04   3.0728605e-05
   1.0621980e-04   3.0320053e-05
   1.0685904e-04   2.9916934e-05
   1.0750212e-04   2.9519177e-05
   1.0814907e-04   2.9126710e-05
   1.0879992e-04   2.8739462e-05
   1.0945468e-04   2.8357364e-05
   1.1011338e-04   2.7980348e-05
   1.1077605e-04   2.7608346e-05
   1.1144270e-04   2.7241290e-05
   1.1211337e-04   2.6879117e-05
   1.1278807e-04   2.6521760e-05
   1.1346683e-04   2.6169155e-05
   1.1414968e-04   2.5821239e-05
   1.1483664e-04   2.5477950e-05
   1.1552773e-04   2.5139226e-05
   1.1622298e-04   2.4805007e-05
   1.1692241e-04   2.4475232e-05
   1.1762605e-04   2.4149842e-05
   1.1833393e-04   2.3828780e-05
   1.1904607e-04   2.3511987e-05
   1.1976249e-04   2.3199406e-05
   1.2048323e-04   2.2890982e-05
   1.2120830e-04   2.2586660e-05
   1.2193774e-04   2.2286384e-05
   1.2267156e-04   2.1990101e-05
   1.2340980e-04   2.1697758e-05
   1.2415249e-04   2.1409302e-05
   1.2489964e-04   2.1124682e-05
   1.2565129e-04   2.0843847e-05
   1.2640747e-04   2.0566746e-05
   1.2716819e-04   2.0293329e-05
   1.2793349e-04   2.0023549e-05
   1.2870340e-04   1.9757355e-05
   1.2947795e-04   1.9494701e-05
   1.3025715e-04   1.9235539e-05
   1.3104104e-04   1.8979824e-05
   1.3182965e-04   1.8727508e-05
   1.3262301e-04   1.8478548e-05
   1.3342114e-04   1.8232897e-05
   1.3422407e-04   1.7990513e-05
   1.3503183e-04   1.7751352e-05
   1.3584446e-04   1.7515371e-05
   1.3666198e-04   1.7282527e-05
   1.3748441e-04   1.7052779e-05
   1.3831180e-04   1.6826087e-05
   1.3914417e-04   1.6602408e-05
   1.3998154e-04   1.6381703e-05
   1.4082395e-04   1.6163933e-05
   1.4167144e-04   1.5949058e-05
   1.4252402e-04   1.5737040e-05
   1.4338174e-04   1.5527841e-05
   1.4424461e-04   1.5321423e-05
   1.4511268e-04   1.5117750e-05
   1.4598598e-04   1.4916785e-05
   1.4686452e-04   1.4718491e-05
   1.4774836e-04   1.4522835e-05
   1.4863752e-04   1.4329779e-05
   1.4953202e-04   1.4139290e-05
   1.5043191e-04   1.3951334e-05
   1.5133721e-04   1.3765877e-05
   1.5224797e-04   1.3582885e-05
   1.5316420e-04   1.3402326e-05
   1.5408595e-04   1.3224168e-05
   1.5501324e-04   1.3048379e-05
   1.5594612e-04   1.2874926e-05
   1.5688461e-04   1.2703780e-05
   1.5782875e-04   1.2534909e-05
   1.5877856e-04   1.2368283e-05
   1.5973410e-04   1.2203872e-05
   1.6069539e-04   1.2041647e-05
   1.6166246e-04   1.1881579e-05
   1.6263535e-04   1.1723639e-05
   1.6361409e-04   1.1567799e-05
   1.6459873e-04   1.1414030e-05
   1.6558929e-04   1.1262306e-05
   1.6658581e-04   1.1112599e-05
   1.6758833e-04   1.0964882e-05
   1.6859688e-04   1.0819129e-05
   1.6961151e-04   1.0675314e-05
   1.7063223e-04   1.0533410e-05
   1.7165910e-04   1.0393393e-05
   1.7269215e-04   1.0255238e-05
   1.7373142e-04   1.0118919e-05
   1.7477694e-04   9.9844121e-06
   1.7582876e-04   9.8516936e-06
   1.7688690e-04   9.7207395e-06
   1.7795141e-04   9.5915262e-06
   1.7902233e-04   9.4640308e-06
   1.8009969e-04   9.3382302e-06
   1.8118354e-04   9.2141021e-06
   1.8227391e-04   9.0916241e-06
   1.8337084e-04   8.9707743e-06
   1.8447437e-04   8.8515310e-06
   1.8558455e-04   8.7338729e-06
   1.8670140e-04   8.6177790e-06
   1.8782498e-04   8.5032284e-06
   1.8895531e-04   8.3902005e-06
   1.9009245e-04   8.2786752e-06
   1.9123644e-04   8.1686325e-06
   1.9238731e-04   8.0600527e-06
   1.9354510e-04   7.9529162e-06
   1.9470986e-04   7.8472040e-06
   1.9588163e-04   7.7428971e-06
   1.9706045e-04   7.6399767e-06
   1.9824637e-04   7.5384246e-06
   1.9943943e-04   7.4382224e-06
   2.0063966e-04   7.3393522e-06
   2.0184712e-04   7.2417963e-06
   2.0306184e-04   7.1455373e-06
   2.0428387e-04   7.0505578e-06
   2.0551326e-04   6.9568410e-06
   2.0675005e-04   6.8643699e-06
   2.0799428e-04   6.7731281e-06
   2.0924599e-04   6.6830992e-06
   2.1050524e-04   6.5942670e-06
   2.1177207e-04   6.5066157e-06
   2.1304652e-04   6.4201296e-06
   2.1432864e-04   6.3347931e-06
   2.1561848e-04   6.2505910e-06
   2.1691608e-04   6.1675082e-06
   2.1822149e-04   6.0855298e-06
   2.1953476e-04   6.0046412e-06
   2.2085592e-04   5.9248278e-06
   2.2218504e-04   5.8460753e-06
   2.2352216e-04   5.7683697e-06
   2.2486732e-04   5.6916970e-06
   2.2622058e-04   5.6160435e-06
   2.2758199e-04   5.5413957e-06
   2.2895158e-04   5.4677401e-06
   2.3032942e-04   5.3950636e-06
   2.3171555e-04   5.3233532e-06
   2.3311003e-04   5.2525961e-06
   2.3451289e-04   5.1827794e-06
   2.3592420e-04   5.1138909e-06
   2.3734400e-04   5.0459180e-06
   2.3877234e-04   4.9788487e-06
   2.4020928e-04   4.9126709e-06
   2.4165487e-04   4.8473727e-06
   2.4310916e-04   4.7829426e-06
   2.4457220e-04   4.7193689e-06
   2.4604404e-04   4.6566402e-06
   2.4752475e-04   4.5947454e-06
   2.4901436e-04   4.5336733e-06
   2.5051294e-04   4.4734130e-06
   2.5202053e-04   4.4139537e-06
   2.5353720e-04   4.3552848e-06
   2.5506300e-04   4.2973957e-06
   2.5659797e-04   4.2402761e-06
   2.5814219e-04   4.1839158e-06
   2.5969570e-04   4.1283046e-06
   2.6125856e-04   4.0734326e-06
   2.6283082e-04   4.0192900e-06
   2.6441255e-04   3.9658671e-06
   2.6600379e-04   3.9131543e-06
   2.6760461e-04   3.8611422e-06
   2.6921506e-04   3.8098214e-06
   2.7083521e-04   3.7591828e-06
   2.7246511e-04   3.7092173e-06
   2.7410481e-04   3.6599160e-06
   2.7575438e-04   3.6112699e-06
   2.7741388e-04   3.5632705e-06
   2.7908337e-04   3.5159091e-06
   2.8076290e-04   3.4691772e-06
   2.8245255e-04   3.4230665e-06
   2.8415236e-04   3.3775687e-06
   2.8586239e-04   3.3326757e-06
   2.8758272e-04   3.2883794e-06
   2.8931341e-04   3.2446719e-06
   2.9105451e-04   3.2015453e-06
   2.9280608e-04   3.1589920e-06
   2.9456820e-04   3.1170043e-06
   2.9634092e-04   3.0755747e-06
   2.9812431e-04   3.0346958e-06
   2.9991844e-04   2.9943603e-06
   3.0172336e-04   2.9545608e-06
   3.0353914e-04   2.9152904e-06
   3.0536585e-04   2.8765420e-06
   3.0720355e-04   2.8383086e-06
   3.0905231e-04   2.8005835e-06
   3.1091220e-04   2.7633597e-06
   3.1278328e-04   2.7266307e-06
   3.1466562e-04   2.6903900e-06
   3.1655929e-04   2.6546309e-06
   3.1846436e-04   2.6193472e-06
   3.2038089e-04   2.5845324e-06
   3.2230895e-04   2.5501804e-06
   3.2424862e-04   2.5162849e-06
   3.2619996e-04   2.4828401e-06
   3.2816304e-04   2.4498397e-06
   3.3013794e-04   2.4172780e-06
   3.3212472e-04   2.3851491e-06
   3.3412346e-04   2.3534472e-06
   3.3613422e-04   2.3221668e-06
   3.3815709e-04   2.2913020e-06
   3.4019213e-04   2.2608476e-06
   3.4223942e-04   2.2307979e-06
   3.4429903e-04   2.2011477e-06
   3.4637104e-04   2.1718915e-06
   3.4845551e-04   2.1430242e-06
   3.5055253e-04   2.1145406e-06
   3.5266216e-04   2.0864356e-06
   3.5478450e-04   2.0587042e-06
   3.5691960e-04   2.0313413e-06
   3.5906756e-04   2.0043422e-06
   3.6122844e-04   1.9777019e-06
   3.6340233e-04   1.9514157e-06
   3.6558929e-04   1.9254789e-06
   3.6778942e-04   1.8998868e-06
   3.7000279e-04   1.8746349e-06
   3.7222948e-04   1.8497187e-06
   3.7446957e-04   1.8251336e-06
   3.7672315e-04   1.8008753e-06
   3.7899028e-04   1.7769394e-06
   3.8127106e-04   1.7533217e-06
   3.8356556e-04   1.7300178e-06
   3.8587387e-04   1.7070238e-06
   3.8819607e-04   1.6843353e-06
   3.9053225e-04   1.6619484e-06
   3.9288249e-04   1.6398591e-06
   3.9524687e-04   1.6180634e-06
   3.9762548e-04   1.5965574e-06
   4.0001840e-04   1.5753372e-06
   4.0242573e-04   1.5543990e-06
   4.0484754e-04   1.5337392e-06
   4.0728393e-04   1.5133540e-06
   4.0973498e-04   1.4932397e-06
   4.1220078e-04   1.4733928e-06
   4.1468142e-04   1.4538096e-06
   4.1717699e-04   1.4344868e-06
   4.1968757e-04   1.4154207e-06
   4.2221327e-04   1.3966081e-06
   4.2475416e-04   1.3780456e-06
   4.2731035e-04   1.3597297e-06
   4.2988192e-04   1.3416573e-06
   4.3246896e-04   1.3238251e-06
   4.3507158e-04   1.3062300e-06
   4.3768985e-04   1.2888687e-06
   4.4032388e-04   1.2717381e-06
   4.4297377e-04   1.2548352e-06
   4.4563960e-04   1.2381570e-06
   4.4832148e-04   1.2217005e-06
   4.5101949e-04   1.2054627e-06
   4.5373374e-04   1.1894408e-06
   4.5646433e-04   1.1736317e-06
   4.5921135e-04   1.1580328e-06
   4.6197490e-04   1.1426413e-06
   4.6475508e-04   1.1274543e-06
   4.6755199e-04   1.1124692e-06
   4.7036574e-04   1.0976832e-06
   4.7319642e-04   1.0830938e-06
   4.7604413e-04   1.0686982e-06
   4.7890898e-04   1.0544940e-06
   4.8179107e-04   1.0404786e-06
   4.8469051e-04   1.0266495e-06
   4.8760739e-04   1.0130042e-06
   4.9054183e-04   9.9954028e-07
   4.9349393e-04   9.8625529e-07
   4.9646379e-04   9.7314688e-07
   4.9945153e-04   9.6021269e-07
   5.0245725e-04   9.4745042e-07
   5.0548105e-04   9.3485777e-07
   5.0852306e-04   9.2243249e-07
   5.1158337e-04   9.1017236e-07
   5.1466209e-04   8.9807519e-07
   5.1775935e-04   8.8613880e-07
   5.2087524e-04   8.7436106e-07
   5.2400989e-04   8.6273986e-07
   5.2716340e-04   8.5127312e-07
   5.3033589e-04   8.3995879e-07
   5.3352747e-04   8.2879484e-07
   5.3673826e-04   8.1777927e-07
   5.3996837e-04   8.0691012e-07
   5.4321792e-04   7.9618542e-07
   5.4648702e-04   7.8560328e-07
   5.4977580e-04   7.7516178e-07
   5.5308437e-04   7.6485906e-07
   5.5641285e-04   7.5469328e-07
   5.5976136e-04   7.4466261e-07
   5.6313003e-04   7.3476526e-07
   5.6651897e-04   7.2499946e-07
   5.6992830e-04   7.1536346e-07
   5.7335815e-04   7.0585553e-07
   5.7680864e-04   6.9647398e-07
   5.8027989e-04   6.8721711e-07
   5.8377204e-04   6.7808328e-07
   5.8728520e-04   6.6907085e-07
   5.9081950e-04   6.6017821e-07
   5.9437507e-04   6.5140376e-07
   5.9795204e-04   6.4274593e-07
   6.0155054e-04   6.3420318e-07
   6.0517069e-04   6.2577396e-07
   6.0881263e-04   6.1745679e-07
   6.1247649e-04   6.0925015e-07
   6.1616240e-04   6.0115260e-07
   6.1987048e-04   5.9316266e-07
   6.2360089e-04   5.8527893e-07
   6.2735374e-04   5.7749997e-07
   6.3112918e-04   5.6982441e-07
   6.3492733e-04   5.6225087e-07
   6.3874835e-04   5.5477798e-07
   6.4259236e-04   5.4740442e-07
   6.4645950e-04   5.4012887e-07
   6.5034992e-04   5.3295001e-07
   6.5426375e-04   5.2586657e-07
   6.5820113e-04   5.1887727e-07
   6.6216221e-04   5.1198087e-07
   6.6614713e-04   5.0517613e-07
   6.7015602e-04   4.9846183e-07
   6.7418905e-04   4.9183678e-07
   6.7824634e-04   4.8529978e-07
   6.8232805e-04   4.7884966e-07
   6.8643433e-04   4.7248527e-07
   6.9056531e-04   4.6620547e-07
   6.9472116e-04   4.6000914e-07
   6.9890202e-04   4.5389516e-07
   7.0310804e-04   4.4786244e-07
   7.0733937e-04   4.4190991e-07
   7.1159616e-04   4.3603649e-07
   7.1587857e-04   4.3024113e-07
   7.2018675e-04   4.2452280e-07
   7.2452086e-04   4.1888048e-07
   7.2888106e-04   4.1331314e-07
   7.3326749e-04   4.0781980e-07
   7.3768032e-04   4.0239948e-07
   7.4211971e-04   3.9705120e-07
   7.4658581e-04   3.9177400e-07
   7.5107879e-04   3.8656694e-07
   7.5559881e-04   3.8142908e-07
   7.6014603e-04   3.7635952e-07
   7.6472061e-04   3.7135734e-07
   7.6932273e-04   3.6642163e-07
   7.7395254e-04   3.6155153e-07
   7.7861022e-04   3.5674616e-07
   7.8329592e-04   3.5200466e-07
   7.8800982e-04   3.4732618e-07
   7.9275210e-04   3.4270988e-07
   7.9752291e-04   3.3815493e-07
   8.0232243e-04   3.3366052e-07
   8.0715083e-04   3.2922585e-07
   8.1200830e-04   3.2485012e-07
   8.1689499e-04   3.2053255e-07
   8.2181110e-04   3.1627237e-07
   8.2675678e-04   3.1206880e-07
   8.3173224e-04   3.0792111e-07
   8.3673763e-04   3.0382854e-07
   8.4177315e-04   2.9979037e-07
   8.4683897e-04   2.9580587e-07
   8.5193528e-04   2.9187432e-07
   8.5706225e-04   2.8799504e-07
   8.6222009e-04   2.8416731e-07
   8.6740896e-04   2.8039045e-07
   8.7262906e-04   2.7666379e-07
   8.7788057e-04   2.7298667e-07
   8.8316369e-04   2.6935842e-07
   8.8847860e-04   2.6577839e-07
   8.9382549e-04   2.6224594e-07
   8.9920457e-04   2.5876044e-07
   9.0461601e-04   2.5532127e-07
   9.1006002e-04   2.5192781e-07
   9.1553680e-04   2.4857945e-07
   9.2104653e-04   2.4527559e-07
   9.2658942e-04   2.4201565e-07
   9.3216567e-04   2.3879903e-07
   9.3777548e-04   2.3562517e-07
   9.4341904e-04   2.3249349e-07
   9.4909657e-04   2.2940343e-07
   9.5480827e-04   2.2635444e-07
   9.6055434e-04   2.2334598e-07
   9.6633499e-04   2.2037750e-07
   9.7215043e-04   2.1744847e-07
   9.7800087e-04   2.1455838e-07
   9.8388651e-04   2.1170670e-07
   9.8980758e-04   2.0889292e-07
   9.9576428e-04   2.0611653e-07
   1.0017568e-03   2.0337705e-07
   1.0077854e-03   2.0067398e-07
   1.0138503e-03   1.9800683e-07
   1.0199517e-03   1.9537514e-07
   1.0260898e-03   1.9277842e-07
   1.0322649e-03   1.9021621e-07
   1.0384771e-03   1.8768806e-07
   1.0447267e-03   1.8519351e-07
   1.0510139e-03   1.8273212e-07
   1.0573389e-03   1.8030344e-07
   1.0637020e-03   1.7790704e-07
   1.0701034e-03   1.7554249e-07
   1.0765433e-03   1.7320936e-07
   1.0830220e-03   1.7090725e-07
   1.0895397e-03   1.6863574e-07
   1.0960966e-03   1.6639441e-07
   1.1026929e-03   1.6418287e-07
   1.1093289e-03   1.6200073e-07
   1.1160049e-03   1.5984759e-07
   1.1227211e-03   1.5772307e-07
   1.1294777e-03   1.5562678e-07
   1.1362749e-03   1.5355836e-07
   1.1431130e-03   1.5151743e-07
   1.1499923e-03   1.4950362e-07
   1.1569130e-03   1.4751658e-07
   1.1638754e-03   1.4555595e-07
   1.1708796e-03   1.4362137e-07
   1.1779260e-03   1.4171251e-07
   1.1850148e-03   1.3982902e-07
   1.1921463e-03   1.3797057e-07
   1.1993207e-03   1.3613681e-07
   1.2065382e-03   1.3432743e-07
   1.2137992e-03   1.3254209e-07
   1.2211039e-03   1.3078048e-07
   1.2284525e-03   1.2904229e-07
   1.2358454e-03   1.2732720e-07
   1.2432828e-03   1.2563490e-07
   1.2507649e-03   1.2396510e-07
   1.2582920e-03   1.2231749e-07
   1.2658645e-03   1.2069178e-07
   1.2734825e-03   1.1908768e-07
   1.2811464e-03   1.1750489e-07
   1.2888564e-03   1.1594314e-07
   1.2966127e-03   1.1440215e-07
   1.3044158e-03   1.1288164e-07
   1.3122658e-03   1.1138134e-07
   1.3201631e-03   1.0990098e-07
   1.3281079e-03   1.0844030e-07
   1.3361005e-03   1.0699903e-07
   1.3441412e-03   1.0557691e-07
   1.3522303e-03   1.0417370e-07
   1.3603680e-03   1.0278913e-07
   1.3685548e-03   1.0142297e-07
   1.3767908e-03   1.0007497e-07
   1.3850764e-03   9.8744882e-08
   1.3934118e-03   9.7432472e-08
   1.4017974e-03   9.6137506e-08
   1.4102335e-03   9.4859751e-08
   1.4187203e-03   9.3598978e-08
   1.4272582e-03   9.2354962e-08
   1.4358475e-03   9.1127481e-08
   1.4444885e-03   8.9916313e-08
   1.4531815e-03   8.8721244e-08
   1.4619268e-03   8.7542058e-08
   1.4707247e-03   8.6378544e-08
   1.4795756e-03   8.5230495e-08
   1.4884797e-03   8.4097704e-08
   1.4974374e-03   8.2979969e-08
   1.5064491e-03   8.1877090e-08
   1.5155149e-03   8.0788869e-08
   1.5246354e-03   7.9715112e-08
   1.5338107e-03   7.8655625e-08
   1.5430412e-03   7.7610221e-08
   1.5523273e-03   7.6578710e-08
   1.5616692e-03   7.5560910e-08
   1.5710674e-03   7.4556637e-08
   1.5805222e-03   7.3565712e-08
   1.5900338e-03   7.2587957e-08
   1.5996027e-03   7.1623197e-08
   1.6092292e-03   7.0671260e-08
   1.6189136e-03   6.9731975e-08
   1.6286562e-03   6.8805174e-08
   1.6384575e-03   6.7890691e-08
   1.6483178e-03   6.6988362e-08
   1.6582375e-03   6.6098026e-08
   1.6682168e-03   6.5219523e-08
   1.6782562e-03   6.4352697e-08
   1.6883560e-03   6.3497391e-08
   1.6985166e-03   6.2653454e-08
   1.7087383e-03   6.1820733e-08
   1.7190216e-03   6.0999079e-08
   1.7293667e-03   6.0188347e-08
   1.7397741e-03   5.9388389e-08
   1.7502441e-03   5.8599064e-08
   1.7607772e-03   5.7820229e-08
   1.7713736e-03   5.7051746e-08
   1.7820338e-03   5.6293477e-08
   1.7927581e-03   5.5545286e-08
   1.8035470e-03   5.4807039e-08
   1.8144008e-03   5.4078604e-08
   1.8253199e-03   5.3359851e-08
   1.8363048e-03   5.2650650e-08
   1.8473557e-03   5.1950876e-08
   1.8584732e-03   5.1260402e-08
   1.8696575e-03   5.0579105e-08
   1.8809092e-03   4.9906863e-08
   1.8922286e-03   4.9243556e-08
   1.9036161e-03   4.8589065e-08
   1.9150721e-03   4.7943272e-08
   1.9265971e-03   4.7306063e-08
   1.9381914e-03   4.6677323e-08
   1.9498555e-03   4.6056939e-08
   1.9615898e-03   4.5444801e-08
   1.9733947e-03   4.4840799e-08
   1.9852707e-03   4.4244824e-08
   1.9972181e-03   4.3656771e-08
   2.0092375e-03   4.3076533e-08
   2.0213291e-03   4.2504007e-08
   2.0334936e-03   4.1939091e-08
   2.0457312e-03   4.1381683e-08
   2.0580425e-03   4.0831683e-08
   2.0704279e-03   4.0288993e-08
   2.0828878e-03   3.9753516e-08
   2.0954227e-03   3.9225156e-08
   2.1080330e-03   3.8703819e-08
   2.1207192e-03   3.8189410e-08
   2.1334818e-03   3.7681839e-08
   2.1463211e-03   3.7181014e-08
   2.1592378e-03   3.6686844e-08
   2.1722321e-03   3.6199243e-08
   2.1853047e-03   3.5718123e-08
   2.1984560e-03   3.5243397e-08
   2.2116864e-03   3.4774981e-08
   2.2249964e-03   3.4312790e-08
   2.2383865e-03   3.3856742e-08
   2.2518572e-03   3.3406756e-08
   2.2654089e-03   3.2962750e-08
   2.2790422e-03   3.2524646e-08
   2.2927576e-03   3.2092364e-08
   2.3065555e-03   3.1665828e-08
   2.3204364e-03   3.1244961e-08
   2.3344009e-03   3.0829687e-08
   2.3484494e-03   3.0419933e-08
   2.3625824e-03   3.0015625e-08
   2.3768006e-03   2.9616690e-08
   2.3911042e-03   2.9223058e-08
   2.4054940e-03   2.8834657e-08
   2.4199703e-03   2.8451419e-08
   2.4345338e-03   2.8073274e-08
   2.4491849e-03   2.7700155e-08
   2.4639242e-03   2.7331996e-08
   2.4787522e-03   2.6968729e-08
   2.4936694e-03   2.6610290e-08
   2.5086764e-03   2.6256616e-08
   2.5237737e-03   2.5907642e-08
   2.5389619e-03   2.5563306e-08
   2.5542414e-03   2.5223547e-08
   2.5696129e-03   2.4888304e-08
   2.5850770e-03   2.4557516e-08
   2.6006340e-03   2.4231124e-08
   2.6162848e-03   2.3909071e-08
   2.6320297e-03   2.3591298e-08
   2.6478693e-03   2.3277749e-08
   2.6638043e-03   2.2968367e-08
   2.6798351e-03   2.2663097e-08
   2.6959625e-03   2.2361884e-08
   2.7121869e-03   2.2064674e-08
   2.7285089e-03   2.1771415e-08
   2.7449292e-03   2.1482054e-08
   2.7614483e-03   2.1196538e-08
   2.7780668e-03   2.0914817e-08
   2.7947853e-03   2.0636840e-08
   2.8116044e-03   2.0362558e-08
   2.8285247e-03   2.0091922e-08
   2.8455469e-03   1.9824882e-08
   2.8626715e-03   1.9561392e-08
   2.8798992e-03   1.9301404e-08
   2.8972305e-03   1.9044871e-08
   2.9146661e-03   1.8791747e-08
   2.9322067e-03   1.8541988e-08
   2.9498528e-03   1.8295549e-08
   2.9676051e-03   1.8052385e-08
   2.9854643e-03   1.7812452e-08
   3.0034309e-03   1.7575709e-08
   3.0215057e-03   1.7342112e-08
   3.0396892e-03   1.7111620e-08
   3.0579822e-03   1.6884191e-08
   3.0763852e-03   1.6659785e-08
   3.0948990e-03   1.6438362e-08
   3.1135242e-03   1.6219882e-08
   3.1322615e-03   1.6004305e-08
   3.1511116e-03   1.5791593e-08
   3.1700751e-03   1.5581709e-08
   3.1891527e-03   1.5374614e-08
   3.2083452e-03   1.5170272e-08
   3.2276531e-03   1.4968645e-08
   3.2470772e-03   1.4769699e-08
   3.2666183e-03   1.4573396e-08
   3.2862769e-03   1.4379703e-08
   3.3060538e-03   1.4188584e-08
   3.3259498e-03   1.4000005e-08
   3.3459655e-03   1.3813932e-08
   3.3661016e-03   1.3630333e-08
   3.3863589e-03   1.3449174e-08
   3.4067381e-03   1.3270422e-08
   3.4272400e-03   1.3094047e-08
   3.4478653e-03   1.2920015e-08
   3.4686147e-03   1.2748297e-08
   3.4894889e-03   1.2578860e-08
   3.5104888e-03   1.2411676e-08
   3.5316150e-03   1.2246714e-08
   3.5528684e-03   1.2083944e-08
   3.5742497e-03   1.1923338e-08
   3.5957597e-03   1.1764866e-08
   3.6173991e-03   1.1608500e-08
   3.6391687e-03   1.1454213e-08
   3.6610694e-03   1.1301976e-08
   3.6831018e-03   1.1151763e-08
   3.7052668e-03   1.1003546e-08
   3.7275653e-03   1.0857299e-08
   3.7499979e-03   1.0712996e-08
   3.7725655e-03   1.0570611e-08
   3.7952690e-03   1.0430118e-08
   3.8181090e-03   1.0291493e-08
   3.8410865e-03   1.0154710e-08
   3.8642023e-03   1.0019744e-08
   3.8874572e-03   9.8865731e-09
   3.9108521e-03   9.7551717e-09
   3.9343878e-03   9.6255168e-09
   3.9580650e-03   9.4975852e-09
   3.9818848e-03   9.3713538e-09
   4.0058479e-03   9.2468002e-09
   4.0299553e-03   9.1239020e-09
   4.0542077e-03   9.0026372e-09
   4.0786061e-03   8.8829842e-09
   4.1031513e-03   8.7649214e-09
   4.1278442e-03   8.6484278e-09
   4.1526857e-03   8.5334825e-09
   4.1776767e-03   8.4200650e-09
   4.2028181e-03   8.3081548e-09
   4.2281108e-03   8.1977321e-09
   4.2535557e-03   8.0887769e-09
   4.2791538e-03   7.9812699e-09
   4.3049059e-03   7.8751917e-09
   4.3308130e-03   7.7705234e-09
   4.3568760e-03   7.6672463e-09
   4.3830958e-03   7.5653417e-09
   4.4094734e-03   7.4647916e-09
   4.4360098e-03   7.3655779e-09
   4.4627059e-03   7.2676828e-09
   4.4895626e-03   7.1710889e-09
   4.5165809e-03   7.0757787e-09
   4.5437619e-03   6.9817354e-09
   4.5711064e-03   6.8889419e-09
   4.5986155e-03   6.7973817e-09
   4.6262901e-03   6.7070385e-09
   4.6541313e-03   6.6178960e-09
   4.6821400e-03   6.5299383e-09
   4.7103173e-03   6.4431496e-09
   4.7386642e-03   6.3575144e-09
   4.7671816e-03   6.2730174e-09
   4.7958707e-03   6.1896434e-09
   4.8247324e-03   6.1073776e-09
   4.8537678e-03   6.0262051e-09
   4.8829780e-03   5.9461115e-09
   4.9123639e-03   5.8670824e-09
   4.9419267e-03   5.7891037e-09
   4.9716674e-03   5.7121613e-09
   5.0015871e-03   5.6362416e-09
   5.0316868e-03   5.5613310e-09
   5.0619677e-03   5.4874160e-09
   5.0924308e-03   5.4144833e-09
   5.1230772e-03   5.3425200e-09
   5.1539081e-03   5.2715132e-09
   5.1849245e-03   5.2014501e-09
   5.2161276e-03   5.1323182e-09
   5.2475184e-03   5.0641052e-09
   5.2790982e-03   4.9967987e-09
   5.3108680e-03   4.9303868e-09
   5.3428290e-03   4.8648576e-09
   5.3749823e-03   4.8001993e-09
   5.4073291e-03   4.7364004e-09
   5.4398706e-03   4.6734495e-09
   5.4726080e-03   4.6113352e-09
   5.5055423e-03   4.5500464e-09
   5.5386749e-03   4.4895723e-09
   5.5720068e-03   4.4299019e-09
   5.6055394e-03   4.3710245e-09
   5.6392737e-03   4.3129298e-09
   5.6732110e-03   4.2556071e-09
   5.7073526e-03   4.1990463e-09
   5.7416997e-03   4.1432372e-09
   5.7762534e-03   4.0881699e-09
   5.8110151e-03   4.0338345e-09
   5.8459860e-03   3.9802213e-09
   5.8811674e-03   3.9273206e-09
   5.9165605e-03   3.8751231e-09
   5.9521665e-03   3.8236192e-09
   5.9879869e-03   3.7727999e-09
   6.0240228e-03   3.7226561e-09
   6.0602756e-03   3.6731787e-09
   6.0967466e-03   3.6243589e-09
   6.1334370e-03   3.5761879e-09
   6.1703483e-03   3.5286572e-09
   6.2074816e-03   3.4817582e-09
   6.2448385e-03   3.4354826e-09
   6.2824201e-03   3.3898220e-09
   6.3202280e-03   3.3447682e-09
   6.3582633e-03   3.3003133e-09
   6.3965276e-03   3.2564492e-09
   6.4350221e-03   3.2131681e-09
   6.4737483e-03   3.1704622e-09
   6.5127076e-03   3.1283240e-09
   6.5519013e-03   3.0867458e-09
   6.5913309e-03   3.0457202e-09
   6.6309977e-03   3.0052399e-09
   6.6709033e-03   2.9652976e-09
   6.7110490e-03   2.9258861e-09
   6.7514364e-03   2.8869985e-09
   6.7920668e-03   2.8486278e-09
   6.8329417e-03   2.8107670e-09
   6.8740626e-03   2.7734094e-09
   6.9154309e-03   2.7365483e-09
   6.9570482e-03   2.7001772e-09
   6.9989160e-03   2.6642894e-09
   7.0410357e-03   2.6288786e-09
   7.0834089e-03   2.5939385e-09
   7.1260371e-03   2.5594628e-09
   7.1689219e-03   2.5254452e-09
   7.2120647e-03   2.4918798e-09
   7.2554672e-03   2.4587605e-09
   7.2991308e-03   2.4260814e-09
   7.3430573e-03   2.3938367e-09
   7.3872481e-03   2.3620204e-09
   7.4317048e-03   2.3306271e-09
   7.4764291e-03   2.2996510e-09
   7.5214225e-03   2.2690866e-09
   7.5666867e-03   2.2389284e-09
   7.6122233e-03   2.2091711e-09
   7.6580339e-03   2.1798092e-09
   7.7041202e-03   2.1508376e-09
   7.7504839e-03   2.1222511e-09
   7.7971266e-03   2.0940445e-09
   7.8440500e-03   2.0662128e-09
   7.8912557e-03   2.0387510e-09
   7.9387456e-03   2.0116542e-09
   7.9865213e-03   1.9849175e-09
   8.0345844e-03   1.9585362e-09
   8.0829369e-03   1.9325055e-09
   8.1315803e-03   1.9068208e-09
   8.1805164e-03   1.8814775e-09
   8.2297470e-03   1.8564710e-09
   8.2792740e-03   1.8317968e-09
   8.3290989e-03   1.8074506e-09
   8.3792238e-03   1.7834280e-09
   8.4296502e-03   1.7597247e-09
   8.4803802e-03   1.7363364e-09
   8.5314154e-03   1.7132589e-09
   8.5827578e-03   1.6904882e-09
   8.6344091e-03   1.6680201e-09
   8.6863713e-03   1.6458506e-09
   8.7386462e-03   1.6239758e-09
   8.7912357e-03   1.6023917e-09
   8.8441416e-03   1.5810945e-09
   8.8973660e-03   1.5600804e-09
   8.9509107e-03   1.5393455e-09
   9.0047776e-03   1.5188863e-09
   9.0589687e-03   1.4986989e-09
   9.1134859e-03   1.4787799e-09
   9.1683311e-03   1.4591256e-09
   9.2235065e-03   1.4397325e-09
   9.2790139e-03   1.4205972e-09
   9.3348553e-03   1.4017162e-09
   9.3910328e-03   1.3830861e-09
   9.4475484e-03   1.3647037e-09
   9.5044041e-03   1.3465656e-09
   9.5616019e-03   1.3286685e-09
   9.6191440e-03   1.3110094e-09
   9.6770324e-03   1.2935849e-09
   9.7352691e-03   1.2763920e-09
   9.7938563e-03   1.2594276e-09
   9.8527961e-03   1.2426887e-09
   9.9120905e-03   1.2261723e-09
   9.9717419e-03   1.2098753e-09
   1.0031752e-02   1.1937950e-09
   1.0092124e-02   1.1779284e-09
   1.0152858e-02   1.1622727e-09
   1.0213959e-02   1.1468251e-09
   1.0275427e-02   1.1315828e-09
   1.0337265e-02   1.1165430e-09
   1.0399475e-02   1.1017032e-09
   1.0462059e-02   1.0870606e-09
   1.0525020e-02   1.0726126e-09
   1.0588360e-02   1.0583566e-09
   1.0652081e-02   1.0442901e-09
   1.0716186e-02   1.0304106e-09
   1.0780676e-02   1.0167155e-09
   1.0845555e-02   1.0032024e-09
   1.0910824e-02   9.8986900e-10
   1.0976485e-02   9.7671276e-10
   1.1042542e-02   9.6373138e-10
   1.1108997e-02   9.5092254e-10
   1.1175851e-02   9.3828394e-10
   1.1243108e-02   9.2581331e-10
   1.1310769e-02   9.1350843e-10
   1.1378838e-02   9.0136710e-10
   1.1447316e-02   8.8938713e-10
   1.1516206e-02   8.7756638e-10
   1.1585511e-02   8.6590275e-10
   1.1655233e-02   8.5439414e-10
   1.1725375e-02   8.4303848e-10
   1.1795939e-02   8.3183375e-10
   1.1866927e-02   8.2077794e-10
   1.1938342e-02   8.0986908e-10
   1.2010188e-02   7.9910520e-10
   1.2082466e-02   7.8848438e-10
   1.2155178e-02   7.7800473e-10
   1.2228329e-02   7.6766436e-10
   1.2301919e-02   7.5746142e-10
   1.2375953e-02   7.4739408e-10
   1.2450431e-02   7.3746055e-10
   1.2525359e-02   7.2765905e-10
   1.2600737e-02   7.1798782e-10
   1.2676568e-02   7.0844512e-10
   1.2752856e-02   6.9902926e-10
   1.2829604e-02   6.8973854e-10
   1.2906813e-02   6.8057130e-10
   1.2984486e-02   6.7152591e-10
   1.3062627e-02   6.6260073e-10
   1.3141239e-02   6.5379418e-10
   1.3220323e-02   6.4510468e-10
   1.3299884e-02   6.3653067e-10
   1.3379923e-02   6.2807061e-10
   1.3460444e-02   6.1972299e-10
   1.3541449e-02   6.1148633e-10
   1.3622942e-02   6.0335913e-10
   1.3704925e-02   5.9533995e-10
   1.3787402e-02   5.8742736e-10
   1.3870375e-02   5.7961993e-10
   1.3953848e-02   5.7191627e-10
   1.4037822e-02   5.6431499e-10
   1.4122302e-02   5.5681475e-10
   1.4207291e-02   5.4941419e-10
   1.4292791e-02   5.4211198e-10
   1.4378805e-02   5.3490684e-10
   1.4465338e-02   5.2779745e-10
   1.4552391e-02   5.2078255e-10
   1.4639967e-02   5.1386089e-10
   1.4728071e-02   5.0703123e-10
   1.4816705e-02   5.0029233e-10
   1.4905873e-02   4.9364300e-10
   1.4995577e-02   4.8708205e-10
   1.5085821e-02   4.8060830e-10
   1.5176608e-02   4.7422059e-10
   1.5267941e-02   4.6791778e-10
   1.5359824e-02   4.6169874e-10
   1.5452260e-02   4.5556235e-10
   1.5545252e-02   4.4950752e-10
   1.5638804e-02   4.4353317e-10
   1.5732919e-02   4.3763822e-10
   1.5827600e-02   4.3182162e-10
   1.5922852e-02   4.2608233e-10
   1.6018676e-02   4.2041932e-10
   1.6115077e-02   4.1483157e-10
   1.6212058e-02   4.0931809e-10
   1.6309623e-02   4.0387789e-10
   1.6407775e-02   3.9851000e-10
   1.6506517e-02   3.9321345e-10
   1.6605854e-02   3.8798729e-10
   1.6705789e-02   3.8283060e-10
   1.6806325e-02   3.7774244e-10
   1.6907466e-02   3.7272191e-10
   1.7009215e-02   3.6776810e-10
   1.7111577e-02   3.6288014e-10
   1.7214556e-02   3.5805714e-10
   1.7318153e-02   3.5329824e-10
   1.7422375e-02   3.4860260e-10
   1.7527223e-02   3.4396936e-10
   1.7632703e-02   3.3939770e-10
   1.7738817e-02   3.3488681e-10
   1.7845570e-02   3.3043586e-10
   1.7952965e-02   3.2604408e-10
   1.8061007e-02   3.2171066e-10
   1.8169698e-02   3.1743485e-10
   1.8279044e-02   3.1321585e-10
   1.8389048e-02   3.0905294e-10
   1.8499714e-02   3.0494535e-10
   1.8611046e-02   3.0089236e-10
   1.8723048e-02   2.9689323e-10
   1.8835724e-02   2.9294726e-10
   1.8949078e-02   2.8905373e-10
   1.9063114e-02   2.8521195e-10
   1.9177837e-02   2.8142123e-10
   1.9293250e-02   2.7768089e-10
   1.9409357e-02   2.7399027e-10
   1.9526163e-02   2.7034869e-10
   1.9643673e-02   2.6675552e-10
   1.9761889e-02   2.6321010e-10
   1.9880817e-02   2.5971181e-10
   2.0000460e-02   2.5626001e-10
   2.0120824e-02   2.5285408e-10
   2.0241911e-02   2.4949343e-10
   2.0363728e-02   2.4617744e-10
   2.0486278e-02   2.4290553e-10
   2.0609565e-02   2.3967710e-10
   2.0733594e-02   2.3649157e-10
   2.0858369e-02   2.3334839e-10
   2.0983896e-02   2.3024699e-10
   2.1110178e-02   2.2718680e-10
   2.1237219e-02   2.2416729e-10
   2.1365026e-02   2.2118790e-10
   2.1493601e-02   2.1824812e-10
   2.1622951e-02   2.1534741e-10
   2.1753078e-02   2.1248525e-10
   2.1883989e-02   2.0966113e-10
   2.2015688e-02   2.0687455e-10
   2.2148179e-02   2.0412501e-10
   2.2281467e-02   2.0141200e-10
   2.2415558e-02   1.9873506e-10
   2.2550456e-02   1.9609369e-10
   2.2686165e-02   1.9348744e-10
   2.2822691e-02   1.9091582e-10
   2.2960039e-02   1.8837838e-10
   2.3098214e-02   1.8587466e-10
   2.3237219e-02   1.8340422e-10
   2.3377062e-02   1.8096662e-10
   2.3517746e-02   1.7856141e-10
   2.3659276e-02   1.7618817e-10
   2.3801659e-02   1.7384647e-10
   2.3944898e-02   1.7153590e-10
   2.4088999e-02   1.6925604e-10
   2.4233968e-02   1.6700647e-10
   2.4379809e-02   1.6478681e-10
   2.4526527e-02   1.6259665e-10
   2.4674129e-02   1.6043559e-10
   2.4822619e-02   1.5830326e-10
   2.4972002e-02   1.5619927e-10
   2.5122284e-02   1.5412325e-10
   2.5273471e-02   1.5207481e-10
   2.5425568e-02   1.5005360e-10
   2.5578580e-02   1.4805926e-10
   2.5732513e-02   1.4609142e-10
   2.5887372e-02   1.4414973e-10
   2.6043163e-02   1.4223386e-10
   2.6199892e-02   1.4034344e-10
   2.6357564e-02   1.3847815e-10
   2.6516184e-02   1.3663766e-10
   2.6675760e-02   1.3482162e-10
   2.6836295e-02   1.3302972e-10
   2.6997797e-02   1.3126164e-10
   2.7160271e-02   1.2951706e-10
   2.7323722e-02   1.2779566e-10
   2.7488158e-02   1.2609714e-10
   2.7653582e-02   1.2442120e-10
   2.7820003e-02   1.2276753e-10
   2.7987424e-02   1.2113584e-10
   2.8155854e-02   1.1952584e-10
   2.8325297e-02   1.1793724e-10
   2.8495759e-02   1.1636974e-10
   2.8667248e-02   1.1482309e-10
   2.8839768e-02   1.1329699e-10
   2.9013327e-02   1.1179117e-10
   2.9187930e-02   1.1030537e-10
   2.9363584e-02   1.0883931e-10
   2.9540295e-02   1.0739274e-10
   2.9718070e-02   1.0596539e-10
   2.9896914e-02   1.0455702e-10
   3.0076835e-02   1.0316737e-10
   3.0257839e-02   1.0179618e-10
   3.0439931e-02   1.0044322e-10
   3.0623120e-02   9.9108239e-11
   3.0807411e-02   9.7791003e-11
   3.0992811e-02   9.6491274e-11
   3.1179327e-02   9.5208819e-11
   3.1366965e-02   9.3943410e-11
   3.1555733e-02   9.2694819e-11
   3.1745636e-02   9.1462822e-11
   3.1936683e-02   9.0247200e-11
   3.2128879e-02   8.9047735e-11
   3.2322232e-02   8.7864212e-11
   3.2516748e-02   8.6696419e-11
   3.2712435e-02   8.5544146e-11
   3.2909300e-02   8.4407189e-11
   3.3107349e-02   8.3285343e-11
   3.3306590e-02   8.2178407e-11
   3.3507030e-02   8.1086183e-11
   3.3708677e-02   8.0008476e-11
   3.3911537e-02   7.8945092e-11
   3.4115618e-02   7.7895842e-11
   3.4320927e-02   7.6860537e-11
   3.4527471e-02   7.5838993e-11
   3.4735259e-02   7.4831025e-11
   3.4944297e-02   7.3836455e-11
   3.5154593e-02   7.2855103e-11
   3.5366155e-02   7.1886794e-11
   3.5578989e-02   7.0931355e-11
   3.5793105e-02   6.9988614e-11
   3.6008509e-02   6.9058404e-11
   3.6225210e-02   6.8140556e-11
   3.6443214e-02   6.7234908e-11
   3.6662531e-02   6.6341296e-11
   3.6883167e-02   6.5459562e-11
   3.7105132e-02   6.4589546e-11
   3.7328432e-02   6.3731094e-11
   3.7553075e-02   6.2884051e-11
   3.7779071e-02   6.2048267e-11
   3.8006427e-02   6.1223590e-11
   3.8235151e-02   6.0409874e-11
   3.8465252e-02   5.9606974e-11
   3.8696737e-02   5.8814744e-11
   3.8929615e-02   5.8033044e-11
   3.9163895e-02   5.7261734e-11
   3.9399585e-02   5.6500674e-11
   3.9636693e-02   5.5749730e-11
   3.9875228e-02   5.5008767e-11
   4.0115199e-02   5.4277652e-11
   4.0356613e-02   5.3556254e-11
   4.0599481e-02   5.2844444e-11
   4.0843810e-02   5.2142094e-11
   4.1089609e-02   5.1449080e-11
   4.1336888e-02   5.0765276e-11
   4.1585655e-02   5.0090560e-11
   4.1835919e-02   4.9424812e-11
   4.2087689e-02   4.8767913e-11
   4.2340974e-02   4.8119744e-11
   4.2595784e-02   4.7480190e-11
   4.2852127e-02   4.6849136e-11
   4.3110013e-02   4.6226470e-11
   4.3369450e-02   4.5612079e-11
   4.3630449e-02   4.5005854e-11
   4.3893019e-02   4.4407687e-11
   4.4157168e-02   4.3817469e-11
   4.4422908e-02   4.3235096e-11
   4.4690247e-02   4.2660463e-11
   4.4959194e-02   4.2093468e-11
   4.5229760e-02   4.1534009e-11
   4.5501954e-02   4.0981985e-11
   4.5775787e-02   4.0437298e-11
   4.6051267e-02   3.9899850e-11
   4.6328405e-02   3.9369546e-11
   4.6607211e-02   3.8846290e-11
   4.6887695e-02   3.8329988e-11
   4.7169867e-02   3.7820549e-11
   4.7453737e-02   3.7317880e-11
   4.7739315e-02   3.6821893e-11
   4.8026612e-02   3.6332497e-11
   4.8315638e-02   3.5849606e-11
   4.8606403e-02   3.5373133e-11
   4.8898918e-02   3.4902993e-11
   4.9193194e-02   3.4439101e-11
   4.9489240e-02   3.3981375e-11
   4.9787068e-02   3.3529732e-11
   5.0086689e-02   3.3084092e-11
   5.0388112e-02   3.2644375e-11
   5.0691350e-02   3.2210503e-11
   5.0996412e-02   3.1782397e-11
   5.1303310e-02   3.1359980e-11
   5.1612056e-02   3.0943179e-11
   5.1922659e-02   3.0531916e-11
   5.2235131e-02   3.0126120e-11
   5.2549484e-02   2.9725717e-11
   5.2865729e-02   2.9330636e-11
   5.3183877e-02   2.8940806e-11
   5.3503939e-02   2.8556157e-11
   5.3825928e-02   2.8176620e-11
   5.4149854e-02   2.7802128e-11
   5.4475730e-02   2.7432613e-11
   5.4803567e-02   2.7068010e-11
   5.5133377e-02   2.6708252e-11
   5.5465171e-02   2.6353275e-11
   5.5798963e-02   2.6003017e-11
   5.6134763e-02   2.5657414e-11
   5.6472584e-02   2.5316404e-11
   5.6812438e-02   2.4979927e-11
   5.7154337e-02   2.4647921e-11
   5.7498294e-02   2.4320329e-11
   5.7844321e-02   2.3997090e-11
   5.8192430e-02   2.3678147e-11
   5.8542634e-02   2.3363444e-11
   5.8894946e-02   2.3052923e-11
   5.9249378e-02   2.2746529e-11
   5.9605943e-02   2.2444208e-11
   5.9964653e-02   2.2145904e-11
   6.0325523e-02   2.1851566e-11
   6.0688564e-02   2.1561139e-11
   6.1053790e-02   2.1274572e-11
   6.1421214e-02   2.0991814e-11
   6.1790849e-02   2.0712815e-11
   6.2162709e-02   2.0437523e-11
   6.2536806e-02   2.0165890e-11
   6.2913155e-02   1.9897868e-11
   6.3291768e-02   1.9633407e-11
   6.3672661e-02   1.9372462e-11
   6.4055845e-02   1.9114985e-11
   6.4441335e-02   1.8860930e-11
   6.4829146e-02   1.8610251e-11
   6.5219290e-02   1.8362905e-11
   6.5611782e-02   1.8118845e-11
   6.6006636e-02   1.7878030e-11
   6.6403866e-02   1.7640415e-11
   6.6803487e-02   1.7405958e-11
   6.7205513e-02   1.7174618e-11
   6.7609958e-02   1.6946352e-11
   6.8016837e-02   1.6721120e-11
   6.8426165e-02   1.6498881e-11
   6.8837956e-02   1.6279596e-11
   6.9252225e-02   1.6063226e-11
   6.9668988e-02   1.5849732e-11
   7.0088258e-02   1.5639075e-11
   7.0510052e-02   1.5431218e-11
   7.0934384e-02   1.5226123e-11
   7.1361270e-02   1.5023754e-11
   7.1790724e-02   1.4824075e-11
   7.2222763e-02   1.4627050e-11
   7.2657403e-02   1.4432644e-11
   7.3094657e-02   1.4240821e-11
   7.3534544e-02   1.4051548e-11
   7.3977077e-02   1.3864791e-11
   7.4422274e-02   1.3680515e-11
   7.4870150e-02   1.3498689e-11
   7.5320721e-02   1.3319280e-11
   7.5774004e-02   1.3142254e-11
   7.6230015e-02   1.2967582e-11
   7.6688770e-02   1.2795232e-11
   7.7150285e-02   1.2625172e-11
   7.7614579e-02   1.2457372e-11
   7.8081666e-02   1.2291802e-11
   7.8551564e-02   1.2128434e-11
   7.9024290e-02   1.1967236e-11
   7.9499861e-02   1.1808181e-11
   7.9978294e-02   1.1651240e-11
   8.0459607e-02   1.1496384e-11
   8.0943816e-02   1.1343587e-11
   8.1430938e-02   1.1192821e-11
   8.1920993e-02   1.1044058e-11
   8.2413996e-02   1.0897273e-11
   8.2909967e-02   1.0752439e-11
   8.3408922e-02   1.0609529e-11
   8.3910880e-02   1.0468519e-11
   8.4415858e-02   1.0329383e-11
   8.4923876e-02   1.0192097e-11
   8.5434951e-02   1.0056635e-11
   8.5949102e-02   9.9229730e-12
   8.6466346e-02   9.7910879e-12
   8.6986704e-02   9.6609557e-12
   8.7510193e-02   9.5325530e-12
   8.8036833e-02   9.4058569e-12
   8.8566641e-02   9.2808448e-12
   8.9099639e-02   9.1574941e-12
   8.9635843e-02   9.0357829e-12
   9.0175275e-02   8.9156893e-12
   9.0717953e-02   8.7971919e-12
   9.1263897e-02   8.6802695e-12
   9.1813127e-02   8.5649010e-12
   9.2365661e-02   8.4510659e-12
   9.2921521e-02   8.3387437e-12
   9.3480726e-02   8.2279144e-12
   9.4043297e-02   8.1185582e-12
   9.4609253e-02   8.0106553e-12
   9.5178615e-02   7.9041866e-12
   9.5751403e-02   7.7991330e-12
   9.6327638e-02   7.6954756e-12
   9.6907341e-02   7.5931959e-12
   9.7490533e-02   7.4922756e-12
   9.8077235e-02   7.3926966e-12
   9.8667467e-02   7.2944412e-12
   9.9261252e-02   7.1974916e-12
   9.9858609e-02   7.1018305e-12
   1.0045956e-01   7.0074409e-12
   1.0106413e-01   6.9143058e-12
   1.0167234e-01   6.8224086e-12
   1.0228421e-01   6.7317327e-12
   1.0289976e-01   6.6422620e-12
   1.0351901e-01   6.5539805e-12
   1.0414199e-01   6.4668723e-12
   1.0476872e-01   6.3809218e-12
   1.0539922e-01   6.2961137e-12
   1.0603352e-01   6.2124328e-12
   1.0667163e-01   6.1298641e-12
   1.0731359e-01   6.0483927e-12
   1.0795941e-01   5.9680042e-12
   1.0860911e-01   5.8886842e-12
   1.0926272e-01   5.8104183e-12
   1.0992027e-01   5.7331927e-12
   1.1058177e-01   5.6569935e-12
   1.1124726e-01   5.5818071e-12
   1.1191675e-01   5.5076199e-12
   1.1259027e-01   5.4344188e-12
   1.1326784e-01   5.3621905e-12
   1.1394949e-01   5.2909223e-12
   1.1463524e-01   5.2206012e-12
   1.1532512e-01   5.1512148e-12
   1.1601915e-01   5.0827506e-12
   1.1671736e-01   5.0151963e-12
   1.1741977e-01   4.9485399e-12
   1.1812640e-01   4.8827695e-12
   1.1883729e-01   4.8178731e-12
   1.1955246e-01   4.7538393e-12
   1.2027193e-01   4.6906566e-12
   1.2099573e-01   4.6283136e-12
   1.2172389e-01   4.5667992e-12
   1.2245643e-01   4.5061024e-12
   1.2319338e-01   4.4462123e-12
   1.2393476e-01   4.3871182e-12
   1.2468060e-01   4.3288095e-12
   1.2543093e-01   4.2712758e-12
   1.2618578e-01   4.2145068e-12
   1.2694517e-01   4.1584923e-12
   1.2770913e-01   4.1032222e-12
   1.2847769e-01   4.0486868e-12
   1.2925087e-01   3.9948761e-12
   1.3002871e-01   3.9417807e-12
   1.3081123e-01   3.8893909e-12
   1.3159846e-01   3.8376975e-12
   1.3239042e-01   3.7866911e-12
   1.3318715e-01   3.7363626e-12
   1.3398867e-01   3.6867030e-12
   1.3479502e-01   3.6377035e-12
   1.3560622e-01   3.5893552e-12
   1.3642231e-01   3.5416495e-12
   1.3724330e-01   3.4945778e-12
   1.3806924e-01   3.4481318e-12
   1.3890014e-01   3.4023031e-12
   1.3973605e-01   3.3570834e-12
   1.4057699e-01   3.3124648e-12
   1.4142298e-01   3.2684392e-12
   1.4227407e-01   3.2249988e-12
   1.4313028e-01   3.1821357e-12
   1.4399165e-01   3.1398423e-12
   1.4485819e-01   3.0981110e-12
   1.4572995e-01   3.0569344e-12
   1.4660696e-01   3.0163050e-12
   1.4748925e-01   2.9762156e-12
   1.4837684e-01   2.9366591e-12
   1.4926978e-01   2.8976283e-12
   1.5016809e-01   2.8591162e-12
   1.5107181e-01   2.8211161e-12
   1.5198096e-01   2.7836209e-12
   1.5289559e-01   2.7466241e-12
   1.5381572e-01   2.7101191e-12
   1.5474139e-01   2.6740992e-12
   1.5567263e-01   2.6385580e-12
   1.5660947e-01   2.6034893e-12
   1.5755196e-01   2.5688866e-12
   1.5850011e-01   2.5347438e-12
   1.5945397e-01   2.5010548e-12
   1.6041357e-01   2.4678136e-12
   1.6137894e-01   2.4350142e-12
   1.6235013e-01   2.4026507e-12
   1.6332716e-01   2.3707173e-12
   1.6431006e-01   2.3392084e-12
   1.6529889e-01   2.3081182e-12
   1.6629366e-01   2.2774413e-12
   1.6729442e-01   2.2471721e-12
   1.6830121e-01   2.2173052e-12
   1.6931405e-01   2.1878352e-12
   1.7033299e-01   2.1587570e-12
   1.7135806e-01   2.1300652e-12
   1.7238930e-01   2.1017547e-12
   1.7342674e-01   2.0738205e-12
   1.7447043e-01   2.0462576e-12
   1.7552040e-01   2.0190610e-12
   1.7657669e-01   1.9922259e-12
   1.7763933e-01   1.9657475e-12
   1.7870837e-01   1.9396210e-12
   1.7978385e-01   1.9138417e-12
   1.8086579e-01   1.8884050e-12
   1.8195425e-01   1.8633065e-12
   1.8304926e-01   1.8385415e-12
   1.8415085e-01   1.8141056e-12
   1.8525908e-01   1.7899945e-12
   1.8637398e-01   1.7662039e-12
   1.8749558e-01   1.7427295e-12
   1.8862394e-01   1.7195671e-12
   1.8975908e-01   1.6967125e-12
   1.9090106e-01   1.6741617e-12
   1.9204991e-01   1.6519106e-12
   1.9320567e-01   1.6299553e-12
   1.9436839e-01   1.6082917e-12
   1.9553811e-01   1.5869161e-12
   1.9671486e-01   1.5658246e-12
   1.9789870e-01   1.5450134e-12
   1.9908966e-01   1.5244788e-12
   2.0028779e-01   1.5042171e-12
   2.0149313e-01   1.4842247e-12
   2.0270572e-01   1.4644981e-12
   2.0392561e-01   1.4450336e-12
   2.0515284e-01   1.4258278e-12
   2.0638746e-01   1.4068773e-12
   2.0762951e-01   1.3881787e-12
   2.0887903e-01   1.3697285e-12
   2.1013607e-01   1.3515236e-12
   2.1140068e-01   1.3335607e-12
   2.1267289e-01   1.3158365e-12
   2.1395277e-01   1.2983479e-12
   2.1524034e-01   1.2810917e-12
   2.1653567e-01   1.2640648e-12
   2.1783879e-01   1.2472643e-12
   2.1914975e-01   1.2306870e-12
   2.2046860e-01   1.2143301e-12
   2.2179539e-01   1.1981906e-12
   2.2313016e-01   1.1822656e-12
   2.2447297e-01   1.1665522e-12
   2.2582385e-01   1.1510477e-12
   2.2718287e-01   1.1357493e-12
   2.2855006e-01   1.1206541e-12
   2.2992549e-01   1.1057597e-12
   2.3130919e-01   1.0910631e-12
   2.3270121e-01   1.0765619e-12
   2.3410162e-01   1.0622535e-12
   2.3551045e-01   1.0481352e-12
   2.3692776e-01   1.0342045e-12
   2.3835360e-01   1.0204590e-12
   2.3978802e-01   1.0068962e-12
   2.4123107e-01   9.9351370e-13
   2.4268281e-01   9.8030902e-13
   2.4414328e-01   9.6727985e-13
   2.4561255e-01   9.5442384e-13
   2.4709065e-01   9.4173870e-13
   2.4857765e-01   9.2922216e-13
   2.5007360e-01   9.1687198e-13
   2.5157855e-01   9.0468594e-13
   2.5309256e-01   8.9266186e-13
   2.5461568e-01   8.8079759e-13
   2.5614797e-01   8.6909101e-13
   2.5768948e-01   8.5754002e-13
   2.5924026e-01   8.4614256e-13
   2.6080038e-01   8.3489657e-13
   2.6236988e-01   8.2380006e-13
   2.6394884e-01   8.1285102e-13
   2.6553729e-01   8.0204751e-13
   2.6713530e-01   7.9138759e-13
   2.6874293e-01   7.8086935e-13
   2.7036024e-01   7.7049091e-13
   2.7198727e-01   7.6025040e-13
   2.7362410e-01   7.5014600e-13
   2.7527078e-01   7.4017589e-13
   2.7692737e-01   7.3033830e-13
   2.7859393e-01   7.2063146e-13
   2.8027052e-01   7.1105363e-13
   2.8195720e-01   7.0160309e-13
   2.8365403e-01   6.9227817e-13
   2.8536107e-01   6.8307718e-13
   2.8707838e-01   6.7399848e-13
   2.8880603e-01   6.6504044e-13
   2.9054407e-01   6.5620146e-13
   2.9229258e-01   6.4747996e-13
   2.9405160e-01   6.3887438e-13
   2.9582122e-01   6.3038318e-13
   2.9760148e-01   6.2200483e-13
   2.9939246e-01   6.1373783e-13
   3.0119421e-01   6.0558071e-13
   3.0300681e-01   5.9753201e-13
   3.0483032e-01   5.8959028e-13
   3.0666480e-01   5.8175410e-13
   3.0851032e-01   5.7402207e-13
   3.1036694e-01   5.6639281e-13
   3.1223474e-01   5.5886495e-13
   3.1411378e-01   5.5143714e-13
   3.1600413e-01   5.4410805e-13
   3.1790585e-01   5.3687637e-13
   3.1981902e-01   5.2974081e-13
   3.2174370e-01   5.2270009e-13
   3.2367997e-01   5.1575294e-13
   3.2562789e-01   5.0889813e-13
   3.2758753e-01   5.0213442e-13
   3.2955896e-01   4.9546061e-13
   3.3154226e-01   4.8887550e-13
   3.3353749e-01   4.8237791e-13
   3.3554473e-01   4.7596668e-13
   3.3756405e-01   4.6964066e-13
   3.3959553e-01   4.6339872e-13
   3.4163922e-01   4.5723974e-13
   3.4369522e-01   4.5116262e-13
   3.4576359e-01   4.4516627e-13
   3.4784441e-01   4.3924962e-13
   3.4993775e-01   4.3341160e-13
   3.5204369e-01   4.2765117e-13
   3.5416230e-01   4.2196731e-13
   3.5629366e-01   4.1635899e-13
   3.5843785e-01   4.1082521e-13
   3.6059494e-01   4.0536498e-13
   3.6276501e-01   3.9997732e-13
   3.6494815e-01   3.9466127e-13
   3.6714442e-01   3.8941587e-13
   3.6935391e-01   3.8424019e-13
   3.7157669e-01   3.7913330e-13
   3.7381285e-01   3.7409428e-13
   3.7606247e-01   3.6912224e-13
   3.7832563e-01   3.6421627e-13
   3.8060241e-01   3.5937552e-13
   3.8289289e-01   3.5459910e-13
   3.8519715e-01   3.4988616e-13
   3.8751528e-01   3.4523587e-13
   3.8984736e-01   3.4064737e-13
   3.9219348e-01   3.3611987e-13
   3.9455371e-01   3.3165254e-13
   3.9692815e-01   3.2724458e-13
   3.9931688e-01   3.2289521e-13
   4.0171998e-01   3.1860365e-13
   4.0413755e-01   3.1436912e-13
   4.0656966e-01   3.1019088e-13
   4.0901641e-01   3.0606817e-13
   4.1147789e-01   3.0200025e-13
   4.1395417e-01   2.9798640e-13
   4.1644537e-01   2.9402590e-13
   4.1895155e-01   2.9011803e-13
   4.2147281e-01   2.8626211e-13
   4.2400925e-01   2.8245743e-13
   4.2656096e-01   2.7870332e-13
   4.2912802e-01   2.7499911e-13
   4.3171052e-01   2.7134413e-13
   4.3430857e-01   2.6773772e-13
   4.3692226e-01   2.6417925e-13
   4.3955167e-01   2.6066807e-13
   4.4219691e-01   2.5720356e-13
   4.4485807e-01   2.5378510e-13
   4.4753524e-01   2.5041207e-13
   4.5022852e-01   2.4708387e-13
   4.5293801e-01   2.4379991e-13
   4.5566381e-01   2.4055959e-13
   4.5840601e-01   2.3736234e-13
   4.6116472e-01   2.3420759e-13
   4.6394002e-01   2.3109476e-13
   4.6673203e-01   2.2802331e-13
   4.6954084e-01   2.2499268e-13
   4.7236655e-01   2.2200232e-13
   4.7520927e-01   2.1905172e-13
   4.7806910e-01   2.1614033e-13
   4.8094614e-01   2.1326763e-13
   4.8384049e-01   2.1043311e-13
   4.8675226e-01   2.0763627e-13
   4.8968155e-01   2.0487660e-13
   4.9262847e-01   2.0215361e-13
   4.9559313e-01   1.9946681e-13
   4.9857562e-01   1.9681572e-13
   5.0157607e-01   1.9419986e-13
   5.0459457e-01   1.9161877e-13
   5.0763124e-01   1.8907199e-13
   5.1068618e-01   1.8655906e-13
   5.1375951e-01   1.8407952e-13
   5.1685133e-01   1.8163294e-13
   5.1996176e-01   1.7921888e-13
   5.2309091e-01   1.7683690e-13
   5.2623889e-01   1.7448658e-13
   5.2940582e-01   1.7216750e-13
   5.3259180e-01   1.6987924e-13
   5.3579696e-01   1.6762140e-13
   5.3902140e-01   1.6539356e-13
   5.4226525e-01   1.6319533e-13
   5.4552863e-01   1.6102632e-13
   5.4881164e-01   1.5888614e-13
   5.5211440e-01   1.5677440e-13
   5.5543705e-01   1.5469073e-13
   5.5877969e-01   1.5263476e-13
   5.6214245e-01   1.5060610e-13
   5.6552544e-01   1.4860442e-13
   5.6892879e-01   1.4662933e-13
   5.7235263e-01   1.4468050e-13
   5.7579706e-01   1.4275757e-13
   5.7926223e-01   1.4086019e-13
   5.8274825e-01   1.3898804e-13
   5.8625525e-01   1.3714076e-13
   5.8978336e-01   1.3531804e-13
   5.9333270e-01   1.3351954e-13
   5.9690339e-01   1.3174495e-13
   6.0049558e-01   1.2999394e-13
   6.0410938e-01   1.2826621e-13
   6.0774493e-01   1.2656144e-13
   6.1140237e-01   1.2487932e-13
   6.1508181e-01   1.2321957e-13
   6.1878339e-01   1.2158187e-13
   6.2250725e-01   1.1996594e-13
   6.2625352e-01   1.1837148e-13
   6.3002234e-01   1.1679822e-13
   6.3381384e-01   1.1524587e-13
   6.3762815e-01   1.1371415e-13
   6.4146542e-01   1.1220279e-13
   6.4532578e-01   1.1071151e-13
   6.4920938e-01   1.0924006e-13
   6.5311634e-01   1.0778816e-13
   6.5704682e-01   1.0635556e-13
   6.6100095e-01   1.0494200e-13
   6.6497888e-01   1.0354723e-13
   6.6898075e-01   1.0217100e-13
   6.7300670e-01   1.0081305e-13
   6.7705687e-01   9.9473159e-14
   6.8113143e-01   9.8151073e-14
   6.8523050e-01   9.6846558e-14
   6.8935424e-01   9.5559382e-14
   6.9350280e-01   9.4289313e-14
   6.9767633e-01   9.3036124e-14
   7.0187497e-01   9.1799592e-14
   7.0609888e-01   9.0579494e-14
   7.1034820e-01   8.9375612e-14
   7.1462311e-01   8.8187731e-14
   7.1892373e-01   8.7015638e-14
   7.2325024e-01   8.5859123e-14
   7.2760279e-01   8.4717979e-14
   7.3198153e-01   8.3592002e-14
   7.3638662e-01   8.2480991e-14
   7.4081822e-01   8.1384745e-14
   7.4527649e-01   8.0303070e-14
   7.4976159e-01   7.9235771e-14
   7.5427368e-01   7.8182657e-14
   7.5881293e-01   7.7143541e-14
   7.6337949e-01   7.6118235e-14
   7.6797354e-01   7.5106556e-14
   7.7259523e-01   7.4108323e-14
   7.7724474e-01   7.3123358e-14
   7.8192222e-01   7.2151484e-14
   7.8662786e-01   7.1192527e-14
   7.9136182e-01   7.0246315e-14
   7.9612426e-01   6.9312679e-14
   8.0091536e-01   6.8391452e-14
   8.0573530e-01   6.7482469e-14
   8.1058425e-01   6.6585568e-14
   8.1546237e-01   6.5700586e-14
   8.2036985e-01   6.4827367e-14
   8.2530687e-01   6.3965754e-14
   8.3027359e-01   6.3115593e-14
   8.3527021e-01   6.2276731e-14
   8.4029690e-01   6.1449018e-14
   8.4535383e-01   6.0632306e-14
   8.5044120e-01   5.9826449e-14
   8.5555919e-01   5.9031302e-14
   8.6070798e-01   5.8246724e-14
   8.6588775e-01   5.7472573e-14
   8.7109869e-01   5.6708712e-14
   8.7634100e-01   5.5955003e-14
   8.8161485e-01   5.5211311e-14
   8.8692044e-01   5.4477504e-14
   8.9225796e-01   5.3753450e-14
   8.9762760e-01   5.3039019e-14
   9.0302955e-01   5.2334083e-14
   9.0846402e-01   5.1638517e-14
   9.1393119e-01   5.0952196e-14
   9.1943126e-01   5.0274996e-14
   9.2496443e-01   4.9606797e-14
   9.3053090e-01   4.8947478e-14
   9.3613086e-01   4.8296923e-14
   9.4176453e-01   4.7655014e-14
   9.4743211e-01   4.7021637e-14
   9.5313379e-01   4.6396677e-14
   9.5886978e-01   4.5780025e-14
   9.6464029e-01   4.5171567e-14
   9.7044553e-01   4.4571197e-14
   9.7628571e-01   4.3978807e-14
   9.8216103e-01   4.3394289e-14
   9.8807171e-01   4.2817541e-14
   9.9401796e-01   4.2248458e-14
   1.0000000e+00   4.1686938e-14
   1.0060180e+00   4.1132882e-14
   1.0120723e+00   4.0586190e-14
   1.0181630e+00   4.0046763e-14
   1.0242903e+00   3.9514506e-14
   1.0304545e+00   3.8989323e-14
   1.0366558e+00   3.8471121e-14
   1.0428945e+00   3.7959806e-14
   1.0491707e+00   3.7455286e-14
   1.0554846e+00   3.6957472e-14
   1.0618365e+00   3.6466275e-14
   1.0682267e+00   3.5981606e-14
   1.0746553e+00   3.5503378e-14
   1.0811227e+00   3.5031507e-14
   1.0876289e+00   3.4565907e-14
   1.0941743e+00   3.4106496e-14
   1.1007591e+00   3.3653190e-14
   1.1073835e+00   3.3205909e-14
   1.1140477e+00   3.2764573e-14
   1.1207521e+00   3.2329103e-14
   1.1274969e+00   3.1899421e-14
   1.1342822e+00   3.1475449e-14
   1.1411083e+00   3.1057113e-14
   1.1479756e+00   3.0644336e-14
   1.1548841e+00   3.0237046e-14
   1.1618342e+00   2.9835169e-14
   1.1688262e+00   2.9438633e-14
   1.1758602e+00   2.9047367e-14
   1.1829366e+00   2.8661302e-14
   1.1900556e+00   2.8280368e-14
   1.1972174e+00   2.7904497e-14
   1.2044223e+00   2.7533621e-14
   1.2116705e+00   2.7167675e-14
   1.2189624e+00   2.6806593e-14
   1.2262982e+00   2.6450309e-14
   1.2336781e+00   2.6098761e-14
   1.2411024e+00   2.5751886e-14
   1.2485714e+00   2.5409620e-14
   1.2560853e+00   2.5071904e-14
   1.2636445e+00   2.4738676e-14
   1.2712492e+00   2.4409877e-14
   1.2788996e+00   2.4085448e-14
   1.2865960e+00   2.3765331e-14
   1.2943388e+00   2.3449469e-14
   1.3021282e+00   2.3137805e-14
   1.3099645e+00   2.2830283e-14
   1.3178479e+00   2.2526848e-14
   1.3257787e+00   2.2227446e-14
   1.3337573e+00   2.1932024e-14
   1.3417839e+00   2.1640528e-14
   1.3498588e+00   2.1352906e-14
   1.3579823e+00   2.1069107e-14
   1.3661547e+00   2.0789080e-14
   1.3743763e+00   2.0512775e-14
   1.3826473e+00   2.0240142e-14
   1.3909681e+00   1.9971132e-14
   1.3993390e+00   1.9705698e-14
   1.4077603e+00   1.9443792e-14
   1.4162322e+00   1.9185367e-14
   1.4247552e+00   1.8930376e-14
   1.4333294e+00   1.8678775e-14
   1.4419552e+00   1.8430518e-14
   1.4506330e+00   1.8185560e-14
   1.4593629e+00   1.7943857e-14
   1.4681454e+00   1.7705368e-14
   1.4769808e+00   1.7470048e-14
   1.4858693e+00   1.7237855e-14
   1.4948113e+00   1.7008749e-14
   1.5038072e+00   1.6782688e-14
   1.5128571e+00   1.6559631e-14
   1.5219616e+00   1.6339539e-14
   1.5311208e+00   1.6122372e-14
   1.5403351e+00   1.5908091e-14
   1.5496049e+00   1.5696658e-14
   1.5589305e+00   1.5488036e-14
   1.5683122e+00   1.5282186e-14
   1.5777503e+00   1.5079072e-14
   1.5872453e+00   1.4878658e-14
   1.5967974e+00   1.4680908e-14
   1.6064070e+00   1.4485785e-14
   1.6160744e+00   1.4293256e-14
   1.6258000e+00   1.4103286e-14
   1.6355841e+00   1.3915841e-14
   1.6454271e+00   1.3730887e-14
   1.6553294e+00   1.3548392e-14
   1.6652912e+00   1.3368322e-14
   1.6753130e+00   1.3190645e-14
   1.6853951e+00   1.3015329e-14
   1.6955378e+00   1.2842344e-14
   1.7057416e+00   1.2671658e-14
   1.7160069e+00   1.2503240e-14
   1.7263339e+00   1.2337061e-14
   1.7367230e+00   1.2173091e-14
   1.7471747e+00   1.2011300e-14
   1.7576892e+00   1.1851659e-14
   1.7682671e+00   1.1694140e-14
   1.7789085e+00   1.1538714e-14
   1.7896141e+00   1.1385355e-14
   1.8003840e+00   1.1234033e-14
   1.8112188e+00   1.1084723e-14
   1.8221188e+00   1.0937397e-14
   1.8330844e+00   1.0792029e-14
   1.8441159e+00   1.0648594e-14
   1.8552139e+00   1.0507065e-14
   1.8663786e+00   1.0367416e-14
   1.8776106e+00   1.0229624e-14
   1.8889101e+00   1.0093663e-14
   1.9002776e+00   9.9595098e-15
   1.9117136e+00   9.8271391e-15
   1.9232183e+00   9.6965277e-15
   1.9347923e+00   9.5676522e-15
   1.9464360e+00   9.4404897e-15
   1.9581497e+00   9.3150172e-15
   1.9699339e+00   9.1912124e-15
   1.9817891e+00   9.0690530e-15
   1.9937155e+00   8.9485173e-15
   2.0057138e+00   8.8295836e-15
   2.0177842e+00   8.7122306e-15
   2.0299273e+00   8.5964373e-15
   2.0421435e+00   8.4821830e-15
   2.0544332e+00   8.3694473e-15
   2.0667969e+00   8.2582099e-15
   

==> nphi_7.txt <==
   9.9749103e-06   1.5996117e-13
   9.9892604e-06   7.1636495e-04
   1.0049376e-05   3.6917936e-03
   1.0109854e-05   6.5906214e-03
   1.0170695e-05   9.3449850e-03
   1.0231903e-05   1.1895577e-02
   1.0293479e-05   1.4195483e-02
   1.0355425e-05   1.6212422e-02
   1.0417745e-05   1.7929243e-02
   1.0480439e-05   1.9342903e-02
   1.0543511e-05   2.0462313e-02
   1.0606962e-05   2.1305589e-02
   1.0670795e-05   2.1897156e-02
   1.0735012e-05   2.2265064e-02
   1.0799616e-05   2.2438746e-02
   1.0864608e-05   2.2447280e-02
   1.0929992e-05   2.2318181e-02
   1.0995769e-05   2.2076634e-02
   1.1061942e-05   2.1745102e-02
   1.1128513e-05   2.1343196e-02
   1.1195485e-05   2.0887737e-02
   1.1262860e-05   2.0392939e-02
   1.1330640e-05   1.9870647e-02
   1.1398828e-05   1.9330621e-02
   1.1467427e-05   1.8780803e-02
   1.1536438e-05   1.8227586e-02
   1.1605865e-05   1.7676052e-02
   1.1675709e-05   1.7130189e-02
   1.1745974e-05   1.6593079e-02
   1.1816662e-05   1.6067055e-02
   1.1887775e-05   1.5553842e-02
   1.1959316e-05   1.5054672e-02
   1.2031288e-05   1.4570377e-02
   1.2103692e-05   1.4101471e-02
   1.2176533e-05   1.3648215e-02
   1.2249812e-05   1.3210671e-02
   1.2323531e-05   1.2788745e-02
   1.2397695e-05   1.2382225e-02
   1.2472305e-05   1.1990806e-02
   1.2547363e-05   1.1614117e-02
   1.2622874e-05   1.1251740e-02
   1.2698839e-05   1.0903221e-02
   1.2775261e-05   1.0568086e-02
   1.2852143e-05   1.0245849e-02
   1.2929488e-05   9.9360198e-03
   1.3007298e-05   9.6381087e-03
   1.3085576e-05   9.3516322e-03
   1.3164326e-05   9.0761160e-03
   1.3243549e-05   8.8110973e-03
   1.3323249e-05   8.5561272e-03
   1.3403429e-05   8.3107710e-03
   1.3484091e-05   8.0746102e-03
   1.3565239e-05   7.8472421e-03
   1.3646875e-05   7.6282802e-03
   1.3729002e-05   7.4173546e-03
   1.3811624e-05   7.2141114e-03
   1.3894743e-05   7.0182125e-03
   1.3978362e-05   6.8293352e-03
   1.4062484e-05   6.6471719e-03
   1.4147113e-05   6.4714294e-03
   1.4232251e-05   6.3018285e-03
   1.4317901e-05   6.1381032e-03
   1.4404066e-05   5.9800006e-03
   1.4490751e-05   5.8272797e-03
   1.4577956e-05   5.6797115e-03
   1.4665687e-05   5.5370779e-03
   1.4753946e-05   5.3991714e-03
   1.4842736e-05   5.2657949e-03
   1.4932060e-05   5.1367603e-03
   1.5021921e-05   5.0118891e-03
   1.5112324e-05   4.8910111e-03
   1.5203270e-05   4.7739645e-03
   1.5294764e-05   4.6605950e-03
   1.5386809e-05   4.5507559e-03
   1.5479407e-05   4.4443072e-03
   1.5572563e-05   4.3411158e-03
   1.5666279e-05   4.2410547e-03
   1.5760559e-05   4.1440029e-03
   1.5855407e-05   4.0498448e-03
   1.5950825e-05   3.9584704e-03
   1.6046818e-05   3.8697746e-03
   1.6143388e-05   3.7836571e-03
   1.6240540e-05   3.7000223e-03
   1.6338276e-05   3.6187787e-03
   1.6436600e-05   3.5398389e-03
   1.6535516e-05   3.4631195e-03
   1.6635027e-05   3.3885408e-03
   1.6735138e-05   3.3160263e-03
   1.6835850e-05   3.2455032e-03
   1.6937169e-05   3.1769016e-03
   1.7039098e-05   3.1101546e-03
   1.7141639e-05   3.0451984e-03
   1.7244798e-05   2.9819715e-03
   1.7348578e-05   2.9204152e-03
   1.7452983e-05   2.8604733e-03
   1.7558015e-05   2.8020918e-03
   1.7663680e-05   2.7452190e-03
   1.7769981e-05   2.6898052e-03
   1.7876921e-05   2.6358028e-03
   1.7984505e-05   2.5831660e-03
   1.8092736e-05   2.5318511e-03
   1.8201619e-05   2.4818157e-03
   1.8311157e-05   2.4330194e-03
   1.8421354e-05   2.3854232e-03
   1.8532215e-05   2.3389898e-03
   1.8643742e-05   2.2936832e-03
   1.8755941e-05   2.2494687e-03
   1.8868815e-05   2.2063129e-03
   1.8982368e-05   2.1641840e-03
   1.9096605e-05   2.1230510e-03
   1.9211529e-05   2.0828841e-03
   1.9327144e-05   2.0436548e-03
   1.9443456e-05   2.0053356e-03
   1.9560467e-05   1.9678997e-03
   1.9678183e-05   1.9313216e-03
   1.9796607e-05   1.8955766e-03
   1.9915744e-05   1.8606409e-03
   2.0035597e-05   1.8264915e-03
   2.0156172e-05   1.7931062e-03
   2.0277473e-05   1.7604635e-03
   2.0399503e-05   1.7285429e-03
   2.0522268e-05   1.6973243e-03
   2.0645772e-05   1.6667885e-03
   2.0770019e-05   1.6369169e-03
   2.0895014e-05   1.6076914e-03
   2.1020761e-05   1.5790947e-03
   2.1147264e-05   1.5511099e-03
   2.1274529e-05   1.5237208e-03
   2.1402560e-05   1.4969115e-03
   2.1531362e-05   1.4706670e-03
   2.1660938e-05   1.4449725e-03
   2.1791295e-05   1.4198137e-03
   2.1922435e-05   1.3951768e-03
   2.2054365e-05   1.3710484e-03
   2.2187089e-05   1.3474156e-03
   2.2320612e-05   1.3242659e-03
   2.2454938e-05   1.3015871e-03
   2.2590073e-05   1.2793674e-03
   2.2726021e-05   1.2575955e-03
   2.2862787e-05   1.2362602e-03
   2.3000376e-05   1.2153508e-03
   2.3138793e-05   1.1948570e-03
   2.3278043e-05   1.1747686e-03
   2.3418131e-05   1.1550758e-03
   2.3559062e-05   1.1357692e-03
   2.3700842e-05   1.1168395e-03
   2.3843474e-05   1.0982778e-03
   2.3986965e-05   1.0800753e-03
   2.4131319e-05   1.0622236e-03
   2.4276543e-05   1.0447146e-03
   2.4422640e-05   1.0275402e-03
   2.4569616e-05   1.0106928e-03
   2.4717477e-05   9.9416480e-04
   2.4866228e-05   9.7794887e-04
   2.5015873e-05   9.6203794e-04
   2.5166420e-05   9.4642510e-04
   2.5317872e-05   9.3110362e-04
   2.5470236e-05   9.1606699e-04
   2.5623517e-05   9.0130884e-04
   2.5777720e-05   8.8682300e-04
   2.5932851e-05   8.7260344e-04
   2.6088916e-05   8.5864432e-04
   2.6245920e-05   8.4493995e-04
   2.6403869e-05   8.3148477e-04
   2.6562769e-05   8.1827338e-04
   2.6722624e-05   8.0530054e-04
   2.6883442e-05   7.9256112e-04
   2.7045228e-05   7.8005014e-04
   2.7207987e-05   7.6776273e-04
   2.7371725e-05   7.5569417e-04
   2.7536449e-05   7.4383985e-04
   2.7702165e-05   7.3219527e-04
   2.7868877e-05   7.2075604e-04
   2.8036593e-05   7.0951792e-04
   2.8205318e-05   6.9847672e-04
   2.8375059e-05   6.8762839e-04
   2.8545821e-05   6.7696898e-04
   2.8717611e-05   6.6649462e-04
   2.8890435e-05   6.5620155e-04
   2.9064298e-05   6.4608610e-04
   2.9239208e-05   6.3614468e-04
   2.9415171e-05   6.2637379e-04
   2.9592192e-05   6.1677003e-04
   2.9770279e-05   6.0733006e-04
   2.9949438e-05   5.9805064e-04
   3.0129675e-05   5.8892858e-04
   3.0310996e-05   5.7996079e-04
   3.0493409e-05   5.7114424e-04
   3.0676919e-05   5.6247598e-04
   3.0861534e-05   5.5395312e-04
   3.1047260e-05   5.4557284e-04
   3.1234103e-05   5.3733240e-04
   3.1422071e-05   5.2922909e-04
   3.1611171e-05   5.2126029e-04
   3.1801408e-05   5.1342343e-04
   3.1992790e-05   5.0571600e-04
   3.2185324e-05   4.9813554e-04
   3.2379016e-05   4.9067966e-04
   3.2573874e-05   4.8334601e-04
   3.2769905e-05   4.7613229e-04
   3.2967115e-05   4.6903628e-04
   3.3165513e-05   4.6205576e-04
   3.3365104e-05   4.5518860e-04
   3.3565896e-05   4.4843271e-04
   3.3767897e-05   4.4178602e-04
   3.3971113e-05   4.3524654e-04
   3.4175553e-05   4.2881229e-04
   3.4381223e-05   4.2248136e-04
   3.4588130e-05   4.1625187e-04
   3.4796283e-05   4.1012198e-04
   3.5005688e-05   4.0408989e-04
   3.5216353e-05   3.9815383e-04
   3.5428287e-05   3.9231207e-04
   3.5641495e-05   3.8656294e-04
   3.5855987e-05   3.8090478e-04
   3.6071770e-05   3.7533596e-04
   3.6288851e-05   3.6985490e-04
   3.6507239e-05   3.6446005e-04
   3.6726940e-05   3.5914989e-04
   3.6947965e-05   3.5392292e-04
   3.7170319e-05   3.4877770e-04
   3.7394011e-05   3.4371279e-04
   3.7619050e-05   3.3872678e-04
   3.7845442e-05   3.3381831e-04
   3.8073198e-05   3.2898604e-04
   3.8302323e-05   3.2422864e-04
   3.8532828e-05   3.1954483e-04
   3.8764720e-05   3.1493333e-04
   3.8998008e-05   3.1039292e-04
   3.9232699e-05   3.0592236e-04
   3.9468803e-05   3.0152049e-04
   3.9706328e-05   2.9718611e-04
   3.9945282e-05   2.9291809e-04
   4.0185674e-05   2.8871531e-04
   4.0427513e-05   2.8457666e-04
   4.0670807e-05   2.8050107e-04
   4.0915565e-05   2.7648747e-04
   4.1161797e-05   2.7253483e-04
   4.1409510e-05   2.6864213e-04
   4.1658714e-05   2.6480836e-04
   4.1909417e-05   2.6103255e-04
   4.2161630e-05   2.5731374e-04
   4.2415360e-05   2.5365099e-04
   4.2670617e-05   2.5004336e-04
   4.2927410e-05   2.4648995e-04
   4.3185749e-05   2.4298987e-04
   4.3445642e-05   2.3954224e-04
   4.3707100e-05   2.3614621e-04
   4.3970131e-05   2.3280093e-04
   4.4234745e-05   2.2950558e-04
   4.4500951e-05   2.2625935e-04
   4.4768759e-05   2.2306143e-04
   4.5038179e-05   2.1991105e-04
   4.5309221e-05   2.1680743e-04
   4.5581893e-05   2.1374984e-04
   4.5856207e-05   2.1073751e-04
   4.6132171e-05   2.0776974e-04
   4.6409796e-05   2.0484580e-04
   4.6689092e-05   2.0196499e-04
   4.6970068e-05   1.9912663e-04
   4.7252736e-05   1.9633004e-04
   4.7537105e-05   1.9357456e-04
   4.7823185e-05   1.9085954e-04
   4.8110986e-05   1.8818432e-04
   4.8400520e-05   1.8554830e-04
   4.8691796e-05   1.8295084e-04
   4.8984825e-05   1.8039134e-04
   4.9279618e-05   1.7786921e-04
   4.9576184e-05   1.7538385e-04
   4.9874535e-05   1.7293470e-04
   5.0174682e-05   1.7052119e-04
   5.0476635e-05   1.6814276e-04
   5.0780405e-05   1.6579886e-04
   5.1086004e-05   1.6348897e-04
   5.1393441e-05   1.6121254e-04
   5.1702729e-05   1.5896907e-04
   5.2013877e-05   1.5675804e-04
   5.2326899e-05   1.5457895e-04
   5.2641804e-05   1.5243132e-04
   5.2958604e-05   1.5031465e-04
   5.3277311e-05   1.4822847e-04
   5.3597936e-05   1.4617232e-04
   5.3920490e-05   1.4414573e-04
   5.4244986e-05   1.4214825e-04
   5.4571434e-05   1.4017944e-04
   5.4899847e-05   1.3823886e-04
   5.5230236e-05   1.3632608e-04
   5.5562614e-05   1.3444068e-04
   5.5896991e-05   1.3258224e-04
   5.6233382e-05   1.3075036e-04
   5.6571796e-05   1.2894463e-04
   5.6912247e-05   1.2716466e-04
   5.7254747e-05   1.2541005e-04
   5.7599308e-05   1.2368044e-04
   5.7945943e-05   1.2197544e-04
   5.8294664e-05   1.2029468e-04
   5.8645483e-05   1.1863779e-04
   5.8998414e-05   1.1700443e-04
   5.9353468e-05   1.1539424e-04
   5.9710660e-05   1.1380687e-04
   6.0070001e-05   1.1224198e-04
   6.0431504e-05   1.1069924e-04
   6.0795183e-05   1.0917831e-04
   6.1161051e-05   1.0767888e-04
   6.1529120e-05   1.0620063e-04
   6.1899404e-05   1.0474323e-04
   6.2271917e-05   1.0330639e-04
   6.2646672e-05   1.0188979e-04
   6.3023682e-05   1.0049314e-04
   6.3402961e-05   9.9116148e-05
   6.3784522e-05   9.7758519e-05
   6.4168379e-05   9.6419969e-05
   6.4554547e-05   9.5100218e-05
   6.4943039e-05   9.3798990e-05
   6.5333868e-05   9.2516014e-05
   6.5727050e-05   9.1251021e-05
   6.6122598e-05   9.0003749e-05
   6.6520526e-05   8.8773939e-05
   6.6920849e-05   8.7561335e-05
   6.7323581e-05   8.6365687e-05
   6.7728736e-05   8.5186747e-05
   6.8136330e-05   8.4024273e-05
   6.8546377e-05   8.2878024e-05
   6.8958892e-05   8.1747765e-05
   6.9373889e-05   8.0633265e-05
   6.9791384e-05   7.9534294e-05
   7.0211391e-05   7.8450627e-05
   7.0633925e-05   7.7382044e-05
   7.1059003e-05   7.6328325e-05
   7.1486638e-05   7.5289258e-05
   7.1916848e-05   7.4264629e-05
   7.2349646e-05   7.3254231e-05
   7.2785049e-05   7.2257859e-05
   7.3223072e-05   7.1275311e-05
   7.3663731e-05   7.0306389e-05
   7.4107042e-05   6.9350896e-05
   7.4553021e-05   6.8408640e-05
   7.5001683e-05   6.7479432e-05
   7.5453046e-05   6.6563084e-05
   7.5907125e-05   6.5659412e-05
   7.6363937e-05   6.4768236e-05
   7.6823498e-05   6.3889375e-05
   7.7285825e-05   6.3022656e-05
   7.7750934e-05   6.2167904e-05
   7.8218841e-05   6.1324949e-05
   7.8689565e-05   6.0493623e-05
   7.9163122e-05   5.9673760e-05
   7.9639528e-05   5.8865197e-05
   8.0118802e-05   5.8067775e-05
   8.0600960e-05   5.7281334e-05
   8.1086019e-05   5.6505719e-05
   8.1573998e-05   5.5740777e-05
   8.2064913e-05   5.4986356e-05
   8.2558783e-05   5.4242307e-05
   8.3055624e-05   5.3508484e-05
   8.3555456e-05   5.2784743e-05
   8.4058296e-05   5.2070939e-05
   8.4564162e-05   5.1366935e-05
   8.5073072e-05   5.0672591e-05
   8.5585045e-05   4.9987770e-05
   8.6100099e-05   4.9312340e-05
   8.6618252e-05   4.8646168e-05
   8.7139524e-05   4.7989123e-05
   8.7663933e-05   4.7341077e-05
   8.8191497e-05   4.6701904e-05
   8.8722237e-05   4.6071480e-05
   8.9256171e-05   4.5449681e-05
   8.9793318e-05   4.4836387e-05
   9.0333697e-05   4.4231478e-05
   9.0877328e-05   4.3634837e-05
   9.1424231e-05   4.3046348e-05
   9.1974426e-05   4.2465898e-05
   9.2527931e-05   4.1893374e-05
   9.3084768e-05   4.1328664e-05
   9.3644955e-05   4.0771661e-05
   9.4208514e-05   4.0222256e-05
   9.4775464e-05   3.9680344e-05
   9.5345826e-05   3.9145820e-05
   9.5919621e-05   3.8618581e-05
   9.6496869e-05   3.8098526e-05
   9.7077590e-05   3.7585555e-05
   9.7661807e-05   3.7079569e-05
   9.8249539e-05   3.6580471e-05
   9.8840808e-05   3.6088165e-05
   9.9435636e-05   3.5602558e-05
   1.0003404e-04   3.5123556e-05
   1.0063605e-04   3.4651067e-05
   1.0124168e-04   3.4185002e-05
   1.0185096e-04   3.3725271e-05
   1.0246390e-04   3.3271786e-05
   1.0308053e-04   3.2824461e-05
   1.0370088e-04   3.2383211e-05
   1.0432495e-04   3.1947951e-05
   1.0495278e-04   3.1518600e-05
   1.0558439e-04   3.1095075e-05
   1.0621980e-04   3.0677295e-05
   1.0685904e-04   3.0265182e-05
   1.0750212e-04   2.9858657e-05
   1.0814907e-04   2.9457643e-05
   1.0879992e-04   2.9062065e-05
   1.0945468e-04   2.8671846e-05
   1.1011338e-04   2.8286914e-05
   1.1077605e-04   2.7907196e-05
   1.1144270e-04   2.7532619e-05
   1.1211337e-04   2.7163114e-05
   1.1278807e-04   2.6798609e-05
   1.1346683e-04   2.6439038e-05
   1.1414968e-04   2.6084331e-05
   1.1483664e-04   2.5734422e-05
   1.1552773e-04   2.5389245e-05
   1.1622298e-04   2.5048735e-05
   1.1692241e-04   2.4712828e-05
   1.1762605e-04   2.4381462e-05
   1.1833393e-04   2.4054572e-05
   1.1904607e-04   2.3732100e-05
   1.1976249e-04   2.3413982e-05
   1.2048323e-04   2.3100161e-05
   1.2120830e-04   2.2790578e-05
   1.2193774e-04   2.2485173e-05
   1.2267156e-04   2.2183891e-05
   1.2340980e-04   2.1886674e-05
   1.2415249e-04   2.1593468e-05
   1.2489964e-04   2.1304217e-05
   1.2565129e-04   2.1018867e-05
   1.2640747e-04   2.0737365e-05
   1.2716819e-04   2.0459659e-05
   1.2793349e-04   2.0185696e-05
   1.2870340e-04   1.9915426e-05
   1.2947795e-04   1.9648798e-05
   1.3025715e-04   1.9385762e-05
   1.3104104e-04   1.9126270e-05
   1.3182965e-04   1.8870274e-05
   1.3262301e-04   1.8617724e-05
   1.3342114e-04   1.8368576e-05
   1.3422407e-04   1.8122782e-05
   1.3503183e-04   1.7880296e-05
   1.3584446e-04   1.7641074e-05
   1.3666198e-04   1.7405071e-05
   1.3748441e-04   1.7172244e-05
   1.3831180e-04   1.6942549e-05
   1.3914417e-04   1.6715943e-05
   1.3998154e-04   1.6492385e-05
   1.4082395e-04   1.6271834e-05
   1.4167144e-04   1.6054248e-05
   1.4252402e-04   1.5839587e-05
   1.4338174e-04   1.5627811e-05
   1.4424461e-04   1.5418882e-05
   1.4511268e-04   1.5212760e-05
   1.4598598e-04   1.5009408e-05
   1.4686452e-04   1.4808788e-05
   1.4774836e-04   1.4610862e-05
   1.4863752e-04   1.4415596e-05
   1.4953202e-04   1.4222951e-05
   1.5043191e-04   1.4032893e-05
   1.5133721e-04   1.3845387e-05
   1.5224797e-04   1.3660399e-05
   1.5316420e-04   1.3477893e-05
   1.5408595e-04   1.3297837e-05
   1.5501324e-04   1.3120197e-05
   1.5594612e-04   1.2944941e-05
   1.5688461e-04   1.2772036e-05
   1.5782875e-04   1.2601451e-05
   1.5877856e-04   1.2433154e-05
   1.5973410e-04   1.2267114e-05
   1.6069539e-04   1.2103301e-05
   1.6166246e-04   1.1941685e-05
   1.6263535e-04   1.1782235e-05
   1.6361409e-04   1.1624923e-05
   1.6459873e-04   1.1469721e-05
   1.6558929e-04   1.1316598e-05
   1.6658581e-04   1.1165528e-05
   1.6758833e-04   1.1016482e-05
   1.6859688e-04   1.0869433e-05
   1.6961151e-04   1.0724355e-05
   1.7063223e-04   1.0581220e-05
   1.7165910e-04   1.0440003e-05
   1.7269215e-04   1.0300677e-05
   1.7373142e-04   1.0163217e-05
   1.7477694e-04   1.0027599e-05
   1.7582876e-04   9.8937961e-06
   1.7688690e-04   9.7617851e-06
   1.7795141e-04   9.6315415e-06
   1.7902233e-04   9.5030416e-06
   1.8009969e-04   9.3762618e-06
   1.8118354e-04   9.2511790e-06
   1.8227391e-04   9.1277704e-06
   1.8337084e-04   9.0060133e-06
   1.8447437e-04   8.8858855e-06
   1.8558455e-04   8.7673652e-06
   1.8670140e-04   8.6504306e-06
   1.8782498e-04   8.5350605e-06
   1.8895531e-04   8.4212337e-06
   1.9009245e-04   8.3089296e-06
   1.9123644e-04   8.1981276e-06
   1.9238731e-04   8.0888075e-06
   1.9354510e-04   7.9809494e-06
   1.9470986e-04   7.8745337e-06
   1.9588163e-04   7.7695409e-06
   1.9706045e-04   7.6659519e-06
   1.9824637e-04   7.5637479e-06
   1.9943943e-04   7.4629103e-06
   2.0063966e-04   7.3634206e-06
   2.0184712e-04   7.2652607e-06
   2.0306184e-04   7.1684129e-06
   2.0428387e-04   7.0728595e-06
   2.0551326e-04   6.9785830e-06
   2.0675005e-04   6.8855664e-06
   2.0799428e-04   6.7937928e-06
   2.0924599e-04   6.7032454e-06
   2.1050524e-04   6.6139077e-06
   2.1177207e-04   6.5257636e-06
   2.1304652e-04   6.4387971e-06
   2.1432864e-04   6.3529922e-06
   2.1561848e-04   6.2683335e-06
   2.1691608e-04   6.1848056e-06
   2.1822149e-04   6.1023932e-06
   2.1953476e-04   6.0210815e-06
   2.2085592e-04   5.9408556e-06
   2.2218504e-04   5.8617011e-06
   2.2352216e-04   5.7836034e-06
   2.2486732e-04   5.7065486e-06
   2.2622058e-04   5.6305225e-06
   2.2758199e-04   5.5555115e-06
   2.2895158e-04   5.4815018e-06
   2.3032942e-04   5.4084801e-06
   2.3171555e-04   5.3364331e-06
   2.3311003e-04   5.2653479e-06
   2.3451289e-04   5.1952114e-06
   2.3592420e-04   5.1260109e-06
   2.3734400e-04   5.0577340e-06
   2.3877234e-04   4.9903683e-06
   2.4020928e-04   4.9239016e-06
   2.4165487e-04   4.8583217e-06
   2.4310916e-04   4.7936169e-06
   2.4457220e-04   4.7297755e-06
   2.4604404e-04   4.6667858e-06
   2.4752475e-04   4.6046365e-06
   2.4901436e-04   4.5433163e-06
   2.5051294e-04   4.4828142e-06
   2.5202053e-04   4.4231191e-06
   2.5353720e-04   4.3642203e-06
   2.5506300e-04   4.3061071e-06
   2.5659797e-04   4.2487690e-06
   2.5814219e-04   4.1921957e-06
   2.5969570e-04   4.1363768e-06
   2.6125856e-04   4.0813024e-06
   2.6283082e-04   4.0269624e-06
   2.6441255e-04   3.9733471e-06
   2.6600379e-04   3.9204467e-06
   2.6760461e-04   3.8682517e-06
   2.6921506e-04   3.8167526e-06
   2.7083521e-04   3.7659402e-06
   2.7246511e-04   3.7158052e-06
   2.7410481e-04   3.6663386e-06
   2.7575438e-04   3.6175315e-06
   2.7741388e-04   3.5693751e-06
   2.7908337e-04   3.5218606e-06
   2.8076290e-04   3.4749795e-06
   2.8245255e-04   3.4287233e-06
   2.8415236e-04   3.3830836e-06
   2.8586239e-04   3.3380523e-06
   2.8758272e-04   3.2936212e-06
   2.8931341e-04   3.2497822e-06
   2.9105451e-04   3.2065275e-06
   2.9280608e-04   3.1638492e-06
   2.9456820e-04   3.1217397e-06
   2.9634092e-04   3.0801914e-06
   2.9812431e-04   3.0391967e-06
   2.9991844e-04   2.9987483e-06
   3.0172336e-04   2.9588389e-06
   3.0353914e-04   2.9194612e-06
   3.0536585e-04   2.8806082e-06
   3.0720355e-04   2.8422729e-06
   3.0905231e-04   2.8044483e-06
   3.1091220e-04   2.7671276e-06
   3.1278328e-04   2.7303042e-06
   3.1466562e-04   2.6939713e-06
   3.1655929e-04   2.6581224e-06
   3.1846436e-04   2.6227511e-06
   3.2038089e-04   2.5878510e-06
   3.2230895e-04   2.5534158e-06
   3.2424862e-04   2.5194392e-06
   3.2619996e-04   2.4859153e-06
   3.2816304e-04   2.4528378e-06
   3.3013794e-04   2.4202009e-06
   3.3212472e-04   2.3879987e-06
   3.3412346e-04   2.3562254e-06
   3.3613422e-04   2.3248753e-06
   3.3815709e-04   2.2939427e-06
   3.4019213e-04   2.2634220e-06
   3.4223942e-04   2.2333078e-06
   3.4429903e-04   2.2035946e-06
   3.4637104e-04   2.1742771e-06
   3.4845551e-04   2.1453500e-06
   3.5055253e-04   2.1168081e-06
   3.5266216e-04   2.0886462e-06
   3.5478450e-04   2.0608594e-06
   3.5691960e-04   2.0334425e-06
   3.5906756e-04   2.0063907e-06
   3.6122844e-04   1.9796990e-06
   3.6340233e-04   1.9533628e-06
   3.6558929e-04   1.9273772e-06
   3.6778942e-04   1.9017375e-06
   3.7000279e-04   1.8764392e-06
   3.7222948e-04   1.8514777e-06
   3.7446957e-04   1.8268485e-06
   3.7672315e-04   1.8025472e-06
   3.7899028e-04   1.7785694e-06
   3.8127106e-04   1.7549108e-06
   3.8356556e-04   1.7315672e-06
   3.8587387e-04   1.7085343e-06
   3.8819607e-04   1.6858079e-06
   3.9053225e-04   1.6633841e-06
   3.9288249e-04   1.6412588e-06
   3.9524687e-04   1.6194280e-06
   3.9762548e-04   1.5978878e-06
   4.0001840e-04   1.5766342e-06
   4.0242573e-04   1.5556636e-06
   4.0484754e-04   1.5349720e-06
   4.0728393e-04   1.5145559e-06
   4.0973498e-04   1.4944115e-06
   4.1220078e-04   1.4745352e-06
   4.1468142e-04   1.4549234e-06
   4.1717699e-04   1.4355726e-06
   4.1968757e-04   1.4164794e-06
   4.2221327e-04   1.3976402e-06
   4.2475416e-04   1.3790518e-06
   4.2731035e-04   1.3607107e-06
   4.2988192e-04   1.3426138e-06
   4.3246896e-04   1.3247576e-06
   4.3507158e-04   1.3071390e-06
   4.3768985e-04   1.2897549e-06
   4.4032388e-04   1.2726022e-06
   4.4297377e-04   1.2556777e-06
   4.4563960e-04   1.2389783e-06
   4.4832148e-04   1.2225012e-06
   4.5101949e-04   1.2062434e-06
   4.5373374e-04   1.1902018e-06
   4.5646433e-04   1.1743737e-06
   4.5921135e-04   1.1587562e-06
   4.6197490e-04   1.1433465e-06
   4.6475508e-04   1.1281419e-06
   4.6755199e-04   1.1131395e-06
   4.7036574e-04   1.0983367e-06
   4.7319642e-04   1.0837309e-06
   4.7604413e-04   1.0693194e-06
   4.7890898e-04   1.0550997e-06
   4.8179107e-04   1.0410691e-06
   4.8469051e-04   1.0272252e-06
   4.8760739e-04   1.0135654e-06
   4.9054183e-04   1.0000874e-06
   4.9349393e-04   9.8678872e-07
   4.9646379e-04   9.7366693e-07
   4.9945153e-04   9.6071971e-07
   5.0245725e-04   9.4794472e-07
   5.0548105e-04   9.3533968e-07
   5.0852306e-04   9.2290233e-07
   5.1158337e-04   9.1063042e-07
   5.1466209e-04   8.9852177e-07
   5.1775935e-04   8.8657418e-07
   5.2087524e-04   8.7478553e-07
   5.2400989e-04   8.6315369e-07
   5.2716340e-04   8.5167658e-07
   5.3033589e-04   8.4035214e-07
   5.3352747e-04   8.2917833e-07
   5.3673826e-04   8.1815315e-07
   5.3996837e-04   8.0727462e-07
   5.4321792e-04   7.9654079e-07
   5.4648702e-04   7.8594974e-07
   5.4977580e-04   7.7549955e-07
   5.5308437e-04   7.6518837e-07
   5.5641285e-04   7.5501433e-07
   5.5976136e-04   7.4497562e-07
   5.6313003e-04   7.3507042e-07
   5.6651897e-04   7.2529697e-07
   5.6992830e-04   7.1565352e-07
   5.7335815e-04   7.0613832e-07
   5.7680864e-04   6.9674968e-07
   5.8027989e-04   6.8748590e-07
   5.8377204e-04   6.7834534e-07
   5.8728520e-04   6.6932634e-07
   5.9081950e-04   6.6042729e-07
   5.9437507e-04   6.5164660e-07
   5.9795204e-04   6.4298268e-07
   6.0155054e-04   6.3443399e-07
   6.0517069e-04   6.2599900e-07
   6.0881263e-04   6.1767618e-07
   6.1247649e-04   6.0946404e-07
   6.1616240e-04   6.0136113e-07
   6.1987048e-04   5.9336597e-07
   6.2360089e-04   5.8547714e-07
   6.2735374e-04   5.7769321e-07
   6.3112918e-04   5.7001281e-07
   6.3492733e-04   5.6243454e-07
   6.3874835e-04   5.5495706e-07
   6.4259236e-04   5.4757901e-07
   6.4645950e-04   5.4029907e-07
   6.5034992e-04   5.3311595e-07
   6.5426375e-04   5.2602835e-07
   6.5820113e-04   5.1903500e-07
   6.6216221e-04   5.1213464e-07
   6.6614713e-04   5.0532605e-07
   6.7015602e-04   4.9860800e-07
   6.7418905e-04   4.9197928e-07
   6.7824634e-04   4.8543870e-07
   6.8232805e-04   4.7898510e-07
   6.8643433e-04   4.7261732e-07
   6.9056531e-04   4.6633421e-07
   6.9472116e-04   4.6013465e-07
   6.9890202e-04   4.5401753e-07
   7.0310804e-04   4.4798174e-07
   7.0733937e-04   4.4202622e-07
   7.1159616e-04   4.3614988e-07
   7.1587857e-04   4.3035169e-07
   7.2018675e-04   4.2463059e-07
   7.2452086e-04   4.1898556e-07
   7.2888106e-04   4.1341559e-07
   7.3326749e-04   4.0791969e-07
   7.3768032e-04   4.0249686e-07
   7.4211971e-04   3.9714613e-07
   7.4658581e-04   3.9186655e-07
   7.5107879e-04   3.8665717e-07
   7.5559881e-04   3.8151706e-07
   7.6014603e-04   3.7644529e-07
   7.6472061e-04   3.7144096e-07
   7.6932273e-04   3.6650316e-07
   7.7395254e-04   3.6163102e-07
   7.7861022e-04   3.5682365e-07
   7.8329592e-04   3.5208021e-07
   7.8800982e-04   3.4739983e-07
   7.9275210e-04   3.4278169e-07
   7.9752291e-04   3.3822494e-07
   8.0232243e-04   3.3372878e-07
   8.0715083e-04   3.2929240e-07
   8.1200830e-04   3.2491500e-07
   8.1689499e-04   3.2059580e-07
   8.2181110e-04   3.1633403e-07
   8.2675678e-04   3.1212892e-07
   8.3173224e-04   3.0797972e-07
   8.3673763e-04   3.0388569e-07
   8.4177315e-04   2.9984608e-07
   8.4683897e-04   2.9586018e-07
   8.5193528e-04   2.9192728e-07
   8.5706225e-04   2.8804666e-07
   8.6222009e-04   2.8421764e-07
   8.6740896e-04   2.8043952e-07
   8.7262906e-04   2.7671164e-07
   8.7788057e-04   2.7303331e-07
   8.8316369e-04   2.6940389e-07
   8.8847860e-04   2.6582272e-07
   8.9382549e-04   2.6228916e-07
   8.9920457e-04   2.5880258e-07
   9.0461601e-04   2.5536235e-07
   9.1006002e-04   2.5196786e-07
   9.1553680e-04   2.4861850e-07
   9.2104653e-04   2.4531366e-07
   9.2658942e-04   2.4205276e-07
   9.3216567e-04   2.3883522e-07
   9.3777548e-04   2.3566045e-07
   9.4341904e-04   2.3252788e-07
   9.4909657e-04   2.2943696e-07
   9.5480827e-04   2.2638713e-07
   9.6055434e-04   2.2337785e-07
   9.6633499e-04   2.2040857e-07
   9.7215043e-04   2.1747877e-07
   9.7800087e-04   2.1458792e-07
   9.8388651e-04   2.1173549e-07
   9.8980758e-04   2.0892099e-07
   9.9576428e-04   2.0614390e-07
   1.0017568e-03   2.0340374e-07
   1.0077854e-03   2.0070000e-07
   1.0138503e-03   1.9803220e-07
   1.0199517e-03   1.9539987e-07
   1.0260898e-03   1.9280253e-07
   1.0322649e-03   1.9023972e-07
   1.0384771e-03   1.8771098e-07
   1.0447267e-03   1.8521586e-07
   1.0510139e-03   1.8275390e-07
   1.0573389e-03   1.8032467e-07
   1.0637020e-03   1.7792774e-07
   1.0701034e-03   1.7556267e-07
   1.0765433e-03   1.7322904e-07
   1.0830220e-03   1.7092644e-07
   1.0895397e-03   1.6865444e-07
   1.0960966e-03   1.6641265e-07
   1.1026929e-03   1.6420065e-07
   1.1093289e-03   1.6201806e-07
   1.1160049e-03   1.5986449e-07
   1.1227211e-03   1.5773954e-07
   1.1294777e-03   1.5564284e-07
   1.1362749e-03   1.5357402e-07
   1.1431130e-03   1.5153269e-07
   1.1499923e-03   1.4951850e-07
   1.1569130e-03   1.4753109e-07
   1.1638754e-03   1.4557009e-07
   1.1708796e-03   1.4363517e-07
   1.1779260e-03   1.4172596e-07
   1.1850148e-03   1.3984213e-07
   1.1921463e-03   1.3798335e-07
   1.1993207e-03   1.3614927e-07
   1.2065382e-03   1.3433958e-07
   1.2137992e-03   1.3255394e-07
   1.2211039e-03   1.3079203e-07
   1.2284525e-03   1.2905355e-07
   1.2358454e-03   1.2733818e-07
   1.2432828e-03   1.2564561e-07
   1.2507649e-03   1.2397553e-07
   1.2582920e-03   1.2232766e-07
   1.2658645e-03   1.2070170e-07
   1.2734825e-03   1.1909734e-07
   1.2811464e-03   1.1751432e-07
   1.2888564e-03   1.1595233e-07
   1.2966127e-03   1.1441111e-07
   1.3044158e-03   1.1289038e-07
   1.3122658e-03   1.1138986e-07
   1.3201631e-03   1.0990929e-07
   1.3281079e-03   1.0844839e-07
   1.3361005e-03   1.0700692e-07
   1.3441412e-03   1.0558461e-07
   1.3522303e-03   1.0418120e-07
   1.3603680e-03   1.0279645e-07
   1.3685548e-03   1.0143010e-07
   1.3767908e-03   1.0008192e-07
   1.3850764e-03   9.8751659e-08
   1.3934118e-03   9.7439079e-08
   1.4017974e-03   9.6143947e-08
   1.4102335e-03   9.4866031e-08
   1.4187203e-03   9.3605101e-08
   1.4272582e-03   9.2360932e-08
   1.4358475e-03   9.1133300e-08
   1.4444885e-03   8.9921987e-08
   1.4531815e-03   8.8726776e-08
   1.4619268e-03   8.7547451e-08
   1.4707247e-03   8.6383802e-08
   1.4795756e-03   8.5235621e-08
   1.4884797e-03   8.4102702e-08
   1.4974374e-03   8.2984842e-08
   1.5064491e-03   8.1881840e-08
   1.5155149e-03   8.0793500e-08
   1.5246354e-03   7.9719627e-08
   1.5338107e-03   7.8660027e-08
   1.5430412e-03   7.7614512e-08
   1.5523273e-03   7.6582895e-08
   1.5616692e-03   7.5564989e-08
   1.5710674e-03   7.4560614e-08
   1.5805222e-03   7.3569589e-08
   1.5900338e-03   7.2591737e-08
   1.5996027e-03   7.1626882e-08
   1.6092292e-03   7.0674853e-08
   1.6189136e-03   6.9735478e-08
   1.6286562e-03   6.8808589e-08
   1.6384575e-03   6.7894020e-08
   1.6483178e-03   6.6991608e-08
   1.6582375e-03   6.6101191e-08
   1.6682168e-03   6.5222609e-08
   1.6782562e-03   6.4355705e-08
   1.6883560e-03   6.3500324e-08
   1.6985166e-03   6.2656313e-08
   1.7087383e-03   6.1823520e-08
   1.7190216e-03   6.1001797e-08
   1.7293667e-03   6.0190996e-08
   1.7397741e-03   5.9390972e-08
   1.7502441e-03   5.8601582e-08
   1.7607772e-03   5.7822685e-08
   1.7713736e-03   5.7054140e-08
   1.7820338e-03   5.6295811e-08
   1.7927581e-03   5.5547561e-08
   1.8035470e-03   5.4809258e-08
   1.8144008e-03   5.4080767e-08
   1.8253199e-03   5.3361959e-08
   1.8363048e-03   5.2652706e-08
   1.8473557e-03   5.1952880e-08
   1.8584732e-03   5.1262356e-08
   1.8696575e-03   5.0581010e-08
   1.8809092e-03   4.9908720e-08
   1.8922286e-03   4.9245367e-08
   1.9036161e-03   4.8590830e-08
   1.9150721e-03   4.7944993e-08
   1.9265971e-03   4.7307741e-08
   1.9381914e-03   4.6678959e-08
   1.9498555e-03   4.6058534e-08
   1.9615898e-03   4.5446356e-08
   1.9733947e-03   4.4842315e-08
   1.9852707e-03   4.4246302e-08
   1.9972181e-03   4.3658212e-08
   2.0092375e-03   4.3077938e-08
   2.0213291e-03   4.2505377e-08
   2.0334936e-03   4.1940426e-08
   2.0457312e-03   4.1382985e-08
   2.0580425e-03   4.0832952e-08
   2.0704279e-03   4.0290231e-08
   2.0828878e-03   3.9754723e-08
   2.0954227e-03   3.9226333e-08
   2.1080330e-03   3.8704966e-08
   2.1207192e-03   3.8190528e-08
   2.1334818e-03   3.7682929e-08
   2.1463211e-03   3.7182076e-08
   2.1592378e-03   3.6687881e-08
   2.1722321e-03   3.6200253e-08
   2.1853047e-03   3.5719108e-08
   2.1984560e-03   3.5244357e-08
   2.2116864e-03   3.4775917e-08
   2.2249964e-03   3.4313703e-08
   2.2383865e-03   3.3857632e-08
   2.2518572e-03   3.3407623e-08
   2.2654089e-03   3.2963596e-08
   2.2790422e-03   3.2525470e-08
   2.2927576e-03   3.2093168e-08
   2.3065555e-03   3.1666612e-08
   2.3204364e-03   3.1245725e-08
   2.3344009e-03   3.0830432e-08
   2.3484494e-03   3.0420659e-08
   2.3625824e-03   3.0016333e-08
   2.3768006e-03   2.9617381e-08
   2.3911042e-03   2.9223731e-08
   2.4054940e-03   2.8835314e-08
   2.4199703e-03   2.8452059e-08
   2.4345338e-03   2.8073898e-08
   2.4491849e-03   2.7700763e-08
   2.4639242e-03   2.7332588e-08
   2.4787522e-03   2.6969307e-08
   2.4936694e-03   2.6610854e-08
   2.5086764e-03   2.6257165e-08
   2.5237737e-03   2.5908177e-08
   2.5389619e-03   2.5563828e-08
   2.5542414e-03   2.5224056e-08
   2.5696129e-03   2.4888800e-08
   2.5850770e-03   2.4558000e-08
   2.6006340e-03   2.4231596e-08
   2.6162848e-03   2.3909531e-08
   2.6320297e-03   2.3591747e-08
   2.6478693e-03   2.3278186e-08
   2.6638043e-03   2.2968793e-08
   2.6798351e-03   2.2663512e-08
   2.6959625e-03   2.2362289e-08
   2.7121869e-03   2.2065069e-08
   2.7285089e-03   2.1771800e-08
   2.7449292e-03   2.1482429e-08
   2.7614483e-03   2.1196904e-08
   2.7780668e-03   2.0915174e-08
   2.7947853e-03   2.0637188e-08
   2.8116044e-03   2.0362898e-08
   2.8285247e-03   2.0092253e-08
   2.8455469e-03   1.9825205e-08
   2.8626715e-03   1.9561706e-08
   2.8798992e-03   1.9301710e-08
   2.8972305e-03   1.9045169e-08
   2.9146661e-03   1.8792039e-08
   2.9322067e-03   1.8542272e-08
   2.9498528e-03   1.8295826e-08
   2.9676051e-03   1.8052655e-08
   2.9854643e-03   1.7812715e-08
   3.0034309e-03   1.7575966e-08
   3.0215057e-03   1.7342362e-08
   3.0396892e-03   1.7111864e-08
   3.0579822e-03   1.6884429e-08
   3.0763852e-03   1.6660017e-08
   3.0948990e-03   1.6438588e-08
   3.1135242e-03   1.6220102e-08
   3.1322615e-03   1.6004520e-08
   3.1511116e-03   1.5791803e-08
   3.1700751e-03   1.5581913e-08
   3.1891527e-03   1.5374813e-08
   3.2083452e-03   1.5170466e-08
   3.2276531e-03   1.4968835e-08
   3.2470772e-03   1.4769883e-08
   3.2666183e-03   1.4573576e-08
   3.2862769e-03   1.4379878e-08
   3.3060538e-03   1.4188755e-08
   3.3259498e-03   1.4000172e-08
   3.3459655e-03   1.3814095e-08
   3.3661016e-03   1.3630491e-08
   3.3863589e-03   1.3449328e-08
   3.4067381e-03   1.3270573e-08
   3.4272400e-03   1.3094193e-08
   3.4478653e-03   1.2920158e-08
   3.4686147e-03   1.2748436e-08
   3.4894889e-03   1.2578996e-08
   3.5104888e-03   1.2411809e-08
   3.5316150e-03   1.2246843e-08
   3.5528684e-03   1.2084070e-08
   3.5742497e-03   1.1923461e-08
   3.5957597e-03   1.1764986e-08
   3.6173991e-03   1.1608617e-08
   3.6391687e-03   1.1454327e-08
   3.6610694e-03   1.1302087e-08
   3.6831018e-03   1.1151871e-08
   3.7052668e-03   1.1003652e-08
   3.7275653e-03   1.0857402e-08
   3.7499979e-03   1.0713097e-08
   3.7725655e-03   1.0570709e-08
   3.7952690e-03   1.0430213e-08
   3.8181090e-03   1.0291586e-08
   3.8410865e-03   1.0154800e-08
   3.8642023e-03   1.0019833e-08
   3.8874572e-03   9.8866592e-09
   3.9108521e-03   9.7552557e-09
   3.9343878e-03   9.6255987e-09
   3.9580650e-03   9.4976650e-09
   3.9818848e-03   9.3714316e-09
   4.0058479e-03   9.2468760e-09
   4.0299553e-03   9.1239760e-09
   4.0542077e-03   9.0027093e-09
   4.0786061e-03   8.8830545e-09
   4.1031513e-03   8.7649900e-09
   4.1278442e-03   8.6484946e-09
   4.1526857e-03   8.5335477e-09
   4.1776767e-03   8.4201285e-09
   4.2028181e-03   8.3082167e-09
   4.2281108e-03   8.1977924e-09
   4.2535557e-03   8.0888358e-09
   4.2791538e-03   7.9813273e-09
   4.3049059e-03   7.8752477e-09
   4.3308130e-03   7.7705780e-09
   4.3568760e-03   7.6672994e-09
   4.3830958e-03   7.5653936e-09
   4.4094734e-03   7.4648422e-09
   4.4360098e-03   7.3656272e-09
   4.4627059e-03   7.2677309e-09
   4.4895626e-03   7.1711357e-09
   4.5165809e-03   7.0758244e-09
   4.5437619e-03   6.9817799e-09
   4.5711064e-03   6.8889853e-09
   4.5986155e-03   6.7974241e-09
   4.6262901e-03   6.7070798e-09
   4.6541313e-03   6.6179362e-09
   4.6821400e-03   6.5299775e-09
   4.7103173e-03   6.4431878e-09
   4.7386642e-03   6.3575517e-09
   4.7671816e-03   6.2730538e-09
   4.7958707e-03   6.1896789e-09
   4.8247324e-03   6.1074121e-09
   4.8537678e-03   6.0262388e-09
   4.8829780e-03   5.9461443e-09
   4.9123639e-03   5.8671144e-09
   4.9419267e-03   5.7891349e-09
   4.9716674e-03   5.7121918e-09
   5.0015871e-03   5.6362713e-09
   5.0316868e-03   5.5613599e-09
   5.0619677e-03   5.4874442e-09
   5.0924308e-03   5.4145108e-09
   5.1230772e-03   5.3425468e-09
   5.1539081e-03   5.2715393e-09
   5.1849245e-03   5.2014756e-09
   5.2161276e-03   5.1323431e-09
   5.2475184e-03   5.0641294e-09
   5.2790982e-03   4.9968223e-09
   5.3108680e-03   4.9304098e-09
   5.3428290e-03   4.8648800e-09
   5.3749823e-03   4.8002212e-09
   5.4073291e-03   4.7364217e-09
   5.4398706e-03   4.6734702e-09
   5.4726080e-03   4.6113554e-09
   5.5055423e-03   4.5500662e-09
   5.5386749e-03   4.4895915e-09
   5.5720068e-03   4.4299207e-09
   5.6055394e-03   4.3710429e-09
   5.6392737e-03   4.3129476e-09
   5.6732110e-03   4.2556245e-09
   5.7073526e-03   4.1990633e-09
   5.7416997e-03   4.1432538e-09
   5.7762534e-03   4.0881861e-09
   5.8110151e-03   4.0338503e-09
   5.8459860e-03   3.9802366e-09
   5.8811674e-03   3.9273356e-09
   5.9165605e-03   3.8751376e-09
   5.9521665e-03   3.8236334e-09
   5.9879869e-03   3.7728138e-09
   6.0240228e-03   3.7226696e-09
   6.0602756e-03   3.6731918e-09
   6.0967466e-03   3.6243717e-09
   6.1334370e-03   3.5762004e-09
   6.1703483e-03   3.5286694e-09
   6.2074816e-03   3.4817701e-09
   6.2448385e-03   3.4354942e-09
   6.2824201e-03   3.3898333e-09
   6.3202280e-03   3.3447793e-09
   6.3582633e-03   3.3003240e-09
   6.3965276e-03   3.2564597e-09
   6.4350221e-03   3.2131783e-09
   6.4737483e-03   3.1704722e-09
   6.5127076e-03   3.1283337e-09
   6.5519013e-03   3.0867553e-09
   6.5913309e-03   3.0457294e-09
   6.6309977e-03   3.0052489e-09
   6.6709033e-03   2.9653064e-09
   6.7110490e-03   2.9258947e-09
   6.7514364e-03   2.8870069e-09
   6.7920668e-03   2.8486359e-09
   6.8329417e-03   2.8107749e-09
   6.8740626e-03   2.7734171e-09
   6.9154309e-03   2.7365558e-09
   6.9570482e-03   2.7001845e-09
   6.9989160e-03   2.6642966e-09
   7.0410357e-03   2.6288856e-09
   7.0834089e-03   2.5939453e-09
   7.1260371e-03   2.5594694e-09
   7.1689219e-03   2.5254517e-09
   7.2120647e-03   2.4918861e-09
   7.2554672e-03   2.4587667e-09
   7.2991308e-03   2.4260874e-09
   7.3430573e-03   2.3938425e-09
   7.3872481e-03   2.3620261e-09
   7.4317048e-03   2.3306327e-09
   7.4764291e-03   2.2996564e-09
   7.5214225e-03   2.2690919e-09
   7.5666867e-03   2.2389336e-09
   7.6122233e-03   2.2091761e-09
   7.6580339e-03   2.1798141e-09
   7.7041202e-03   2.1508424e-09
   7.7504839e-03   2.1222558e-09
   7.7971266e-03   2.0940490e-09
   7.8440500e-03   2.0662172e-09
   7.8912557e-03   2.0387553e-09
   7.9387456e-03   2.0116584e-09
   7.9865213e-03   1.9849216e-09
   8.0345844e-03   1.9585402e-09
   8.0829369e-03   1.9325094e-09
   8.1315803e-03   1.9068246e-09
   8.1805164e-03   1.8814812e-09
   8.2297470e-03   1.8564746e-09
   8.2792740e-03   1.8318003e-09
   8.3290989e-03   1.8074541e-09
   8.3792238e-03   1.7834313e-09
   8.4296502e-03   1.7597279e-09
   8.4803802e-03   1.7363395e-09
   8.5314154e-03   1.7132620e-09
   8.5827578e-03   1.6904912e-09
   8.6344091e-03   1.6680230e-09
   8.6863713e-03   1.6458535e-09
   8.7386462e-03   1.6239786e-09
   8.7912357e-03   1.6023945e-09
   8.8441416e-03   1.5810972e-09
   8.8973660e-03   1.5600830e-09
   8.9509107e-03   1.5393481e-09
   9.0047776e-03   1.5188887e-09
   9.0589687e-03   1.4987013e-09
   9.1134859e-03   1.4787822e-09
   9.1683311e-03   1.4591279e-09
   9.2235065e-03   1.4397347e-09
   9.2790139e-03   1.4205994e-09
   9.3348553e-03   1.4017183e-09
   9.3910328e-03   1.3830882e-09
   9.4475484e-03   1.3647057e-09
   9.5044041e-03   1.3465675e-09
   9.5616019e-03   1.3286705e-09
   9.6191440e-03   1.3110112e-09
   9.6770324e-03   1.2935867e-09
   9.7352691e-03   1.2763938e-09
   9.7938563e-03   1.2594293e-09
   9.8527961e-03   1.2426904e-09
   9.9120905e-03   1.2261739e-09
   9.9717419e-03   1.2098770e-09
   1.0031752e-02   1.1937966e-09
   1.0092124e-02   1.1779300e-09
   1.0152858e-02   1.1622742e-09
   1.0213959e-02   1.1468265e-09
   1.0275427e-02   1.1315842e-09
   1.0337265e-02   1.1165444e-09
   1.0399475e-02   1.1017045e-09
   1.0462059e-02   1.0870619e-09
   1.0525020e-02   1.0726139e-09
   1.0588360e-02   1.0583578e-09
   1.0652081e-02   1.0442913e-09
   1.0716186e-02   1.0304117e-09
   1.0780676e-02   1.0167166e-09
   1.0845555e-02   1.0032036e-09
   1.0910824e-02   9.8987009e-10
   1.0976485e-02   9.7671383e-10
   1.1042542e-02   9.6373242e-10
   1.1108997e-02   9.5092355e-10
   1.1175851e-02   9.3828492e-10
   1.1243108e-02   9.2581428e-10
   1.1310769e-02   9.1350937e-10
   1.1378838e-02   9.0136801e-10
   1.1447316e-02   8.8938802e-10
   1.1516206e-02   8.7756726e-10
   1.1585511e-02   8.6590360e-10
   1.1655233e-02   8.5439496e-10
   1.1725375e-02   8.4303929e-10
   1.1795939e-02   8.3183454e-10
   1.1866927e-02   8.2077871e-10
   1.1938342e-02   8.0986983e-10
   1.2010188e-02   7.9910593e-10
   1.2082466e-02   7.8848510e-10
   1.2155178e-02   7.7800542e-10
   1.2228329e-02   7.6766503e-10
   1.2301919e-02   7.5746208e-10
   1.2375953e-02   7.4739473e-10
   1.2450431e-02   7.3746118e-10
   1.2525359e-02   7.2765966e-10
   1.2600737e-02   7.1798841e-10
   1.2676568e-02   7.0844570e-10
   1.2752856e-02   6.9902982e-10
   1.2829604e-02   6.8973909e-10
   1.2906813e-02   6.8057184e-10
   1.2984486e-02   6.7152643e-10
   1.3062627e-02   6.6260125e-10
   1.3141239e-02   6.5379468e-10
   1.3220323e-02   6.4510516e-10
   1.3299884e-02   6.3653114e-10
   1.3379923e-02   6.2807107e-10
   1.3460444e-02   6.1972345e-10
   1.3541449e-02   6.1148677e-10
   1.3622942e-02   6.0335956e-10
   1.3704925e-02   5.9534037e-10
   1.3787402e-02   5.8742777e-10
   1.3870375e-02   5.7962033e-10
   1.3953848e-02   5.7191665e-10
   1.4037822e-02   5.6431537e-10
   1.4122302e-02   5.5681511e-10
   1.4207291e-02   5.4941454e-10
   1.4292791e-02   5.4211233e-10
   1.4378805e-02   5.3490718e-10
   1.4465338e-02   5.2779778e-10
   1.4552391e-02   5.2078288e-10
   1.4639967e-02   5.1386121e-10
   1.4728071e-02   5.0703153e-10
   1.4816705e-02   5.0029263e-10
   1.4905873e-02   4.9364330e-10
   1.4995577e-02   4.8708234e-10
   1.5085821e-02   4.8060858e-10
   1.5176608e-02   4.7422086e-10
   1.5267941e-02   4.6791804e-10
   1.5359824e-02   4.6169899e-10
   1.5452260e-02   4.5556260e-10
   1.5545252e-02   4.4950777e-10
   1.5638804e-02   4.4353341e-10
   1.5732919e-02   4.3763845e-10
   1.5827600e-02   4.3182185e-10
   1.5922852e-02   4.2608255e-10
   1.6018676e-02   4.2041953e-10
   1.6115077e-02   4.1483178e-10
   1.6212058e-02   4.0931830e-10
   1.6309623e-02   4.0387809e-10
   1.6407775e-02   3.9851019e-10
   1.6506517e-02   3.9321364e-10
   1.6605854e-02   3.8798748e-10
   1.6705789e-02   3.8283078e-10
   1.6806325e-02   3.7774262e-10
   1.6907466e-02   3.7272208e-10
   1.7009215e-02   3.6776827e-10
   1.7111577e-02   3.6288030e-10
   1.7214556e-02   3.5805730e-10
   1.7318153e-02   3.5329840e-10
   1.7422375e-02   3.4860275e-10
   1.7527223e-02   3.4396951e-10
   1.7632703e-02   3.3939785e-10
   1.7738817e-02   3.3488695e-10
   1.7845570e-02   3.3043600e-10
   1.7952965e-02   3.2604421e-10
   1.8061007e-02   3.2171079e-10
   1.8169698e-02   3.1743497e-10
   1.8279044e-02   3.1321598e-10
   1.8389048e-02   3.0905306e-10
   1.8499714e-02   3.0494547e-10
   1.8611046e-02   3.0089247e-10
   1.8723048e-02   2.9689334e-10
   1.8835724e-02   2.9294737e-10
   1.8949078e-02   2.8905383e-10
   1.9063114e-02   2.8521205e-10
   1.9177837e-02   2.8142133e-10
   1.9293250e-02   2.7768099e-10
   1.9409357e-02   2.7399036e-10
   1.9526163e-02   2.7034879e-10
   1.9643673e-02   2.6675561e-10
   1.9761889e-02   2.6321019e-10
   1.9880817e-02   2.5971189e-10
   2.0000460e-02   2.5626009e-10
   2.0120824e-02   2.5285417e-10
   2.0241911e-02   2.4949351e-10
   2.0363728e-02   2.4617752e-10
   2.0486278e-02   2.4290560e-10
   2.0609565e-02   2.3967717e-10
   2.0733594e-02   2.3649165e-10
   2.0858369e-02   2.3334846e-10
   2.0983896e-02   2.3024705e-10
   2.1110178e-02   2.2718687e-10
   2.1237219e-02   2.2416735e-10
   2.1365026e-02   2.2118797e-10
   2.1493601e-02   2.1824818e-10
   2.1622951e-02   2.1534747e-10
   2.1753078e-02   2.1248531e-10
   2.1883989e-02   2.0966119e-10
   2.2015688e-02   2.0687461e-10
   2.2148179e-02   2.0412506e-10
   2.2281467e-02   2.0141206e-10
   2.2415558e-02   1.9873511e-10
   2.2550456e-02   1.9609375e-10
   2.2686165e-02   1.9348749e-10
   2.2822691e-02   1.9091586e-10
   2.2960039e-02   1.8837842e-10
   2.3098214e-02   1.8587471e-10
   2.3237219e-02   1.8340427e-10
   2.3377062e-02   1.8096666e-10
   2.3517746e-02   1.7856145e-10
   2.3659276e-02   1.7618821e-10
   2.3801659e-02   1.7384651e-10
   2.3944898e-02   1.7153594e-10
   2.4088999e-02   1.6925608e-10
   2.4233968e-02   1.6700651e-10
   2.4379809e-02   1.6478685e-10
   2.4526527e-02   1.6259668e-10
   2.4674129e-02   1.6043563e-10
   2.4822619e-02   1.5830330e-10
   2.4972002e-02   1.5619931e-10
   2.5122284e-02   1.5412328e-10
   2.5273471e-02   1.5207484e-10
   2.5425568e-02   1.5005363e-10
   2.5578580e-02   1.4805929e-10
   2.5732513e-02   1.4609145e-10
   2.5887372e-02   1.4414976e-10
   2.6043163e-02   1.4223388e-10
   2.6199892e-02   1.4034347e-10
   2.6357564e-02   1.3847818e-10
   2.6516184e-02   1.3663768e-10
   2.6675760e-02   1.3482165e-10
   2.6836295e-02   1.3302975e-10
   2.6997797e-02   1.3126166e-10
   2.7160271e-02   1.2951708e-10
   2.7323722e-02   1.2779568e-10
   2.7488158e-02   1.2609716e-10
   2.7653582e-02   1.2442122e-10
   2.7820003e-02   1.2276755e-10
   2.7987424e-02   1.2113586e-10
   2.8155854e-02   1.1952586e-10
   2.8325297e-02   1.1793725e-10
   2.8495759e-02   1.1636976e-10
   2.8667248e-02   1.1482311e-10
   2.8839768e-02   1.1329701e-10
   2.9013327e-02   1.1179119e-10
   2.9187930e-02   1.1030538e-10
   2.9363584e-02   1.0883933e-10
   2.9540295e-02   1.0739276e-10
   2.9718070e-02   1.0596541e-10
   2.9896914e-02   1.0455704e-10
   3.0076835e-02   1.0316738e-10
   3.0257839e-02   1.0179619e-10
   3.0439931e-02   1.0044323e-10
   3.0623120e-02   9.9108253e-11
   3.0807411e-02   9.7791016e-11
   3.0992811e-02   9.6491287e-11
   3.1179327e-02   9.5208832e-11
   3.1366965e-02   9.3943422e-11
   3.1555733e-02   9.2694831e-11
   3.1745636e-02   9.1462834e-11
   3.1936683e-02   9.0247212e-11
   3.2128879e-02   8.9047747e-11
   3.2322232e-02   8.7864223e-11
   3.2516748e-02   8.6696429e-11
   3.2712435e-02   8.5544157e-11
   3.2909300e-02   8.4407199e-11
   3.3107349e-02   8.3285353e-11
   3.3306590e-02   8.2178416e-11
   3.3507030e-02   8.1086192e-11
   3.3708677e-02   8.0008485e-11
   3.3911537e-02   7.8945101e-11
   3.4115618e-02   7.7895851e-11
   3.4320927e-02   7.6860546e-11
   3.4527471e-02   7.5839001e-11
   3.4735259e-02   7.4831033e-11
   3.4944297e-02   7.3836463e-11
   3.5154593e-02   7.2855111e-11
   3.5366155e-02   7.1886802e-11
   3.5578989e-02   7.0931362e-11
   3.5793105e-02   6.9988621e-11
   3.6008509e-02   6.9058411e-11
   3.6225210e-02   6.8140563e-11
   3.6443214e-02   6.7234915e-11
   3.6662531e-02   6.6341303e-11
   3.6883167e-02   6.5459568e-11
   3.7105132e-02   6.4589552e-11
   3.7328432e-02   6.3731100e-11
   3.7553075e-02   6.2884057e-11
   3.7779071e-02   6.2048272e-11
   3.8006427e-02   6.1223596e-11
   3.8235151e-02   6.0409880e-11
   3.8465252e-02   5.9606979e-11
   3.8696737e-02   5.8814749e-11
   3.8929615e-02   5.8033049e-11
   3.9163895e-02   5.7261738e-11
   3.9399585e-02   5.6500679e-11
   3.9636693e-02   5.5749735e-11
   3.9875228e-02   5.5008772e-11
   4.0115199e-02   5.4277656e-11
   4.0356613e-02   5.3556258e-11
   4.0599481e-02   5.2844448e-11
   4.0843810e-02   5.2142098e-11
   4.1089609e-02   5.1449084e-11
   4.1336888e-02   5.0765280e-11
   4.1585655e-02   5.0090564e-11
   4.1835919e-02   4.9424816e-11
   4.2087689e-02   4.8767917e-11
   4.2340974e-02   4.8119748e-11
   4.2595784e-02   4.7480194e-11
   4.2852127e-02   4.6849140e-11
   4.3110013e-02   4.6226473e-11
   4.3369450e-02   4.5612082e-11
   4.3630449e-02   4.5005857e-11
   4.3893019e-02   4.4407690e-11
   4.4157168e-02   4.3817472e-11
   4.4422908e-02   4.3235099e-11
   4.4690247e-02   4.2660466e-11
   4.4959194e-02   4.2093471e-11
   4.5229760e-02   4.1534011e-11
   4.5501954e-02   4.0981987e-11
   4.5775787e-02   4.0437300e-11
   4.6051267e-02   3.9899853e-11
   4.6328405e-02   3.9369548e-11
   4.6607211e-02   3.8846292e-11
   4.6887695e-02   3.8329991e-11
   4.7169867e-02   3.7820551e-11
   4.7453737e-02   3.7317882e-11
   4.7739315e-02   3.6821895e-11
   4.8026612e-02   3.6332499e-11
   4.8315638e-02   3.5849608e-11
   4.8606403e-02   3.5373135e-11
   4.8898918e-02   3.4902995e-11
   4.9193194e-02   3.4439103e-11
   4.9489240e-02   3.3981377e-11
   4.9787068e-02   3.3529734e-11
   5.0086689e-02   3.3084094e-11
   5.0388112e-02   3.2644377e-11
   5.0691350e-02   3.2210504e-11
   5.0996412e-02   3.1782398e-11
   5.1303310e-02   3.1359982e-11
   5.1612056e-02   3.0943180e-11
   5.1922659e-02   3.0531918e-11
   5.2235131e-02   3.0126122e-11
   5.2549484e-02   2.9725719e-11
   5.2865729e-02   2.9330638e-11
   5.3183877e-02   2.8940807e-11
   5.3503939e-02   2.8556158e-11
   5.3825928e-02   2.8176622e-11
   5.4149854e-02   2.7802129e-11
   5.4475730e-02   2.7432615e-11
   5.4803567e-02   2.7068011e-11
   5.5133377e-02   2.6708253e-11
   5.5465171e-02   2.6353277e-11
   5.5798963e-02   2.6003018e-11
   5.6134763e-02   2.5657415e-11
   5.6472584e-02   2.5316405e-11
   5.6812438e-02   2.4979928e-11
   5.7154337e-02   2.4647922e-11
   5.7498294e-02   2.4320330e-11
   5.7844321e-02   2.3997091e-11
   5.8192430e-02   2.3678148e-11
   5.8542634e-02   2.3363445e-11
   5.8894946e-02   2.3052924e-11
   5.9249378e-02   2.2746530e-11
   5.9605943e-02   2.2444209e-11
   5.9964653e-02   2.2145905e-11
   6.0325523e-02   2.1851566e-11
   6.0688564e-02   2.1561140e-11
   6.1053790e-02   2.1274573e-11
   6.1421214e-02   2.0991815e-11
   6.1790849e-02   2.0712815e-11
   6.2162709e-02   2.0437524e-11
   6.2536806e-02   2.0165891e-11
   6.2913155e-02   1.9897868e-11
   6.3291768e-02   1.9633408e-11
   6.3672661e-02   1.9372463e-11
   6.4055845e-02   1.9114985e-11
   6.4441335e-02   1.8860930e-11
   6.4829146e-02   1.8610252e-11
   6.5219290e-02   1.8362905e-11
   6.5611782e-02   1.8118846e-11
   6.6006636e-02   1.7878030e-11
   6.6403866e-02   1.7640415e-11
   6.6803487e-02   1.7405959e-11
   6.7205513e-02   1.7174618e-11
   6.7609958e-02   1.6946352e-11
   6.8016837e-02   1.6721120e-11
   6.8426165e-02   1.6498882e-11
   6.8837956e-02   1.6279597e-11
   6.9252225e-02   1.6063227e-11
   6.9668988e-02   1.5849732e-11
   7.0088258e-02   1.5639075e-11
   7.0510052e-02   1.5431218e-11
   7.0934384e-02   1.5226123e-11
   7.1361270e-02   1.5023755e-11
   7.1790724e-02   1.4824076e-11
   7.2222763e-02   1.4627051e-11
   7.2657403e-02   1.4432644e-11
   7.3094657e-02   1.4240822e-11
   7.3534544e-02   1.4051548e-11
   7.3977077e-02   1.3864791e-11
   7.4422274e-02   1.3680516e-11
   7.4870150e-02   1.3498689e-11
   7.5320721e-02   1.3319280e-11
   7.5774004e-02   1.3142255e-11
   7.6230015e-02   1.2967583e-11
   7.6688770e-02   1.2795232e-11
   7.7150285e-02   1.2625172e-11
   7.7614579e-02   1.2457372e-11
   7.8081666e-02   1.2291803e-11
   7.8551564e-02   1.2128434e-11
   7.9024290e-02   1.1967236e-11
   7.9499861e-02   1.1808181e-11
   7.9978294e-02   1.1651240e-11
   8.0459607e-02   1.1496384e-11
   8.0943816e-02   1.1343587e-11
   8.1430938e-02   1.1192821e-11
   8.1920993e-02   1.1044059e-11
   8.2413996e-02   1.0897273e-11
   8.2909967e-02   1.0752439e-11
   8.3408922e-02   1.0609529e-11
   8.3910880e-02   1.0468519e-11
   8.4415858e-02   1.0329383e-11
   8.4923876e-02   1.0192097e-11
   8.5434951e-02   1.0056635e-11
   8.5949102e-02   9.9229732e-12
   8.6466346e-02   9.7910881e-12
   8.6986704e-02   9.6609558e-12
   8.7510193e-02   9.5325532e-12
   8.8036833e-02   9.4058571e-12
   8.8566641e-02   9.2808449e-12
   8.9099639e-02   9.1574943e-12
   8.9635843e-02   9.0357830e-12
   9.0175275e-02   8.9156895e-12
   9.0717953e-02   8.7971921e-12
   9.1263897e-02   8.6802696e-12
   9.1813127e-02   8.5649011e-12
   9.2365661e-02   8.4510660e-12
   9.2921521e-02   8.3387438e-12
   9.3480726e-02   8.2279146e-12
   9.4043297e-02   8.1185583e-12
   9.4609253e-02   8.0106555e-12
   9.5178615e-02   7.9041867e-12
   9.5751403e-02   7.7991331e-12
   9.6327638e-02   7.6954757e-12
   9.6907341e-02   7.5931960e-12
   9.7490533e-02   7.4922757e-12
   9.8077235e-02   7.3926967e-12
   9.8667467e-02   7.2944413e-12
   9.9261252e-02   7.1974917e-12
   9.9858609e-02   7.1018306e-12
   1.0045956e-01   7.0074410e-12
   1.0106413e-01   6.9143059e-12
   1.0167234e-01   6.8224087e-12
   1.0228421e-01   6.7317328e-12
   1.0289976e-01   6.6422621e-12
   1.0351901e-01   6.5539806e-12
   1.0414199e-01   6.4668724e-12
   1.0476872e-01   6.3809219e-12
   1.0539922e-01   6.2961138e-12
   1.0603352e-01   6.2124329e-12
   1.0667163e-01   6.1298641e-12
   1.0731359e-01   6.0483928e-12
   1.0795941e-01   5.9680043e-12
   1.0860911e-01   5.8886842e-12
   1.0926272e-01   5.8104184e-12
   1.0992027e-01   5.7331928e-12
   1.1058177e-01   5.6569936e-12
   1.1124726e-01   5.5818071e-12
   1.1191675e-01   5.5076200e-12
   1.1259027e-01   5.4344188e-12
   1.1326784e-01   5.3621906e-12
   1.1394949e-01   5.2909223e-12
   1.1463524e-01   5.2206013e-12
   1.1532512e-01   5.1512149e-12
   1.1601915e-01   5.0827507e-12
   1.1671736e-01   5.0151964e-12
   1.1741977e-01   4.9485400e-12
   1.1812640e-01   4.8827695e-12
   1.1883729e-01   4.8178732e-12
   1.1955246e-01   4.7538394e-12
   1.2027193e-01   4.6906566e-12
   1.2099573e-01   4.6283137e-12
   1.2172389e-01   4.5667993e-12
   1.2245643e-01   4.5061025e-12
   1.2319338e-01   4.4462124e-12
   1.2393476e-01   4.3871183e-12
   1.2468060e-01   4.3288096e-12
   1.2543093e-01   4.2712759e-12
   1.2618578e-01   4.2145068e-12
   1.2694517e-01   4.1584923e-12
   1.2770913e-01   4.1032223e-12
   1.2847769e-01   4.0486868e-12
   1.2925087e-01   3.9948762e-12
   1.3002871e-01   3.9417807e-12
   1.3081123e-01   3.8893910e-12
   1.3159846e-01   3.8376975e-12
   1.3239042e-01   3.7866911e-12
   1.3318715e-01   3.7363626e-12
   1.3398867e-01   3.6867031e-12
   1.3479502e-01   3.6377035e-12
   1.3560622e-01   3.5893552e-12
   1.3642231e-01   3.5416495e-12
   1.3724330e-01   3.4945778e-12
   1.3806924e-01   3.4481318e-12
   1.3890014e-01   3.4023031e-12
   1.3973605e-01   3.3570835e-12
   1.4057699e-01   3.3124648e-12
   1.4142298e-01   3.2684393e-12
   1.4227407e-01   3.2249988e-12
   1.4313028e-01   3.1821357e-12
   1.4399165e-01   3.1398423e-12
   1.4485819e-01   3.0981110e-12
   1.4572995e-01   3.0569344e-12
   1.4660696e-01   3.0163050e-12
   1.4748925e-01   2.9762157e-12
   1.4837684e-01   2.9366591e-12
   1.4926978e-01   2.8976283e-12
   1.5016809e-01   2.8591163e-12
   1.5107181e-01   2.8211161e-12
   1.5198096e-01   2.7836209e-12
   1.5289559e-01   2.7466242e-12
   1.5381572e-01   2.7101191e-12
   1.5474139e-01   2.6740992e-12
   1.5567263e-01   2.6385581e-12
   1.5660947e-01   2.6034893e-12
   1.5755196e-01   2.5688866e-12
   1.5850011e-01   2.5347438e-12
   1.5945397e-01   2.5010548e-12
   1.6041357e-01   2.4678136e-12
   1.6137894e-01   2.4350142e-12
   1.6235013e-01   2.4026507e-12
   1.6332716e-01   2.3707173e-12
   1.6431006e-01   2.3392084e-12
   1.6529889e-01   2.3081182e-12
   1.6629366e-01   2.2774413e-12
   1.6729442e-01   2.2471721e-12
   1.6830121e-01   2.2173052e-12
   1.6931405e-01   2.1878352e-12
   1.7033299e-01   2.1587570e-12
   1.7135806e-01   2.1300652e-12
   1.7238930e-01   2.1017547e-12
   1.7342674e-01   2.0738205e-12
   1.7447043e-01   2.0462576e-12
   1.7552040e-01   2.0190610e-12
   1.7657669e-01   1.9922259e-12
   1.7763933e-01   1.9657475e-12
   1.7870837e-01   1.9396210e-12
   1.7978385e-01   1.9138417e-12
   1.8086579e-01   1.8884050e-12
   1.8195425e-01   1.8633065e-12
   1.8304926e-01   1.8385415e-12
   1.8415085e-01   1.8141056e-12
   1.8525908e-01   1.7899946e-12
   1.8637398e-01   1.7662039e-12
   1.8749558e-01   1.7427295e-12
   1.8862394e-01   1.7195671e-12
   1.8975908e-01   1.6967125e-12
   1.9090106e-01   1.6741617e-12
   1.9204991e-01   1.6519106e-12
   1.9320567e-01   1.6299553e-12
   1.9436839e-01   1.6082917e-12
   1.9553811e-01   1.5869161e-12
   1.9671486e-01   1.5658246e-12
   1.9789870e-01   1.5450134e-12
   1.9908966e-01   1.5244788e-12
   2.0028779e-01   1.5042171e-12
   2.0149313e-01   1.4842247e-12
   2.0270572e-01   1.4644981e-12
   2.0392561e-01   1.4450336e-12
   2.0515284e-01   1.4258278e-12
   2.0638746e-01   1.4068773e-12
   2.0762951e-01   1.3881787e-12
   2.0887903e-01   1.3697285e-12
   2.1013607e-01   1.3515236e-12
   2.1140068e-01   1.3335607e-12
   2.1267289e-01   1.3158365e-12
   2.1395277e-01   1.2983479e-12
   2.1524034e-01   1.2810917e-12
   2.1653567e-01   1.2640648e-12
   2.1783879e-01   1.2472643e-12
   2.1914975e-01   1.2306870e-12
   2.2046860e-01   1.2143301e-12
   2.2179539e-01   1.1981906e-12
   2.2313016e-01   1.1822656e-12
   2.2447297e-01   1.1665522e-12
   2.2582385e-01   1.1510477e-12
   2.2718287e-01   1.1357493e-12
   2.2855006e-01   1.1206541e-12
   2.2992549e-01   1.1057597e-12
   2.3130919e-01   1.0910631e-12
   2.3270121e-01   1.0765619e-12
   2.3410162e-01   1.0622535e-12
   2.3551045e-01   1.0481352e-12
   2.3692776e-01   1.0342045e-12
   2.3835360e-01   1.0204590e-12
   2.3978802e-01   1.0068962e-12
   2.4123107e-01   9.9351370e-13
   2.4268281e-01   9.8030902e-13
   2.4414328e-01   9.6727985e-13
   2.4561255e-01   9.5442384e-13
   2.4709065e-01   9.4173871e-13
   2.4857765e-01   9.2922216e-13
   2.5007360e-01   9.1687198e-13
   2.5157855e-01   9.0468594e-13
   2.5309256e-01   8.9266186e-13
   2.5461568e-01   8.8079759e-13
   2.5614797e-01   8.6909101e-13
   2.5768948e-01   8.5754002e-13
   2.5924026e-01   8.4614256e-13
   2.6080038e-01   8.3489657e-13
   2.6236988e-01   8.2380006e-13
   2.6394884e-01   8.1285103e-13
   2.6553729e-01   8.0204752e-13
   2.6713530e-01   7.9138759e-13
   2.6874293e-01   7.8086935e-13
   2.7036024e-01   7.7049091e-13
   2.7198727e-01   7.6025040e-13
   2.7362410e-01   7.5014600e-13
   2.7527078e-01   7.4017589e-13
   2.7692737e-01   7.3033830e-13
   2.7859393e-01   7.2063146e-13
   2.8027052e-01   7.1105363e-13
   2.8195720e-01   7.0160309e-13
   2.8365403e-01   6.9227817e-13
   2.8536107e-01   6.8307718e-13
   2.8707838e-01   6.7399848e-13
   2.8880603e-01   6.6504044e-13
   2.9054407e-01   6.5620146e-13
   2.9229258e-01   6.4747997e-13
   2.9405160e-01   6.3887438e-13
   2.9582122e-01   6.3038318e-13
   2.9760148e-01   6.2200483e-13
   2.9939246e-01   6.1373783e-13
   3.0119421e-01   6.0558071e-13
   3.0300681e-01   5.9753201e-13
   3.0483032e-01   5.8959028e-13
   3.0666480e-01   5.8175410e-13
   3.0851032e-01   5.7402207e-13
   3.1036694e-01   5.6639281e-13
   3.1223474e-01   5.5886495e-13
   3.1411378e-01   5.5143714e-13
   3.1600413e-01   5.4410805e-13
   3.1790585e-01   5.3687637e-13
   3.1981902e-01   5.2974081e-13
   3.2174370e-01   5.2270009e-13
   3.2367997e-01   5.1575294e-13
   3.2562789e-01   5.0889813e-13
   3.2758753e-01   5.0213442e-13
   3.2955896e-01   4.9546061e-13
   3.3154226e-01   4.8887550e-13
   3.3353749e-01   4.8237791e-13
   3.3554473e-01   4.7596668e-13
   3.3756405e-01   4.6964066e-13
   3.3959553e-01   4.6339872e-13
   3.4163922e-01   4.5723974e-13
   3.4369522e-01   4.5116262e-13
   3.4576359e-01   4.4516627e-13
   3.4784441e-01   4.3924962e-13
   3.4993775e-01   4.3341160e-13
   3.5204369e-01   4.2765118e-13
   3.5416230e-01   4.2196731e-13
   3.5629366e-01   4.1635899e-13
   3.5843785e-01   4.1082521e-13
   3.6059494e-01   4.0536498e-13
   3.6276501e-01   3.9997732e-13
   3.6494815e-01   3.9466127e-13
   3.6714442e-01   3.8941587e-13
   3.6935391e-01   3.8424019e-13
   3.7157669e-01   3.7913330e-13
   3.7381285e-01   3.7409428e-13
   3.7606247e-01   3.6912224e-13
   3.7832563e-01   3.6421627e-13
   3.8060241e-01   3.5937552e-13
   3.8289289e-01   3.5459910e-13
   3.8519715e-01   3.4988616e-13
   3.8751528e-01   3.4523587e-13
   3.8984736e-01   3.4064738e-13
   3.9219348e-01   3.3611987e-13
   3.9455371e-01   3.3165254e-13
   3.9692815e-01   3.2724458e-13
   3.9931688e-01   3.2289521e-13
   4.0171998e-01   3.1860365e-13
   4.0413755e-01   3.1436912e-13
   4.0656966e-01   3.1019088e-13
   4.0901641e-01   3.0606817e-13
   4.1147789e-01   3.0200025e-13
   4.1395417e-01   2.9798640e-13
   4.1644537e-01   2.9402590e-13
   4.1895155e-01   2.9011803e-13
   4.2147281e-01   2.8626211e-13
   4.2400925e-01   2.8245743e-13
   4.2656096e-01   2.7870332e-13
   4.2912802e-01   2.7499911e-13
   4.3171052e-01   2.7134413e-13
   4.3430857e-01   2.6773772e-13
   4.3692226e-01   2.6417925e-13
   4.3955167e-01   2.6066807e-13
   4.4219691e-01   2.5720356e-13
   4.4485807e-01   2.5378510e-13
   4.4753524e-01   2.5041207e-13
   4.5022852e-01   2.4708387e-13
   4.5293801e-01   2.4379991e-13
   4.5566381e-01   2.4055959e-13
   4.5840601e-01   2.3736234e-13
   4.6116472e-01   2.3420759e-13
   4.6394002e-01   2.3109476e-13
   4.6673203e-01   2.2802331e-13
   4.6954084e-01   2.2499268e-13
   4.7236655e-01   2.2200232e-13
   4.7520927e-01   2.1905172e-13
   4.7806910e-01   2.1614033e-13
   4.8094614e-01   2.1326763e-13
   4.8384049e-01   2.1043311e-13
   4.8675226e-01   2.0763627e-13
   4.8968155e-01   2.0487660e-13
   4.9262847e-01   2.0215361e-13
   4.9559313e-01   1.9946681e-13
   4.9857562e-01   1.9681572e-13
   5.0157607e-01   1.9419986e-13
   5.0459457e-01   1.9161877e-13
   5.0763124e-01   1.8907199e-13
   5.1068618e-01   1.8655906e-13
   5.1375951e-01   1.8407952e-13
   5.1685133e-01   1.8163294e-13
   5.1996176e-01   1.7921888e-13
   5.2309091e-01   1.7683690e-13
   5.2623889e-01   1.7448658e-13
   5.2940582e-01   1.7216750e-13
   5.3259180e-01   1.6987924e-13
   5.3579696e-01   1.6762140e-13
   5.3902140e-01   1.6539356e-13
   5.4226525e-01   1.6319533e-13
   5.4552863e-01   1.6102632e-13
   5.4881164e-01   1.5888614e-13
   5.5211440e-01   1.5677440e-13
   5.5543705e-01   1.5469073e-13
   5.5877969e-01   1.5263476e-13
   5.6214245e-01   1.5060610e-13
   5.6552544e-01   1.4860442e-13
   5.6892879e-01   1.4662933e-13
   5.7235263e-01   1.4468050e-13
   5.7579706e-01   1.4275757e-13
   5.7926223e-01   1.4086019e-13
   5.8274825e-01   1.3898804e-13
   5.8625525e-01   1.3714076e-13
   5.8978336e-01   1.3531804e-13
   5.9333270e-01   1.3351954e-13
   5.9690339e-01   1.3174495e-13
   6.0049558e-01   1.2999394e-13
   6.0410938e-01   1.2826621e-13
   6.0774493e-01   1.2656144e-13
   6.1140237e-01   1.2487932e-13
   6.1508181e-01   1.2321957e-13
   6.1878339e-01   1.2158187e-13
   6.2250725e-01   1.1996594e-13
   6.2625352e-01   1.1837148e-13
   6.3002234e-01   1.1679822e-13
   6.3381384e-01   1.1524587e-13
   6.3762815e-01   1.1371415e-13
   6.4146542e-01   1.1220279e-13
   6.4532578e-01   1.1071151e-13
   6.4920938e-01   1.0924006e-13
   6.5311634e-01   1.0778816e-13
   6.5704682e-01   1.0635556e-13
   6.6100095e-01   1.0494200e-13
   6.6497888e-01   1.0354723e-13
   6.6898075e-01   1.0217100e-13
   6.7300670e-01   1.0081305e-13
   6.7705687e-01   9.9473159e-14
   6.8113143e-01   9.8151073e-14
   6.8523050e-01   9.6846558e-14
   6.8935424e-01   9.5559382e-14
   6.9350280e-01   9.4289313e-14
   6.9767633e-01   9.3036124e-14
   7.0187497e-01   9.1799592e-14
   7.0609888e-01   9.0579494e-14
   7.1034820e-01   8.9375612e-14
   7.1462311e-01   8.8187731e-14
   7.1892373e-01   8.7015638e-14
   7.2325024e-01   8.5859123e-14
   7.2760279e-01   8.4717979e-14
   7.3198153e-01   8.3592002e-14
   7.3638662e-01   8.2480991e-14
   7.4081822e-01   8.1384745e-14
   7.4527649e-01   8.0303070e-14
   7.4976159e-01   7.9235771e-14
   7.5427368e-01   7.8182657e-14
   7.5881293e-01   7.7143541e-14
   7.6337949e-01   7.6118235e-14
   7.6797354e-01   7.5106556e-14
   7.7259523e-01   7.4108323e-14
   7.7724474e-01   7.3123358e-14
   7.8192222e-01   7.2151484e-14
   7.8662786e-01   7.1192527e-14
   7.9136182e-01   7.0246315e-14
   7.9612426e-01   6.9312679e-14
   8.0091536e-01   6.8391452e-14
   8.0573530e-01   6.7482469e-14
   8.1058425e-01   6.6585568e-14
   8.1546237e-01   6.5700586e-14
   8.2036985e-01   6.4827367e-14
   8.2530687e-01   6.3965754e-14
   8.3027359e-01   6.3115593e-14
   8.3527021e-01   6.2276731e-14
   8.4029690e-01   6.1449018e-14
   8.4535383e-01   6.0632306e-14
   8.5044120e-01   5.9826449e-14
   8.5555919e-01   5.9031302e-14
   8.6070798e-01   5.8246724e-14
   8.6588775e-01   5.7472573e-14
   8.7109869e-01   5.6708712e-14
   8.7634100e-01   5.5955003e-14
   8.8161485e-01   5.5211312e-14
   8.8692044e-01   5.4477504e-14
   8.9225796e-01   5.3753450e-14
   8.9762760e-01   5.3039019e-14
   9.0302955e-01   5.2334083e-14
   9.0846402e-01   5.1638517e-14
   9.1393119e-01   5.0952196e-14
   9.1943126e-01   5.0274996e-14
   9.2496443e-01   4.9606797e-14
   9.3053090e-01   4.8947478e-14
   9.3613086e-01   4.8296923e-14
   9.4176453e-01   4.7655014e-14
   9.4743211e-01   4.7021637e-14
   9.5313379e-01   4.6396677e-14
   9.5886978e-01   4.5780025e-14
   9.6464029e-01   4.5171567e-14
   9.7044553e-01   4.4571197e-14
   9.7628571e-01   4.3978807e-14
   9.8216103e-01   4.3394289e-14
   9.8807171e-01   4.2817541e-14
   9.9401796e-01   4.2248458e-14
   1.0000000e+00   4.1686938e-14
   1.0060180e+00   4.1132882e-14
   1.0120723e+00   4.0586190e-14
   1.0181630e+00   4.0046763e-14
   1.0242903e+00   3.9514506e-14
   1.0304545e+00   3.8989323e-14
   1.0366558e+00   3.8471121e-14
   1.0428945e+00   3.7959806e-14
   1.0491707e+00   3.7455286e-14
   1.0554846e+00   3.6957472e-14
   1.0618365e+00   3.6466275e-14
   1.0682267e+00   3.5981606e-14
   1.0746553e+00   3.5503378e-14
   1.0811227e+00   3.5031507e-14
   1.0876289e+00   3.4565907e-14
   1.0941743e+00   3.4106496e-14
   1.1007591e+00   3.3653190e-14
   1.1073835e+00   3.3205909e-14
   1.1140477e+00   3.2764573e-14
   1.1207521e+00   3.2329103e-14
   1.1274969e+00   3.1899421e-14
   1.1342822e+00   3.1475449e-14
   1.1411083e+00   3.1057113e-14
   1.1479756e+00   3.0644336e-14
   1.1548841e+00   3.0237046e-14
   1.1618342e+00   2.9835169e-14
   1.1688262e+00   2.9438633e-14
   1.1758602e+00   2.9047367e-14
   1.1829366e+00   2.8661302e-14
   1.1900556e+00   2.8280368e-14
   1.1972174e+00   2.7904497e-14
   1.2044223e+00   2.7533621e-14
   1.2116705e+00   2.7167675e-14
   1.2189624e+00   2.6806593e-14
   1.2262982e+00   2.6450309e-14
   1.2336781e+00   2.6098761e-14
   1.2411024e+00   2.5751886e-14
   1.2485714e+00   2.5409620e-14
   1.2560853e+00   2.5071904e-14
   1.2636445e+00   2.4738676e-14
   1.2712492e+00   2.4409877e-14
   1.2788996e+00   2.4085448e-14
   1.2865960e+00   2.3765331e-14
   1.2943388e+00   2.3449469e-14
   1.3021282e+00   2.3137805e-14
   1.3099645e+00   2.2830283e-14
   1.3178479e+00   2.2526848e-14
   1.3257787e+00   2.2227446e-14
   1.3337573e+00   2.1932024e-14
   1.3417839e+00   2.1640528e-14
   1.3498588e+00   2.1352906e-14
   1.3579823e+00   2.1069107e-14
   1.3661547e+00   2.0789080e-14
   1.3743763e+00   2.0512775e-14
   1.3826473e+00   2.0240142e-14
   1.3909681e+00   1.9971132e-14
   1.3993390e+00   1.9705698e-14
   1.4077603e+00   1.9443792e-14
   1.4162322e+00   1.9185367e-14
   1.4247552e+00   1.8930376e-14
   1.4333294e+00   1.8678775e-14
   1.4419552e+00   1.8430518e-14
   1.4506330e+00   1.8185560e-14
   1.4593629e+00   1.7943857e-14
   1.4681454e+00   1.7705368e-14
   1.4769808e+00   1.7470048e-14
   1.4858693e+00   1.7237855e-14
   1.4948113e+00   1.7008749e-14
   1.5038072e+00   1.6782688e-14
   1.5128571e+00   1.6559631e-14
   1.5219616e+00   1.6339539e-14
   1.5311208e+00   1.6122372e-14
   1.5403351e+00   1.5908091e-14
   1.5496049e+00   1.5696658e-14
   1.5589305e+00   1.5488036e-14
   1.5683122e+00   1.5282186e-14
   1.5777503e+00   1.5079072e-14
   1.5872453e+00   1.4878658e-14
   1.5967974e+00   1.4680908e-14
   1.6064070e+00   1.4485785e-14
   1.6160744e+00   1.4293256e-14
   1.6258000e+00   1.4103286e-14
   1.6355841e+00   1.3915841e-14
   1.6454271e+00   1.3730887e-14
   1.6553294e+00   1.3548392e-14
   1.6652912e+00   1.3368322e-14
   1.6753130e+00   1.3190645e-14
   1.6853951e+00   1.3015329e-14
   1.6955378e+00   1.2842344e-14
   1.7057416e+00   1.2671658e-14
   1.7160069e+00   1.2503240e-14
   1.7263339e+00   1.2337061e-14
   1.7367230e+00   1.2173091e-14
   1.7471747e+00   1.2011300e-14
   1.7576892e+00   1.1851659e-14
   1.7682671e+00   1.1694140e-14
   1.7789085e+00   1.1538714e-14
   1.7896141e+00   1.1385355e-14
   1.8003840e+00   1.1234033e-14
   1.8112188e+00   1.1084723e-14
   1.8221188e+00   1.0937397e-14
   1.8330844e+00   1.0792029e-14
   1.8441159e+00   1.0648594e-14
   1.8552139e+00   1.0507065e-14
   1.8663786e+00   1.0367416e-14
   1.8776106e+00   1.0229624e-14
   1.8889101e+00   1.0093663e-14
   1.9002776e+00   9.9595098e-15
   1.9117136e+00   9.8271391e-15
   1.9232183e+00   9.6965277e-15
   1.9347923e+00   9.5676522e-15
   1.9464360e+00   9.4404897e-15
   1.9581497e+00   9.3150172e-15
   1.9699339e+00   9.1912124e-15
   1.9817891e+00   9.0690530e-15
   1.9937155e+00   8.9485173e-15
   2.0057138e+00   8.8295836e-15
   2.0177842e+00   8.7122306e-15
   2.0299273e+00   8.5964373e-15
   2.0421435e+00   8.4821830e-15
   2.0544332e+00   8.3694473e-15
   2.0667969e+00   8.2582099e-15
   2.0792349e+00   8.1484510e-15
   2.0917478e+00   8.0401509e-15
   2.1043360e+00   7.9332902e-15
   2.1170000e+00   7.8278497e-15
   2.1297402e+00   7.7238107e-15
   2.1425571e+00   7.6211544e-15
   2.1554510e+00   7.5198625e-15
   2.1684226e+00   7.4199168e-15
   2.1814723e+00   7.3212996e-15
   2.1946004e+00   7.2239930e-15
   2.2078076e+00   7.1279798e-15
   2.2210943e+00   7.0332426e-15
   2.2344609e+00   6.9397646e-15
   2.2479080e+00   6.8475290e-15
   2.2614360e+00   6.7565192e-15
   2.2750454e+00   6.6667191e-15
   2.2887367e+00   6.5781125e-15
   2.3025104e+00   6.4906836e-15
   2.3163670e+00   6.4044166e-15
   2.3303070e+00   6.3192963e-15
   2.3443308e+00   6.2353072e-15
   2.3584391e+00   6.1524345e-15
   2.3726323e+00   6.0706632e-15
   2.3869109e+00   5.9899787e-15
   2.4012754e+00   5.9103665e-15
   2.4157263e+00   5.8318125e-15
   2.4302643e+00   5.7543026e-15
   2.4448897e+00   5.6778228e-15
   2.4596031e+00   5.6023595e-15
   2.4744051e+00   5.5278992e-15
   2.4892962e+00   5.4544285e-15
   2.5042768e+00   5.3819343e-15
   2.5193477e+00   5.3104037e-15
   2.5345092e+00   5.2398237e-15
   2.5497619e+00   5.1701818e-15
   2.5651065e+00   5.1014655e-15
   2.5805434e+00   5.0336625e-15
   2.5960732e+00   4.9667607e-15
   2.6116965e+00   4.9007480e-15

==> nphi_rho_1to4.txt <==
   6.3334869e-10   9.9999955e-01   4.3197160e-01   1.7093461e-01   1.0550315e-03   1.3053806e-07
   6.7251278e-10   9.9999950e-01   4.3197161e-01   1.7093463e-01   1.0550482e-03   1.4718134e-07
   7.1409865e-10   9.9999943e-01   4.3197163e-01   1.7093466e-01   1.0550670e-03   1.6594652e-07
   7.5825604e-10   9.9999936e-01   4.3197164e-01   1.7093468e-01   1.0550883e-03   1.8710405e-07
   8.0514398e-10   9.9999928e-01   4.3197166e-01   1.7093471e-01   1.0551122e-03   2.1095936e-07
   8.5493130e-10   9.9999919e-01   4.3197168e-01   1.7093475e-01   1.0551392e-03   2.3785593e-07
   9.0779730e-10   9.9999908e-01   4.3197170e-01   1.7093478e-01   1.0551696e-03   2.6818180e-07
   9.6393235e-10   9.9999896e-01   4.3197173e-01   1.7093482e-01   1.0552039e-03   3.0237412e-07
   1.0235386e-09   9.9999883e-01   4.3197175e-01   1.7093487e-01   1.0552425e-03   3.4092582e-07
   1.0868307e-09   9.9999868e-01   4.3197179e-01   1.7093492e-01   1.0552861e-03   3.8439284e-07
   1.1540365e-09   9.9999852e-01   4.3197182e-01   1.7093498e-01   1.0553353e-03   4.3340171e-07
   1.2253982e-09   9.9999833e-01   4.3197186e-01   1.7093505e-01   1.0553907e-03   4.8865904e-07
   1.3011726e-09   9.9999811e-01   4.3197191e-01   1.7093513e-01   1.0554532e-03   5.5096152e-07
   1.3816326e-09   9.9999787e-01   4.3197196e-01   1.7093522e-01   1.0555237e-03   6.2120739e-07
   1.4670680e-09   9.9999760e-01   4.3197202e-01   1.7093531e-01   1.0556031e-03   7.0040930e-07
   1.5577864e-09   9.9999729e-01   4.3197208e-01   1.7093542e-01   1.0556927e-03   7.8970930e-07
   1.6541145e-09   9.9999695e-01   4.3197215e-01   1.7093555e-01   1.0557937e-03   8.9039468e-07
   1.7563993e-09   9.9999656e-01   4.3197224e-01   1.7093568e-01   1.0559075e-03   1.0039172e-06
   1.8650089e-09   9.9999612e-01   4.3197233e-01   1.7093584e-01   1.0560359e-03   1.1319134e-06
   1.9803346e-09   9.9999563e-01   4.3197243e-01   1.7093602e-01   1.0561806e-03   1.2762287e-06
   2.1027917e-09   9.9999507e-01   4.3197255e-01   1.7093622e-01   1.0563438e-03   1.4389438e-06
   2.2328211e-09   9.9999444e-01   4.3197269e-01   1.7093644e-01   1.0565279e-03   1.6224044e-06
   2.3708910e-09   9.9999373e-01   4.3197284e-01   1.7093670e-01   1.0567353e-03   1.8292558e-06
   2.5174987e-09   9.9999293e-01   4.3197301e-01   1.7093698e-01   1.0569692e-03   2.0624799e-06
   2.6731721e-09   9.9999203e-01   4.3197320e-01   1.7093731e-01   1.0572330e-03   2.3254394e-06
   2.8384719e-09   9.9999102e-01   4.3197341e-01   1.7093767e-01   1.0575304e-03   2.6219253e-06
   3.0139932e-09   9.9998987e-01   4.3197366e-01   1.7093808e-01   1.0578656e-03   2.9562121e-06
   3.2003681e-09   9.9998858e-01   4.3197393e-01   1.7093854e-01   1.0582437e-03   3.3331194e-06
   3.3982678e-09   9.9998712e-01   4.3197424e-01   1.7093906e-01   1.0586699e-03   3.7580810e-06
   3.6084050e-09   9.9998548e-01   4.3197459e-01   1.7093965e-01   1.0591505e-03   4.2372237e-06
   3.8315363e-09   9.9998363e-01   4.3197498e-01   1.7094031e-01   1.0596923e-03   4.7774554e-06
   4.0684652e-09   9.9998154e-01   4.3197543e-01   1.7094106e-01   1.0603033e-03   5.3865646e-06
   4.3200451e-09   9.9997919e-01   4.3197593e-01   1.7094190e-01   1.0609921e-03   6.0733330e-06
   4.5871817e-09   9.9997654e-01   4.3197649e-01   1.7094285e-01   1.0617687e-03   6.8476617e-06
   4.8708372e-09   9.9997355e-01   4.3197713e-01   1.7094392e-01   1.0626444e-03   7.7207144e-06
   5.1720330e-09   9.9997017e-01   4.3197784e-01   1.7094513e-01   1.0636317e-03   8.7050778e-06
   5.4918536e-09   9.9996637e-01   4.3197865e-01   1.7094649e-01   1.0647449e-03   9.8149436e-06
   5.8314509e-09   9.9996208e-01   4.3197956e-01   1.7094803e-01   1.0660000e-03   1.1066313e-05
   6.1920477e-09   9.9995725e-01   4.3198059e-01   1.7094976e-01   1.0674151e-03   1.2477226e-05
   6.5749425e-09   9.9995180e-01   4.3198175e-01   1.7095171e-01   1.0690107e-03   1.4068024e-05
   6.9815143e-09   9.9994566e-01   4.3198305e-01   1.7095391e-01   1.0708097e-03   1.5861642e-05
   7.4132270e-09   9.9993873e-01   4.3198452e-01   1.7095639e-01   1.0728380e-03   1.7883937e-05
   7.8716354e-09   9.9993092e-01   4.3198618e-01   1.7095919e-01   1.0751250e-03   2.0164065e-05
   8.3583901e-09   9.9992211e-01   4.3198805e-01   1.7096234e-01   1.0777035e-03   2.2734896e-05
   8.8752441e-09   9.9991218e-01   4.3199016e-01   1.7096590e-01   1.0806107e-03   2.5633495e-05
   9.4240585e-09   9.9990098e-01   4.3199254e-01   1.7096990e-01   1.0838887e-03   2.8901648e-05
   1.0006810e-08   9.9988836e-01   4.3199522e-01   1.7097442e-01   1.0875845e-03   3.2586470e-05
   1.0625596e-08   9.9987413e-01   4.3199825e-01   1.7097952e-01   1.0917515e-03   3.6741083e-05
   1.1282646e-08   9.9985808e-01   4.3200166e-01   1.7098527e-01   1.0964498e-03   4.1425380e-05
   1.1980326e-08   9.9983999e-01   4.3200550e-01   1.7099174e-01   1.1017471e-03   4.6706889e-05
   1.2721148e-08   9.9981959e-01   4.3200983e-01   1.7099905e-01   1.1077198e-03   5.2661747e-05
   1.3507780e-08   9.9979660e-01   4.3201471e-01   1.7100728e-01   1.1144539e-03   5.9375798e-05
   1.4343055e-08   9.9977067e-01   4.3202022e-01   1.7101656e-01   1.1220466e-03   6.6945827e-05
   1.5229980e-08   9.9974144e-01   4.3202643e-01   1.7102703e-01   1.1306072e-03   7.5480957e-05
   1.6171749e-08   9.9970848e-01   4.3203343e-01   1.7103883e-01   1.1402592e-03   8.5104221e-05
   1.7171754e-08   9.9967132e-01   4.3204131e-01   1.7105214e-01   1.1511418e-03   9.5954334e-05
   1.8233596e-08   9.9962943e-01   4.3205021e-01   1.7106714e-01   1.1634117e-03   1.0818769e-04
   1.9361099e-08   9.9958221e-01   4.3206023e-01   1.7108405e-01   1.1772458e-03   1.2198062e-04
   2.0558322e-08   9.9952896e-01   4.3207153e-01   1.7110312e-01   1.1928436e-03   1.3753193e-04
   2.1829578e-08   9.9946894e-01   4.3208427e-01   1.7112462e-01   1.2104298e-03   1.5506575e-04
   2.3179444e-08   9.9940127e-01   4.3209863e-01   1.7114885e-01   1.2302578e-03   1.7483480e-04
   2.4612780e-08   9.9932498e-01   4.3211482e-01   1.7117617e-01   1.2526136e-03   1.9712396e-04
   2.6134750e-08   9.9923898e-01   4.3213306e-01   1.7120698e-01   1.2778191e-03   2.2225445e-04
   2.7750832e-08   9.9914203e-01   4.3215362e-01   1.7124170e-01   1.3062376e-03   2.5058841e-04
   2.9466848e-08   9.9903274e-01   4.3217679e-01   1.7128085e-01   1.3382787e-03   2.8253410e-04
   3.1288976e-08   9.9890954e-01   4.3220290e-01   1.7132499e-01   1.3744038e-03   3.1855181e-04
   3.3223778e-08   9.9877068e-01   4.3223232e-01   1.7137474e-01   1.4151336e-03   3.5916043e-04
   3.5278222e-08   9.9861415e-01   4.3226548e-01   1.7143082e-01   1.4610546e-03   4.0494496e-04
   3.7459706e-08   9.9843772e-01   4.3230283e-01   1.7149405e-01   1.5128284e-03   4.5656489e-04
   3.9776084e-08   9.9823886e-01   4.3234491e-01   1.7156531e-01   1.5712006e-03   5.1476368e-04
   4.2235700e-08   9.9801475e-01   4.3239232e-01   1.7164564e-01   1.6370118e-03   5.8037941e-04
   4.4847410e-08   9.9776217e-01   4.3244571e-01   1.7173618e-01   1.7112095e-03   6.5435685e-04
   4.7620619e-08   9.9747754e-01   4.3250584e-01   1.7183823e-01   1.7948617e-03   7.3776097e-04
   5.0565313e-08   9.9715680e-01   4.3257355e-01   1.7195325e-01   1.8891725e-03   8.3179221e-04
   5.3692098e-08   9.9679540e-01   4.3264977e-01   1.7208287e-01   1.9954989e-03   9.3780368e-04
   5.7012232e-08   9.9638823e-01   4.3273557e-01   1.7222895e-01   2.1153706e-03   1.0573205e-03
   6.0537671e-08   9.9592951e-01   4.3283213e-01   1.7239355e-01   2.2505113e-03   1.1920616e-03
   6.4281112e-08   9.9541280e-01   4.3294076e-01   1.7257903e-01   2.4028640e-03   1.3439642e-03
   6.8256034e-08   9.9483081e-01   4.3306295e-01   1.7278800e-01   2.5746181e-03   1.5152117e-03
   7.2476751e-08   9.9417540e-01   4.3320035e-01   1.7302342e-01   2.7682410e-03   1.7082641e-03
   7.6958463e-08   9.9343740e-01   4.3335478e-01   1.7328861e-01   2.9865128e-03   1.9258936e-03
   8.1717309e-08   9.9260656e-01   4.3352830e-01   1.7358730e-01   3.2325656e-03   2.1712238e-03
   8.6770425e-08   9.9167137e-01   4.3372318e-01   1.7392369e-01   3.5099281e-03   2.4477733e-03
   9.2136008e-08   9.9061894e-01   4.3394193e-01   1.7430245e-01   3.8225753e-03   2.7595060e-03
   9.7833381e-08   9.8943488e-01   4.3418733e-01   1.7472887e-01   4.1749839e-03   3.1108863e-03
   1.0388306e-07   9.8810306e-01   4.3446246e-01   1.7520884e-01   4.5721952e-03   3.5069418e-03
   1.1030683e-07   9.8660552e-01   4.3477068e-01   1.7574897e-01   5.0198853e-03   3.9533334e-03
   1.1712782e-07   9.8492220e-01   4.3511568e-01   1.7635666e-01   5.5244435e-03   4.4564333e-03
   1.2437060e-07   9.8303078e-01   4.3550147e-01   1.7704014e-01   6.0930604e-03   5.0234135e-03
   1.3206125e-07   9.8090646e-01   4.3593242e-01   1.7780864e-01   6.7338258e-03   5.6623429e-03
   1.4022746e-07   9.7852172e-01   4.3641320e-01   1.7867241e-01   7.4558383e-03   6.3822974e-03
   1.4889864e-07   9.7584609e-01   4.3694882e-01   1.7964286e-01   8.2693267e-03   7.1934807e-03
   1.5810602e-07   9.7284593e-01   4.3754455e-01   1.8073265e-01   9.1857855e-03   8.1073602e-03
   1.6788275e-07   9.6948417e-01   4.3820591e-01   1.8195579e-01   1.0218124e-02   9.1368153e-03
   1.7826404e-07   9.6572013e-01   4.3893855e-01   1.8332777e-01   1.1380831e-02   1.0296303e-02
   1.8928728e-07   9.6150931e-01   4.3974818e-01   1.8486561e-01   1.2690154e-02   1.1602037e-02
   2.0099215e-07   9.5680320e-01   4.4064033e-01   1.8658799e-01   1.4164298e-02   1.3072185e-02
   2.1342081e-07   9.5154923e-01   4.4162018e-01   1.8851529e-01   1.5823634e-02   1.4727083e-02
   2.2661801e-07   9.4569067e-01   4.4269226e-01   1.9066962e-01   1.7690929e-02   1.6589457e-02
   2.4063129e-07   9.3916671e-01   4.4385998e-01   1.9307480e-01   1.9791580e-02   1.8684667e-02
   2.5551110e-07   9.3191264e-01   4.4512524e-01   1.9575633e-01   2.2153862e-02   2.1040951e-02
   2.7131102e-07   9.2386018e-01   4.4648765e-01   1.9874113e-01   2.4809170e-02   2.3689672e-02
   2.8808796e-07   9.1493798e-01   4.4794383e-01   2.0205736e-01   2.7792254e-02   2.6665551e-02
   3.0590232e-07   9.0507235e-01   4.4948635e-01   2.0573387e-01   3.1141421e-02   3.0006880e-02
   3.2481826e-07   8.9418828e-01   4.5110255e-01   2.0979959e-01   3.4898688e-02   3.3755671e-02
   3.4490390e-07   8.8221071e-01   4.5277310e-01   2.1428259e-01   3.9109840e-02   3.7957731e-02
   3.6623157e-07   8.6906614e-01   4.5447029e-01   2.1920880e-01   4.3824362e-02   4.2662592e-02
   3.8887807e-07   8.5468460e-01   4.5615621e-01   2.2460029e-01   4.9095156e-02   4.7923246e-02
   4.1292494e-07   8.3900195e-01   4.5778055e-01   2.3047307e-01   5.4977969e-02   5.3795583e-02
   4.3845879e-07   8.2196250e-01   4.5927846e-01   2.3683424e-01   6.1530398e-02   6.0337414e-02
   4.6557157e-07   8.0352196e-01   4.6056834e-01   2.4367845e-01   6.8810324e-02   6.7606925e-02
   4.9436091e-07   7.8365054e-01   4.6154982e-01   2.5098363e-01   7.6873558e-02   7.5660351e-02
   5.2493048e-07   7.6233619e-01   4.6210232e-01   2.5870592e-01   8.5770469e-02   8.4548627e-02
   5.5739037e-07   7.3958777e-01   4.6208440e-01   2.6677397e-01   9.5541292e-02   9.4312728e-02
   5.9185746e-07   7.1543791e-01   4.6133447e-01   2.7508286e-01   1.0620982e-01   1.0497739e-01
   6.2845589e-07   6.8994545e-01   4.5967330e-01   2.8348809e-01   1.1777519e-01   1.1654293e-01
   6.6731743e-07   6.6319711e-01   4.5690885e-01   2.9180043e-01   1.3020164e-01   1.2897498e-01
   7.0858203e-07   6.3530825e-01   4.5284378e-01   2.9978275e-01   1.4340625e-01   1.4219227e-01
   7.5239830e-07   6.0642246e-01   4.4728584e-01   3.0715029e-01   1.5724536e-01   1.5605291e-01
   7.9892401e-07   5.7670984e-01   4.4006071e-01   3.1357585e-01   1.7150073e-01   1.7034054e-01
   8.4832671e-07   5.4636392e-01   4.3102685e-01   3.1870157e-01   1.8586797e-01   1.8475248e-01
   9.0078431e-07   5.1559735e-01   4.2009068e-01   3.2215821e-01   1.9995034e-01   1.9889330e-01
   9.5648570e-07   4.8463634e-01   4.0722053e-01   3.2359164e-01   2.1326238e-01   2.1227817e-01
   1.0156315e-06   4.5371434e-01   3.9245709e-01   3.2269500e-01   2.2524780e-01   2.2435034e-01
   1.0784346e-06   4.2306513e-01   3.7591858e-01   3.1924248e-01   2.3531477e-01   2.3451622e-01
   1.1451213e-06   3.9291592e-01   3.5779914e-01   3.1311968e-01   2.4288863e-01   2.4219799e-01
   1.2159316e-06   3.6348070e-01   3.3836000e-01   3.0434450e-01   2.4747677e-01   2.4689861e-01
   1.2911206e-06   3.3495441e-01   3.1791440e-01   2.9307383e-01   2.4873496e-01   2.4826869e-01
   1.3709591e-06   3.0750813e-01   2.9680784e-01   2.7959369e-01   2.4652076e-01   2.4616050e-01
   1.4557345e-06   2.8128565e-01   2.7539640e-01   2.6429397e-01   2.4092002e-01   2.4065536e-01
   1.5457521e-06   2.5640133e-01   2.5402573e-01   2.4763219e-01   2.3223885e-01   2.3205613e-01
   1.6413360e-06   2.3293946e-01   2.3301303e-01   2.3009278e-01   2.2096217e-01   2.2084613e-01
   1.7428306e-06   2.1095485e-01   2.1263364e-01   2.1214848e-01   2.0768934e-01   2.0762471e-01
   1.8506012e-06   1.9047449e-01   1.9311286e-01   1.9422902e-01   1.9306206e-01   1.9303487e-01
   1.9650360e-06   1.7150012e-01   1.7462279e-01   1.7669993e-01   1.7769921e-01   1.7769757e-01
   2.0865470e-06   1.5401134e-01   1.5728350e-01   1.5985193e-01   1.6214854e-01   1.6216298e-01
   2.2155719e-06   1.3796905e-01   1.4116729e-01   1.4389936e-01   1.4685871e-01   1.4688213e-01
   2.3525752e-06   1.2331902e-01   1.2630500e-01   1.2898545e-01   1.3217007e-01   1.3219745e-01
   2.4980503e-06   1.0999537e-01   1.1269322e-01   1.1519160e-01   1.1831941e-01   1.1834744e-01
   2.6525211e-06   9.7923835e-02   1.0030168e-01   1.0254870e-01   1.0545324e-01   1.0547989e-01
   2.8165439e-06   8.7024661e-02   8.9080111e-02   9.1048475e-02   9.3644910e-02   9.3669077e-02
   2.9907092e-06   7.7215185e-02   7.8964340e-02   8.0654049e-02   8.2912044e-02   8.2933250e-02
   3.1756444e-06   6.8411964e-02   6.9881441e-02   7.1308934e-02   7.3232319e-02   7.3250485e-02
   3.3720152e-06   6.0532517e-02   6.1753871e-02   6.2944397e-02   6.4556653e-02   6.4571932e-02
   3.5805290e-06   5.3496694e-02   5.4502691e-02   5.5485166e-02   5.6819556e-02   5.6832228e-02
   3.8019366e-06   4.7227698e-02   4.8049969e-02   4.8853698e-02   4.9946887e-02   4.9957278e-02
   4.0370352e-06   4.1652809e-02   4.2320502e-02   4.2973218e-02   4.3861387e-02   4.3869833e-02
   4.2866715e-06   3.6703855e-02   3.7242969e-02   3.7769790e-02   3.8486473e-02   3.8493288e-02
   4.5517445e-06   3.2317479e-02   3.2750648e-02   3.3173641e-02   3.3748677e-02   3.3754143e-02
   4.8332086e-06   2.8435227e-02   2.8781796e-02   2.9119914e-02   2.9579118e-02   2.9583480e-02
   5.1320776e-06   2.5003522e-02   2.5279780e-02   2.5549023e-02   2.5914269e-02   2.5917737e-02
   5.4494275e-06   2.1973524e-02   2.2193025e-02   2.2406720e-02   2.2696257e-02   2.2699004e-02
   5.7864013e-06   1.9300930e-02   1.9474844e-02   1.9643971e-02   1.9872836e-02   1.9875006e-02
   6.1442124e-06   1.6945728e-02   1.7083181e-02   1.7216707e-02   1.7397173e-02   1.7398883e-02
   6.5241492e-06   1.4871910e-02   1.4980310e-02   1.5085504e-02   1.5227510e-02   1.5228854e-02
   6.9275801e-06   1.3047182e-02   1.3132507e-02   1.3215227e-02   1.3326768e-02   1.3327823e-02
   7.3559577e-06   1.1442663e-02   1.1509712e-02   1.1574655e-02   1.1662131e-02   1.1662958e-02
   7.8108247e-06   1.0032591e-02   1.0085202e-02   1.0136115e-02   1.0204626e-02   1.0205274e-02
   8.2938192e-06   8.7940387e-03   8.8352660e-03   8.8751312e-03   8.9287271e-03   8.9292334e-03
   8.8066803e-06   7.7066394e-03   7.7389091e-03   7.7700900e-03   7.8119754e-03   7.8123708e-03
   9.3512550e-06   6.7523349e-03   6.7775676e-03   6.8019328e-03   6.8346375e-03   6.8349462e-03
   9.9295043e-06   5.9151379e-03   5.9348505e-03   5.9538738e-03   5.9793906e-03   5.9796313e-03
   1.0543511e-05   5.1809141e-03   5.1963019e-03   5.2111436e-03   5.2310390e-03   5.2312266e-03
   1.1195485e-05   4.5371822e-03   4.5491857e-03   4.5607575e-03   4.5762606e-03   4.5764068e-03
   1.1887775e-05   3.9729329e-03   3.9822906e-03   3.9913078e-03   4.0033822e-03   4.0034959e-03
   1.2622874e-05   3.4784641e-03   3.4857553e-03   3.4927782e-03   3.5021779e-03   3.5022665e-03
   1.3403429e-05   3.0452332e-03   3.0509114e-03   3.0563787e-03   3.0636934e-03   3.0637623e-03
   1.4232251e-05   2.6657239e-03   2.6701440e-03   2.6743987e-03   2.6800887e-03   2.6801423e-03
   1.5112324e-05   2.3333272e-03   2.3367667e-03   2.3400765e-03   2.3445014e-03   2.3445431e-03
   1.6046818e-05   2.0422355e-03   2.0449110e-03   2.0474850e-03   2.0509252e-03   2.0509576e-03
   1.7039098e-05   1.7873479e-03   1.7894285e-03   1.7914297e-03   1.7941037e-03   1.7941288e-03
   1.8092736e-05   1.5641863e-03   1.5658039e-03   1.5673594e-03   1.5694373e-03   1.5694569e-03
   1.9211529e-05   1.3688210e-03   1.3700784e-03   1.3712872e-03   1.3729016e-03   1.3729168e-03
   2.0399503e-05   1.1978048e-03   1.1987819e-03   1.1997211e-03   1.2009753e-03   1.2009871e-03
   2.1660938e-05   1.0481145e-03   1.0488737e-03   1.0496033e-03   1.0505774e-03   1.0505866e-03
   2.3000376e-05   9.1709982e-04   9.1768955e-04   9.1825627e-04   9.1901280e-04   9.1901992e-04
   2.4422640e-05   8.0243771e-04   8.0289576e-04   8.0333590e-04   8.0392337e-04   8.0392890e-04
   2.5932851e-05   7.0209259e-04   7.0244832e-04   7.0279011e-04   7.0324625e-04   7.0325054e-04
   2.7536449e-05   6.1428102e-04   6.1455726e-04   6.1482264e-04   6.1517678e-04   6.1518011e-04
   2.9239208e-05   5.3744078e-04   5.3765527e-04   5.3786131e-04   5.3813624e-04   5.3813883e-04
   3.1047260e-05   4.7020365e-04   4.7037017e-04   4.7053013e-04   4.7074355e-04   4.7074556e-04
   3.2967115e-05   4.1137145e-04   4.1150073e-04   4.1162490e-04   4.1179056e-04   4.1179211e-04
   3.5005688e-05   3.5989506e-04   3.5999541e-04   3.6009180e-04   3.6022038e-04   3.6022159e-04
   3.7170319e-05   3.1485597e-04   3.1493387e-04   3.1500868e-04   3.1510848e-04   3.1510942e-04
   3.9468803e-05   2.7545010e-04   2.7551056e-04   2.7556863e-04   2.7564608e-04   2.7564681e-04
   4.1909417e-05   2.4097360e-04   2.4102053e-04   2.4106559e-04   2.4112570e-04   2.4112627e-04
   4.4500951e-05   2.1081039e-04   2.1084682e-04   2.1088179e-04   2.1092844e-04   2.1092888e-04
   4.7252736e-05   1.8442129e-04   1.8444956e-04   1.8447670e-04   1.8451290e-04   1.8451324e-04
   5.0174682e-05   1.6133440e-04   1.6135633e-04   1.6137740e-04   1.6140549e-04   1.6140575e-04
   5.3277311e-05   1.4113675e-04   1.4115377e-04   1.4117012e-04   1.4119192e-04   1.4119212e-04
   5.6571796e-05   1.2346697e-04   1.2348018e-04   1.2349286e-04   1.2350978e-04   1.2350994e-04
   6.0070001e-05   1.0800884e-04   1.0801909e-04   1.0802893e-04   1.0804206e-04   1.0804218e-04
   6.3784522e-05   9.4485652e-05   9.4493606e-05   9.4501243e-05   9.4511428e-05   9.4511524e-05
   6.7728736e-05   8.2655302e-05   8.2661474e-05   8.2667400e-05   8.2675303e-05   8.2675377e-05
   7.1916848e-05   7.2305952e-05   7.2310742e-05   7.2315340e-05   7.2321472e-05   7.2321529e-05
   7.6363937e-05   6.3252258e-05   6.3255974e-05   6.3259542e-05   6.3264300e-05   6.3264345e-05
   8.1086019e-05   5.5332058e-05   5.5334941e-05   5.5337710e-05   5.5341401e-05   5.5341436e-05
   8.6100099e-05   4.8403475e-05   4.8405713e-05   4.8407861e-05   4.8410725e-05   4.8410752e-05
   9.1424231e-05   4.2342386e-05   4.2344122e-05   4.2345789e-05   4.2348011e-05   4.2348032e-05
   9.7077590e-05   3.7040196e-05   3.7041543e-05   3.7042836e-05   3.7044561e-05   3.7044577e-05
   1.0308053e-04   3.2401901e-05   3.2402946e-05   3.2403949e-05   3.2405287e-05   3.2405300e-05
   1.0945468e-04   2.8344385e-05   2.8345196e-05   2.8345974e-05   2.8347012e-05   2.8347022e-05
   1.1622298e-04   2.4794937e-05   2.4795566e-05   2.4796170e-05   2.4796975e-05   2.4796983e-05
   1.2340980e-04   2.1689945e-05   2.1690434e-05   2.1690902e-05   2.1691527e-05   2.1691533e-05
   1.3104104e-04   1.8973762e-05   1.8974141e-05   1.8974504e-05   1.8974989e-05   1.8974994e-05
   1.3914417e-04   1.6597705e-05   1.6597999e-05   1.6598281e-05   1.6598657e-05   1.6598661e-05
   1.4774836e-04   1.4519186e-05   1.4519414e-05   1.4519633e-05   1.4519925e-05   1.4519927e-05
   1.5688461e-04   1.2700949e-05   1.2701126e-05   1.2701296e-05   1.2701522e-05   1.2701524e-05
   1.6658581e-04   1.1110403e-05   1.1110540e-05   1.1110672e-05   1.1110847e-05   1.1110849e-05
   1.7688690e-04   9.7190354e-06   9.7191419e-06   9.7192442e-06   9.7193805e-06   9.7193817e-06
   1.8782498e-04   8.5019063e-06   8.5019889e-06   8.5020682e-06   8.5021740e-06   8.5021750e-06
   1.9943943e-04   7.4371966e-06   7.4372607e-06   7.4373223e-06   7.4374043e-06   7.4374051e-06
   2.1177207e-04   6.5058199e-06   6.5058697e-06   6.5059174e-06   6.5059811e-06   6.5059817e-06
   2.2486732e-04   5.6910796e-06   5.6911182e-06   5.6911552e-06   5.6912046e-06   5.6912051e-06
   2.3877234e-04   4.9783696e-06   4.9783996e-06   4.9784283e-06   4.9784666e-06   4.9784670e-06
   2.5353720e-04   4.3549132e-06   4.3549364e-06   4.3549587e-06   4.3549884e-06   4.3549887e-06
   2.6921506e-04   3.8095331e-06   3.8095511e-06   3.8095684e-06   3.8095915e-06   3.8095917e-06
   2.8586239e-04   3.3324520e-06   3.3324660e-06   3.3324794e-06   3.3324973e-06   3.3324975e-06
   3.0353914e-04   2.9151169e-06   2.9151277e-06   2.9151381e-06   2.9151520e-06   2.9151521e-06
   3.2230895e-04   2.5500457e-06   2.5500541e-06   2.5500622e-06   2.5500730e-06   2.5500731e-06
   3.4223942e-04   2.2306934e-06   2.2307000e-06   2.2307062e-06   2.2307146e-06   2.2307147e-06
   3.6340233e-04   1.9513346e-06   1.9513397e-06   1.9513446e-06   1.9513511e-06   1.9513511e-06
   3.8587387e-04   1.7069609e-06   1.7069648e-06   1.7069686e-06   1.7069736e-06   1.7069737e-06
   4.0973498e-04   1.4931909e-06   1.4931939e-06   1.4931969e-06   1.4932008e-06   1.4932008e-06
   4.3507158e-04   1.3061921e-06   1.3061945e-06   1.3061968e-06   1.3061998e-06   1.3061998e-06
   4.6197490e-04   1.1426119e-06   1.1426137e-06   1.1426155e-06   1.1426179e-06   1.1426179e-06
   4.9054183e-04   9.9951750e-07   9.9951892e-07   9.9952029e-07   9.9952211e-07   9.9952213e-07
   5.2087524e-04   8.7434338e-07   8.7434449e-07   8.7434555e-07   8.7434696e-07   8.7434697e-07
   5.5308437e-04   7.6484534e-07   7.6484620e-07   7.6484702e-07   7.6484812e-07   7.6484813e-07
   5.8728520e-04   6.6906021e-07   6.6906088e-07   6.6906152e-07   6.6906237e-07   6.6906238e-07
   6.2360089e-04   5.8527067e-07   5.8527119e-07   5.8527168e-07   5.8527234e-07   5.8527235e-07
   6.6216221e-04   5.1197446e-07   5.1197486e-07   5.1197525e-07   5.1197576e-07   5.1197577e-07
   7.0310804e-04   4.4785747e-07   4.4785778e-07   4.4785808e-07   4.4785848e-07   4.4785848e-07
   7.4658581e-04   3.9177014e-07   3.9177038e-07   3.9177061e-07   3.9177092e-07   3.9177092e-07
   7.9275210e-04   3.4270688e-07   3.4270707e-07   3.4270725e-07   3.4270749e-07   3.4270749e-07
   8.4177315e-04   2.9978805e-07   2.9978819e-07   2.9978833e-07   2.9978852e-07   2.9978852e-07
   8.9382549e-04   2.6224414e-07   2.6224425e-07   2.6224436e-07   2.6224450e-07   2.6224450e-07
   9.4909657e-04   2.2940203e-07   2.2940212e-07   2.2940220e-07   2.2940231e-07   2.2940231e-07
   1.0077854e-03   2.0067290e-07   2.0067296e-07   2.0067303e-07   2.0067311e-07   2.0067312e-07
   1.0701034e-03   1.7554165e-07   1.7554170e-07   1.7554175e-07   1.7554182e-07   1.7554182e-07
   1.1362749e-03   1.5355771e-07   1.5355775e-07   1.5355779e-07   1.5355784e-07   1.5355784e-07
   1.2065382e-03   1.3432692e-07   1.3432695e-07   1.3432698e-07   1.3432702e-07   1.3432702e-07
   1.2811464e-03   1.1750450e-07   1.1750452e-07   1.1750455e-07   1.1750458e-07   1.1750458e-07
   1.3603680e-03   1.0278883e-07   1.0278885e-07   1.0278887e-07   1.0278889e-07   1.0278889e-07
   1.4444885e-03   8.9916077e-08   8.9916092e-08   8.9916106e-08   8.9916125e-08   8.9916125e-08
   1.5338107e-03   7.8655442e-08   7.8655453e-08   7.8655464e-08   7.8655479e-08   7.8655479e-08
   1.6286562e-03   6.8805031e-08   6.8805040e-08   6.8805049e-08   6.8805060e-08   6.8805060e-08
   1.7293667e-03   6.0188236e-08   6.0188243e-08   6.0188250e-08   6.0188258e-08   6.0188259e-08
   1.8363048e-03   5.2650565e-08   5.2650570e-08   5.2650575e-08   5.2650582e-08   5.2650582e-08
   1.9498555e-03   4.6056873e-08   4.6056877e-08   4.6056881e-08   4.6056886e-08   4.6056886e-08
   2.0704279e-03   4.0288942e-08   4.0288945e-08   4.0288948e-08   4.0288952e-08   4.0288952e-08
   2.1984560e-03   3.5243357e-08   3.5243360e-08   3.5243362e-08   3.5243365e-08   3.5243365e-08
   2.3344009e-03   3.0829656e-08   3.0829658e-08   3.0829660e-08   3.0829662e-08   3.0829662e-08
   2.4787522e-03   2.6968705e-08   2.6968706e-08   2.6968708e-08   2.6968710e-08   2.6968710e-08
   2.6320297e-03   2.3591280e-08   2.3591281e-08   2.3591282e-08   2.3591283e-08   2.3591283e-08
   2.7947853e-03   2.0636826e-08   2.0636827e-08   2.0636828e-08   2.0636829e-08   2.0636829e-08
   2.9676051e-03   1.8052373e-08   1.8052374e-08   1.8052375e-08   1.8052376e-08   1.8052376e-08
   3.1511116e-03   1.5791585e-08   1.5791585e-08   1.5791586e-08   1.5791586e-08   1.5791586e-08
   3.3459655e-03   1.3813926e-08   1.3813926e-08   1.3813927e-08   1.3813927e-08   1.3813927e-08
   3.5528684e-03   1.2083939e-08   1.2083939e-08   1.2083940e-08   1.2083940e-08   1.2083940e-08
   3.7725655e-03   1.0570607e-08   1.0570607e-08   1.0570607e-08   1.0570608e-08   1.0570608e-08
   4.0058479e-03   9.2467970e-09   9.2467972e-09   9.2467974e-09   9.2467977e-09   9.2467977e-09
   4.2535557e-03   8.0887745e-09   8.0887746e-09   8.0887748e-09   8.0887750e-09   8.0887750e-09
   4.5165809e-03   7.0757768e-09   7.0757770e-09   7.0757771e-09   7.0757772e-09   7.0757772e-09
   4.7958707e-03   6.1896420e-09   6.1896421e-09   6.1896421e-09   6.1896423e-09   6.1896423e-09
   5.0924308e-03   5.4144822e-09   5.4144823e-09   5.4144823e-09   5.4144824e-09   5.4144824e-09
   5.4073291e-03   4.7363995e-09   4.7363996e-09   4.7363996e-09   4.7363997e-09   4.7363997e-09
   5.7416997e-03   4.1432366e-09   4.1432366e-09   4.1432366e-09   4.1432367e-09   4.1432367e-09
   6.0967466e-03   3.6243583e-09   3.6243584e-09   3.6243584e-09   3.6243584e-09   3.6243584e-09
   6.4737483e-03   3.1704618e-09   3.1704619e-09   3.1704619e-09   3.1704619e-09   3.1704619e-09
   6.8740626e-03   2.7734091e-09   2.7734091e-09   2.7734091e-09   2.7734091e-09   2.7734091e-09
   7.2991308e-03   2.4260812e-09   2.4260812e-09   2.4260812e-09   2.4260812e-09   2.4260812e-09
   7.7504839e-03   2.1222509e-09   2.1222509e-09   2.1222509e-09   2.1222509e-09   2.1222509e-09
   8.2297470e-03   1.8564708e-09   1.8564708e-09   1.8564708e-09   1.8564708e-09   1.8564708e-09
   8.7386462e-03   1.6239757e-09   1.6239757e-09   1.6239757e-09   1.6239757e-09   1.6239757e-09
   9.2790139e-03   1.4205971e-09   1.4205971e-09   1.4205971e-09   1.4205971e-09   1.4205971e-09
   9.8527961e-03   1.2426886e-09   1.2426886e-09   1.2426886e-09   1.2426886e-09   1.2426886e-09
   1.0462059e-02   1.0870605e-09   1.0870605e-09   1.0870605e-09   1.0870605e-09   1.0870605e-09
   1.1108997e-02   9.5092250e-10   9.5092250e-10   9.5092250e-10   9.5092251e-10   9.5092251e-10
   1.1795939e-02   8.3183372e-10   8.3183372e-10   8.3183372e-10   8.3183373e-10   8.3183373e-10
   1.2525359e-02   7.2765902e-10   7.2765903e-10   7.2765903e-10   7.2765903e-10   7.2765903e-10
   1.3299884e-02   6.3653065e-10   6.3653065e-10   6.3653065e-10   6.3653065e-10   6.3653065e-10
   1.4122302e-02   5.5681473e-10   5.5681473e-10   5.5681473e-10   5.5681473e-10   5.5681473e-10
   1.4995577e-02   4.8708204e-10   4.8708204e-10   4.8708204e-10   4.8708204e-10   4.8708204e-10
   1.5922852e-02   4.2608232e-10   4.2608232e-10   4.2608232e-10   4.2608232e-10   4.2608232e-10
   1.6907466e-02   3.7272190e-10   3.7272190e-10   3.7272190e-10   3.7272190e-10   3.7272190e-10
   1.7952965e-02   3.2604407e-10   3.2604407e-10   3.2604407e-10   3.2604408e-10   3.2604408e-10
   1.9063114e-02   2.8521194e-10   2.8521194e-10   2.8521194e-10   2.8521195e-10   2.8521195e-10
   2.0241911e-02   2.4949343e-10   2.4949343e-10   2.4949343e-10   2.4949343e-10   2.4949343e-10
   2.1493601e-02   2.1824812e-10   2.1824812e-10   2.1824812e-10   2.1824812e-10   2.1824812e-10
   2.2822691e-02   1.9091581e-10   1.9091581e-10   1.9091581e-10   1.9091581e-10   1.9091581e-10
   2.4233968e-02   1.6700647e-10   1.6700647e-10   1.6700647e-10   1.6700647e-10   1.6700647e-10
   2.5732513e-02   1.4609142e-10   1.4609142e-10   1.4609142e-10   1.4609142e-10   1.4609142e-10
   2.7323722e-02   1.2779566e-10   1.2779566e-10   1.2779566e-10   1.2779566e-10   1.2779566e-10
   2.9013327e-02   1.1179117e-10   1.1179117e-10   1.1179117e-10   1.1179117e-10   1.1179117e-10
   3.0807411e-02   9.7791002e-11   9.7791002e-11   9.7791002e-11   9.7791002e-11   9.7791002e-11
   3.2712435e-02   8.5544146e-11   8.5544146e-11   8.5544146e-11   8.5544146e-11   8.5544146e-11
   3.4735259e-02   7.4831025e-11   7.4831025e-11   7.4831025e-11   7.4831025e-11   7.4831025e-11
   3.6883167e-02   6.5459562e-11   6.5459562e-11   6.5459562e-11   6.5459562e-11   6.5459562e-11
   3.9163895e-02   5.7261733e-11   5.7261733e-11   5.7261733e-11   5.7261733e-11   5.7261733e-11
   4.1585655e-02   5.0090560e-11   5.0090560e-11   5.0090560e-11   5.0090560e-11   5.0090560e-11
   4.4157168e-02   4.3817469e-11   4.3817469e-11   4.3817469e-11   4.3817469e-11   4.3817469e-11
   4.6887695e-02   3.8329988e-11   3.8329988e-11   3.8329988e-11   3.8329988e-11   3.8329988e-11
   4.9787068e-02   3.3529732e-11   3.3529732e-11   3.3529732e-11   3.3529732e-11   3.3529732e-11
   5.2865729e-02   2.9330636e-11   2.9330636e-11   2.9330636e-11   2.9330636e-11   2.9330636e-11
   5.6134763e-02   2.5657414e-11   2.5657414e-11   2.5657414e-11   2.5657414e-11   2.5657414e-11
   5.9605943e-02   2.2444208e-11   2.2444208e-11   2.2444208e-11   2.2444208e-11   2.2444208e-11
   6.3291768e-02   1.9633407e-11   1.9633407e-11   1.9633407e-11   1.9633407e-11   1.9633407e-11
   6.7205513e-02   1.7174618e-11   1.7174618e-11   1.7174618e-11   1.7174618e-11   1.7174618e-11
   7.1361270e-02   1.5023754e-11   1.5023754e-11   1.5023754e-11   1.5023754e-11   1.5023754e-11
   7.5774004e-02   1.3142254e-11   1.3142254e-11   1.3142254e-11   1.3142254e-11   1.3142254e-11
   8.0459607e-02   1.1496384e-11   1.1496384e-11   1.1496384e-11   1.1496384e-11   1.1496384e-11
   8.5434951e-02   1.0056635e-11   1.0056635e-11   1.0056635e-11   1.0056635e-11   1.0056635e-11
   9.0717953e-02   8.7971919e-12   8.7971919e-12   8.7971919e-12   8.7971919e-12   8.7971919e-12
   9.6327638e-02   7.6954756e-12   7.6954756e-12   7.6954756e-12   7.6954756e-12   7.6954756e-12
   1.0228421e-01   6.7317327e-12   6.7317327e-12   6.7317327e-12   6.7317327e-12   6.7317327e-12
   1.0860911e-01   5.8886842e-12   5.8886842e-12   5.8886842e-12   5.8886842e-12   5.8886842e-12
   1.1532512e-01   5.1512148e-12   5.1512148e-12   5.1512148e-12   5.1512148e-12   5.1512148e-12
   1.2245643e-01   4.5061024e-12   4.5061024e-12   4.5061024e-12   4.5061024e-12   4.5061024e-12
   1.3002871e-01   3.9417807e-12   3.9417807e-12   3.9417807e-12   3.9417807e-12   3.9417807e-12
   1.3806924e-01   3.4481318e-12   3.4481318e-12   3.4481318e-12   3.4481318e-12   3.4481318e-12
   1.4660696e-01   3.0163050e-12   3.0163050e-12   3.0163050e-12   3.0163050e-12   3.0163050e-12
   1.5567263e-01   2.6385580e-12   2.6385580e-12   2.6385580e-12   2.6385580e-12   2.6385580e-12
   1.6529889e-01   2.3081182e-12   2.3081182e-12   2.3081182e-12   2.3081182e-12   2.3081182e-12
   1.7552040e-01   2.0190610e-12   2.0190610e-12   2.0190610e-12   2.0190610e-12   2.0190610e-12
   1.8637398e-01   1.7662039e-12   1.7662039e-12   1.7662039e-12   1.7662039e-12   1.7662039e-12
   1.9789870e-01   1.5450134e-12   1.5450134e-12   1.5450134e-12   1.5450134e-12   1.5450134e-12
   2.1013607e-01   1.3515236e-12   1.3515236e-12   1.3515236e-12   1.3515236e-12   1.3515236e-12
   2.2313016e-01   1.1822656e-12   1.1822656e-12   1.1822656e-12   1.1822656e-12   1.1822656e-12
   2.3692776e-01   1.0342045e-12   1.0342045e-12   1.0342045e-12   1.0342045e-12   1.0342045e-12
   2.5157855e-01   9.0468594e-13   9.0468594e-13   9.0468594e-13   9.0468594e-13   9.0468594e-13
   2.6713530e-01   7.9138759e-13   7.9138759e-13   7.9138759e-13   7.9138759e-13   7.9138759e-13
   2.8365403e-01   6.9227817e-13   6.9227817e-13   6.9227817e-13   6.9227817e-13   6.9227817e-13
   3.0119421e-01   6.0558071e-13   6.0558071e-13   6.0558071e-13   6.0558071e-13   6.0558071e-13
   3.1981902e-01   5.2974081e-13   5.2974081e-13   5.2974081e-13   5.2974081e-13   5.2974081e-13
   3.3959553e-01   4.6339872e-13   4.6339872e-13   4.6339872e-13   4.6339872e-13   4.6339872e-13
   3.6059494e-01   4.0536498e-13   4.0536498e-13   4.0536498e-13   4.0536498e-13   4.0536498e-13
   3.8289289e-01   3.5459910e-13   3.5459910e-13   3.5459910e-13   3.5459910e-13   3.5459910e-13
   4.0656966e-01   3.1019088e-13   3.1019088e-13   3.1019088e-13   3.1019088e-13   3.1019088e-13
   4.3171052e-01   2.7134413e-13   2.7134413e-13   2.7134413e-13   2.7134413e-13   2.7134413e-13
   4.5840601e-01   2.3736234e-13   2.3736234e-13   2.3736234e-13   2.3736234e-13   2.3736234e-13
   4.8675226e-01   2.0763627e-13   2.0763627e-13   2.0763627e-13   2.0763627e-13   2.0763627e-13
   5.1685133e-01   1.8163294e-13   1.8163294e-13   1.8163294e-13   1.8163294e-13   1.8163294e-13
   5.4881164e-01   1.5888614e-13   1.5888614e-13   1.5888614e-13   1.5888614e-13   1.5888614e-13
   5.8274825e-01   1.3898804e-13   1.3898804e-13   1.3898804e-13   1.3898804e-13   1.3898804e-13
   6.1878339e-01   1.2158187e-13   1.2158187e-13   1.2158187e-13   1.2158187e-13   1.2158187e-13
   6.5704682e-01   1.0635556e-13   1.0635556e-13   1.0635556e-13   1.0635556e-13   1.0635556e-13
   6.9767633e-01   9.3036124e-14   9.3036124e-14   9.3036124e-14   9.3036124e-14   9.3036124e-14
   7.4081822e-01   8.1384745e-14   8.1384745e-14   8.1384745e-14   8.1384745e-14   8.1384745e-14
   7.8662786e-01   7.1192527e-14   7.1192527e-14   7.1192527e-14   7.1192527e-14   7.1192527e-14
   8.3527021e-01   6.2276731e-14   6.2276731e-14   6.2276731e-14   6.2276731e-14   6.2276731e-14
   8.8692044e-01   5.4477504e-14   5.4477504e-14   5.4477504e-14   5.4477504e-14   5.4477504e-14
   9.4176453e-01   4.7655014e-14   4.7655014e-14   4.7655014e-14   4.7655014e-14   4.7655014e-14
   1.0000000e+00   4.1686938e-14   4.1686938e-14   4.1686938e-14   4.1686938e-14   4.1686938e-14
   1.0618365e+00   3.6466275e-14   3.6466275e-14   3.6466275e-14   3.6466275e-14   3.6466275e-14
   1.1274969e+00   3.1899421e-14   3.1899421e-14   3.1899421e-14   3.1899421e-14   3.1899421e-14
   1.1972174e+00   2.7904497e-14   2.7904497e-14   2.7904497e-14   2.7904497e-14   2.7904497e-14
   1.2712492e+00   2.4409877e-14   2.4409877e-14   2.4409877e-14   2.4409877e-14   2.4409877e-14
   1.3498588e+00   2.1352906e-14   2.1352906e-14   2.1352906e-14   2.1352906e-14   2.1352906e-14
   1.4333294e+00   1.8678775e-14   1.8678775e-14   1.8678775e-14   1.8678775e-14   1.8678775e-14
   1.5219616e+00   1.6339539e-14   1.6339539e-14   1.6339539e-14   1.6339539e-14   1.6339539e-14
   1.6160744e+00   1.4293256e-14   1.4293256e-14   1.4293256e-14   1.4293256e-14   1.4293256e-14
   1.7160069e+00   1.2503240e-14   1.2503240e-14   1.2503240e-14   1.2503240e-14   1.2503240e-14
   1.8221188e+00   1.0937397e-14   1.0937397e-14   1.0937397e-14   1.0937397e-14   1.0937397e-14
   1.9347923e+00   9.5676522e-15   9.5676522e-15   9.5676522e-15   9.5676522e-15   9.5676522e-15

==> ratio_rho.txt <==
   5.9646533e-10   7.7973209e-01   1.6620674e-01   5.8234700e-03
   6.3334869e-10   7.7973211e-01   1.6620675e-01   5.8234703e-03
   6.7251278e-10   7.7973213e-01   1.6620675e-01   5.8234706e-03
   7.1409865e-10   7.7973215e-01   1.6620677e-01   5.8234710e-03
   7.5825604e-10   7.7973217e-01   1.6620678e-01   5.8234714e-03
   8.0514398e-10   7.7973220e-01   1.6620679e-01   5.8234719e-03
   8.5493130e-10   7.7973223e-01   1.6620681e-01   5.8234724e-03
   9.0779730e-10   7.7973226e-01   1.6620683e-01   5.8234730e-03
   9.6393235e-10   7.7973230e-01   1.6620685e-01   5.8234737e-03
   1.0235386e-09   7.7973235e-01   1.6620687e-01   5.8234745e-03
   1.0868307e-09   7.7973240e-01   1.6620689e-01   5.8234754e-03
   1.1540365e-09   7.7973245e-01   1.6620692e-01   5.8234763e-03
   1.2253982e-09   7.7973252e-01   1.6620695e-01   5.8234775e-03
   1.3011726e-09   7.7973259e-01   1.6620699e-01   5.8234787e-03
   1.3816326e-09   7.7973267e-01   1.6620703e-01   5.8234801e-03
   1.4670680e-09   7.7973276e-01   1.6620708e-01   5.8234817e-03
   1.5577864e-09   7.7973286e-01   1.6620713e-01   5.8234835e-03
   1.6541145e-09   7.7973297e-01   1.6620719e-01   5.8234855e-03
   1.7563993e-09   7.7973310e-01   1.6620726e-01   5.8234878e-03
   1.8650089e-09   7.7973325e-01   1.6620733e-01   5.8234903e-03
   1.9803346e-09   7.7973341e-01   1.6620741e-01   5.8234932e-03
   2.1027917e-09   7.7973360e-01   1.6620751e-01   5.8234965e-03
   2.2328211e-09   7.7973380e-01   1.6620762e-01   5.8235002e-03
   2.3708910e-09   7.7973404e-01   1.6620774e-01   5.8235043e-03
   2.5174987e-09   7.7973430e-01   1.6620787e-01   5.8235090e-03
   2.6731721e-09   7.7973460e-01   1.6620803e-01   5.8235142e-03
   2.8384719e-09   7.7973494e-01   1.6620820e-01   5.8235202e-03
   3.0139932e-09   7.7973532e-01   1.6620840e-01   5.8235269e-03
   3.2003681e-09   7.7973575e-01   1.6620862e-01   5.8235344e-03
   3.3982678e-09   7.7973623e-01   1.6620886e-01   5.8235429e-03
   3.6084050e-09   7.7973678e-01   1.6620914e-01   5.8235525e-03
   3.8315363e-09   7.7973739e-01   1.6620946e-01   5.8235634e-03
   4.0684652e-09   7.7973808e-01   1.6620981e-01   5.8235756e-03
   4.3200451e-09   7.7973887e-01   1.6621022e-01   5.8235893e-03
   4.5871817e-09   7.7973975e-01   1.6621067e-01   5.8236048e-03
   4.8708372e-09   7.7974074e-01   1.6621118e-01   5.8236223e-03
   5.1720330e-09   7.7974186e-01   1.6621175e-01   5.8236420e-03
   5.4918536e-09   7.7974312e-01   1.6621240e-01   5.8236643e-03
   5.8314509e-09   7.7974454e-01   1.6621313e-01   5.8236893e-03
   6.1920477e-09   7.7974615e-01   1.6621396e-01   5.8237176e-03
   6.5749425e-09   7.7974795e-01   1.6621489e-01   5.8237495e-03
   6.9815143e-09   7.7974999e-01   1.6621593e-01   5.8237854e-03
   7.4132270e-09   7.7975229e-01   1.6621711e-01   5.8238259e-03
   7.8716354e-09   7.7975489e-01   1.6621845e-01   5.8238716e-03
   8.3583901e-09   7.7975781e-01   1.6621995e-01   5.8239231e-03
   8.8752441e-09   7.7976110e-01   1.6622164e-01   5.8239811e-03
   9.4240585e-09   7.7976482e-01   1.6622355e-01   5.8240466e-03
   1.0006810e-08   7.7976901e-01   1.6622570e-01   5.8241204e-03
   1.0625596e-08   7.7977373e-01   1.6622813e-01   5.8242036e-03
   1.1282646e-08   7.7977906e-01   1.6623086e-01   5.8242975e-03
   1.1980326e-08   7.7978506e-01   1.6623395e-01   5.8244033e-03
   1.2721148e-08   7.7979183e-01   1.6623743e-01   5.8245226e-03
   1.3507780e-08   7.7979946e-01   1.6624135e-01   5.8246571e-03
   1.4343055e-08   7.7980807e-01   1.6624577e-01   5.8248087e-03
   1.5229980e-08   7.7981777e-01   1.6625076e-01   5.8249797e-03
   1.6171749e-08   7.7982871e-01   1.6625638e-01   5.8251725e-03
   1.7171754e-08   7.7984104e-01   1.6626271e-01   5.8253898e-03
   1.8233596e-08   7.7985494e-01   1.6626986e-01   5.8256349e-03
   1.9361099e-08   7.7987062e-01   1.6627792e-01   5.8259112e-03
   2.0558322e-08   7.7988829e-01   1.6628700e-01   5.8262228e-03
   2.1829578e-08   7.7990821e-01   1.6629724e-01   5.8265741e-03
   2.3179444e-08   7.7993067e-01   1.6630879e-01   5.8269702e-03
   2.4612780e-08   7.7995599e-01   1.6632181e-01   5.8274167e-03
   2.6134750e-08   7.7998454e-01   1.6633649e-01   5.8279202e-03
   2.7750832e-08   7.8001672e-01   1.6635305e-01   5.8284880e-03
   2.9466848e-08   7.8005300e-01   1.6637171e-01   5.8291281e-03
   3.1288976e-08   7.8009389e-01   1.6639276e-01   5.8298498e-03
   3.3223778e-08   7.8013999e-01   1.6641648e-01   5.8306635e-03
   3.5278222e-08   7.8019196e-01   1.6644324e-01   5.8315811e-03
   3.7459706e-08   7.8025054e-01   1.6647340e-01   5.8326156e-03
   3.9776084e-08   7.8031656e-01   1.6650741e-01   5.8337820e-03
   4.2235700e-08   7.8039098e-01   1.6654576e-01   5.8350972e-03
   4.4847410e-08   7.8047485e-01   1.6658900e-01   5.8365801e-03
   4.7620619e-08   7.8056938e-01   1.6663776e-01   5.8382522e-03
   5.0565313e-08   7.8067591e-01   1.6669273e-01   5.8401374e-03
   5.3692098e-08   7.8079595e-01   1.6675472e-01   5.8422632e-03
   5.7012232e-08   7.8093122e-01   1.6682461e-01   5.8446600e-03
   6.0537671e-08   7.8108362e-01   1.6690342e-01   5.8473626e-03
   6.4281112e-08   7.8125533e-01   1.6699228e-01   5.8504099e-03
   6.8256034e-08   7.8144875e-01   1.6709248e-01   5.8538459e-03
   7.2476751e-08   7.8166663e-01   1.6720547e-01   5.8577203e-03
   7.6958463e-08   7.8191200e-01   1.6733287e-01   5.8620890e-03
   8.1717309e-08   7.8218831e-01   1.6747653e-01   5.8670151e-03
   8.6770425e-08   7.8249941e-01   1.6763853e-01   5.8725698e-03
   9.2136008e-08   7.8284962e-01   1.6782121e-01   5.8788335e-03
   9.7833381e-08   7.8324375e-01   1.6802721e-01   5.8858966e-03
   1.0388306e-07   7.8368724e-01   1.6825952e-01   5.8938613e-03
   1.1030683e-07   7.8418613e-01   1.6852149e-01   5.9028430e-03
   1.1712782e-07   7.8474716e-01   1.6881694e-01   5.9129716e-03
   1.2437060e-07   7.8537789e-01   1.6915014e-01   5.9243939e-03
   1.3206125e-07   7.8608669e-01   1.6952593e-01   5.9372753e-03
   1.4022746e-07   7.8688290e-01   1.6994977e-01   5.9518029e-03
   1.4889864e-07   7.8777688e-01   1.7042783e-01   5.9681873e-03
   1.5810602e-07   7.8878008e-01   1.7096705e-01   5.9866666e-03
   1.6788275e-07   7.8990519e-01   1.7157530e-01   6.0075096e-03
   1.7826404e-07   7.9116615e-01   1.7226145e-01   6.0310195e-03
   1.8928728e-07   7.9257828e-01   1.7303554e-01   6.0575390e-03
   2.0099215e-07   7.9415833e-01   1.7390889e-01   6.0874550e-03
   2.1342081e-07   7.9592456e-01   1.7489430e-01   6.1212048e-03
   2.2661801e-07   7.9789672e-01   1.7600626e-01   6.1592822e-03
   2.4063129e-07   8.0009608e-01   1.7726115e-01   6.2022455e-03
   2.5551110e-07   8.0254539e-01   1.7867749e-01   6.2507260e-03
   2.7131102e-07   8.0526874e-01   1.8027624e-01   6.3054376e-03
   2.8808796e-07   8.0829139e-01   1.8208115e-01   6.3671878e-03
   3.0590232e-07   8.1163951e-01   1.8411911e-01   6.4368905e-03
   3.2481826e-07   8.1533975e-01   1.8642058e-01   6.5155805e-03
   3.4490390e-07   8.1941870e-01   1.8902012e-01   6.6044298e-03
   3.6623157e-07   8.2390223e-01   1.9195692e-01   6.7047665e-03
   3.8887807e-07   8.2881453e-01   1.9527546e-01   6.8180960e-03
   4.1292494e-07   8.3417707e-01   1.9902624e-01   6.9461264e-03
   4.3845879e-07   8.4000723e-01   2.0326667e-01   7.0907960e-03
   4.6557157e-07   8.4631677e-01   2.0806198e-01   7.2543059e-03
   4.9436091e-07   8.5311011e-01   2.1348638e-01   7.4391575e-03
   5.2493048e-07   8.6038246e-01   2.1962432e-01   7.6481948e-03
   5.5739037e-07   8.6811783e-01   2.2657190e-01   7.8846537e-03
   5.9185746e-07   8.7628727e-01   2.3443855e-01   8.1522186e-03
   6.2845589e-07   8.8484716e-01   2.4334884e-01   8.4550869e-03
   6.6731743e-07   8.9373820e-01   2.5344451e-01   8.7980445e-03
   7.0858203e-07   9.0288489e-01   2.6488676e-01   9.1865515e-03
   7.5239830e-07   9.1219618e-01   2.7785860e-01   9.6268414e-03
   7.9892401e-07   9.2156715e-01   2.9256736e-01   1.0126036e-02
   8.4832671e-07   9.3088210e-01   3.0924708e-01   1.0692277e-02
   9.0078431e-07   9.4001881e-01   3.2816059e-01   1.1334878e-02
   9.5648570e-07   9.4885400e-01   3.4960069e-01   1.2064502e-02
   1.0156315e-06   9.5726936e-01   3.7388985e-01   1.2893361e-02
   1.0784346e-06   9.6515776e-01   4.0137700e-01   1.3835454e-02
   1.1451213e-06   9.7242895e-01   4.3242961e-01   1.4906836e-02
   1.2159316e-06   9.7901409e-01   4.6741803e-01   1.6125935e-02
   1.2911206e-06   9.8486858e-01   5.0668784e-01   1.7513913e-02
   1.3709591e-06   9.8997308e-01   5.5051420e-01   1.9095095e-02
   1.4557345e-06   9.9433247e-01   5.9903116e-01   2.0897459e-02
   1.5457521e-06   9.9797323e-01   6.5212931e-01   2.2953215e-02
   1.6413360e-06   1.0009396e+00   7.0932083e-01   2.5299477e-02
   1.7428306e-06   1.0032890e+00   7.6958708e-01   2.7979057e-02
   1.8506012e-06   1.0050874e+00   8.3125345e-01   3.1041394e-02
   1.9650360e-06   1.0064049e+00   8.9197594e-01   3.4543660e-02
   2.0865470e-06   1.0073120e+00   9.4894077e-01   3.8552063e-02
   2.2155719e-06   1.0078764e+00   9.9932270e-01   4.3143408e-02
   2.3525752e-06   1.0081612e+00   1.0408952e+00   4.8406963e-02
   2.4980503e-06   1.0082233e+00   1.0725320e+00   5.4446709e-02
   2.6525211e-06   1.0081127e+00   1.0943519e+00   6.1384073e-02
   2.8165439e-06   1.0078724e+00   1.1074717e+00   6.9361255e-02
   2.9907092e-06   1.0075386e+00   1.1135502e+00   7.8545338e-02
   3.1756444e-06   1.0071410e+00   1.1143547e+00   8.9133378e-02
   3.3720152e-06   1.0067037e+00   1.1114783e+00   1.0135879e-01
   3.5805290e-06   1.0062458e+00   1.1062145e+00   1.1549946e-01
   3.8019366e-06   1.0057820e+00   1.0995419e+00   1.3188811e-01
   4.0370352e-06   1.0053234e+00   1.0921632e+00   1.5092579e-01
   4.2866715e-06   1.0048783e+00   1.0845617e+00   1.7309973e-01
   4.5517445e-06   1.0044523e+00   1.0770569e+00   1.9900716e-01
   4.8332086e-06   1.0040493e+00   1.0698499e+00   2.2938802e-01
   5.1320776e-06   1.0036716e+00   1.0630594e+00   2.6517039e-01
   5.4494275e-06   1.0033203e+00   1.0567475e+00   3.0753553e-01
   5.7864013e-06   1.0029956e+00   1.0509385e+00   3.5801285e-01
   6.1442124e-06   1.0026973e+00   1.0456319e+00   4.1862291e-01
   6.5241492e-06   1.0024243e+00   1.0408116e+00   4.9209888e-01
   6.9275801e-06   1.0021756e+00   1.0364523e+00   5.8223906e-01
   7.3559577e-06   1.0019497e+00   1.0325235e+00   6.9447913e-01
   7.8108247e-06   1.0017451e+00   1.0289923e+00   8.3680558e-01
   8.2938192e-06   1.0015604e+00   1.0258253e+00   1.0209842e+00
   8.8066803e-06   1.0013939e+00   1.0229901e+00   1.2624241e+00
   9.3512550e-06   1.0012441e+00   1.0204556e+00   1.5653725e+00
   9.9295043e-06   1.0011097e+00   1.0181925e+00   1.8398924e+00
   1.0543511e-05   1.0009891e+00   1.0161739e+00   1.8777343e+00
   1.1195485e-05   1.0008811e+00   1.0143746e+00   1.7447678e+00
   1.1887775e-05   1.0007845e+00   1.0127721e+00   1.6025537e+00
   1.2622874e-05   1.0006982e+00   1.0113457e+00   1.4890490e+00
   1.3403429e-05   1.0006212e+00   1.0100765e+00   1.4018446e+00
   1.4232251e-05   1.0005524e+00   1.0089478e+00   1.3342261e+00
   1.5112324e-05   1.0004911e+00   1.0079443e+00   1.2808676e+00
   1.6046818e-05   1.0004365e+00   1.0070525e+00   1.2380344e+00
   1.7039098e-05   1.0003879e+00   1.0062600e+00   1.2031343e+00
   1.8092736e-05   1.0003446e+00   1.0055561e+00   1.1743394e+00
   1.9211529e-05   1.0003061e+00   1.0049309e+00   1.1503316e+00
   2.0399503e-05   1.0002718e+00   1.0043757e+00   1.1301393e+00
   2.1660938e-05   1.0002414e+00   1.0038828e+00   1.1130310e+00
   2.3000376e-05   1.0002143e+00   1.0034452e+00   1.0984457e+00
   2.4422640e-05   1.0001902e+00   1.0030568e+00   1.0859459e+00
   2.5932851e-05   1.0001689e+00   1.0027121e+00   1.0751853e+00
   2.7536449e-05   1.0001499e+00   1.0024061e+00   1.0658866e+00
   2.9239208e-05   1.0001330e+00   1.0021346e+00   1.0578246e+00
   3.1047260e-05   1.0001180e+00   1.0018936e+00   1.0508150e+00
   3.2967115e-05   1.0001047e+00   1.0016798e+00   1.0447054e+00
   3.5005688e-05   1.0000929e+00   1.0014902e+00   1.0393690e+00
   3.7170319e-05   1.0000825e+00   1.0013219e+00   1.0346992e+00
   3.9468803e-05   1.0000732e+00   1.0011726e+00   1.0306062e+00
   4.1909417e-05   1.0000649e+00   1.0010401e+00   1.0270136e+00
   4.4500951e-05   1.0000576e+00   1.0009226e+00   1.0238564e+00
   4.7252736e-05   1.0000511e+00   1.0008183e+00   1.0210788e+00
   5.0174682e-05   1.0000453e+00   1.0007259e+00   1.0186328e+00
   5.3277311e-05   1.0000402e+00   1.0006438e+00   1.0164771e+00
   5.6571796e-05   1.0000357e+00   1.0005711e+00   1.0145758e+00
   6.0070001e-05   1.0000316e+00   1.0005065e+00   1.0128977e+00
   6.3784522e-05   1.0000281e+00   1.0004493e+00   1.0114159e+00
   6.7728736e-05   1.0000249e+00   1.0003985e+00   1.0101067e+00
   7.1916848e-05   1.0000221e+00   1.0003534e+00   1.0089495e+00
   7.6363937e-05   1.0000196e+00   1.0003135e+00   1.0079263e+00
   8.1086019e-05   1.0000174e+00   1.0002780e+00   1.0070212e+00
   8.6100099e-05   1.0000154e+00   1.0002466e+00   1.0062203e+00
   9.1424231e-05   1.0000137e+00   1.0002187e+00   1.0055115e+00
   9.7077590e-05   1.0000121e+00   1.0001940e+00   1.0048840e+00
   1.0308053e-04   1.0000108e+00   1.0001721e+00   1.0043284e+00
   1.0945468e-04   1.0000095e+00   1.0001526e+00   1.0038363e+00
   1.1622298e-04   1.0000085e+00   1.0001354e+00   1.0034004e+00
   1.2340980e-04   1.0000075e+00   1.0001201e+00   1.0030143e+00
   1.3104104e-04   1.0000067e+00   1.0001065e+00   1.0026722e+00
   1.3914417e-04   1.0000059e+00   1.0000944e+00   1.0023690e+00
   1.4774836e-04   1.0000052e+00   1.0000838e+00   1.0021003e+00
   1.5688461e-04   1.0000046e+00   1.0000743e+00   1.0018622e+00
   1.6658581e-04   1.0000041e+00   1.0000659e+00   1.0016511e+00
   1.7688690e-04   1.0000037e+00   1.0000584e+00   1.0014640e+00
   1.8782498e-04   1.0000032e+00   1.0000518e+00   1.0012982e+00
   1.9943943e-04   1.0000029e+00   1.0000460e+00   1.0011512e+00
   2.1177207e-04   1.0000025e+00   1.0000408e+00   1.0010208e+00
   2.2486732e-04   1.0000023e+00   1.0000362e+00   1.0009052e+00
   2.3877234e-04   1.0000020e+00   1.0000321e+00   1.0008027e+00
   2.5353720e-04   1.0000018e+00   1.0000284e+00   1.0007119e+00
   2.6921506e-04   1.0000016e+00   1.0000252e+00   1.0006313e+00
   2.8586239e-04   1.0000014e+00   1.0000224e+00   1.0005599e+00
   3.0353914e-04   1.0000012e+00   1.0000198e+00   1.0004965e+00
   3.2230895e-04   1.0000011e+00   1.0000176e+00   1.0004403e+00
   3.4223942e-04   1.0000010e+00   1.0000156e+00   1.0003905e+00
   3.6340233e-04   1.0000009e+00   1.0000138e+00   1.0003463e+00
   3.8587387e-04   1.0000008e+00   1.0000123e+00   1.0003072e+00
   4.0973498e-04   1.0000007e+00   1.0000109e+00   1.0002724e+00
   4.3507158e-04   1.0000006e+00   1.0000097e+00   1.0002416e+00
   4.6197490e-04   1.0000005e+00   1.0000086e+00   1.0002143e+00
   4.9054183e-04   1.0000005e+00   1.0000076e+00   1.0001900e+00
   5.2087524e-04   1.0000004e+00   1.0000067e+00   1.0001685e+00
   5.5308437e-04   1.0000004e+00   1.0000060e+00   1.0001495e+00
   5.8728520e-04   1.0000003e+00   1.0000053e+00   1.0001326e+00
   6.2360089e-04   1.0000003e+00   1.0000047e+00   1.0001176e+00
   6.6216221e-04   1.0000003e+00   1.0000042e+00   1.0001043e+00
   7.0310804e-04   1.0000002e+00   1.0000037e+00   1.0000925e+00
   7.4658581e-04   1.0000002e+00   1.0000033e+00   1.0000820e+00
   7.9275210e-04   1.0000002e+00   1.0000029e+00   1.0000727e+00
   8.4177315e-04   1.0000002e+00   1.0000026e+00   1.0000645e+00
   8.9382549e-04   1.0000001e+00   1.0000023e+00   1.0000572e+00
   9.4909657e-04   1.0000001e+00   1.0000020e+00   1.0000508e+00
   1.0077854e-03   1.0000001e+00   1.0000018e+00   1.0000450e+00
   1.0701034e-03   1.0000001e+00   1.0000016e+00   1.0000399e+00
   1.1362749e-03   1.0000001e+00   1.0000014e+00   1.0000354e+00
   1.2065382e-03   1.0000001e+00   1.0000013e+00   1.0000314e+00
   1.2811464e-03   1.0000001e+00   1.0000011e+00   1.0000279e+00
   1.3603680e-03   1.0000001e+00   1.0000010e+00   1.0000247e+00
   1.4444885e-03   1.0000001e+00   1.0000009e+00   1.0000219e+00
   1.5338107e-03   1.0000000e+00   1.0000008e+00   1.0000194e+00
   1.6286562e-03   1.0000000e+00   1.0000007e+00   1.0000172e+00
   1.7293667e-03   1.0000000e+00   1.0000006e+00   1.0000153e+00
   1.8363048e-03   1.0000000e+00   1.0000005e+00   1.0000136e+00
   1.9498555e-03   1.0000000e+00   1.0000005e+00   1.0000120e+00
   2.0704279e-03   1.0000000e+00   1.0000004e+00   1.0000107e+00
   2.1984560e-03   1.0000000e+00   1.0000004e+00   1.0000095e+00
   2.3344009e-03   1.0000000e+00   1.0000003e+00   1.0000084e+00
   2.4787522e-03   1.0000000e+00   1.0000003e+00   1.0000074e+00
   2.6320297e-03   1.0000000e+00   1.0000003e+00   1.0000066e+00
   2.7947853e-03   1.0000000e+00   1.0000002e+00   1.0000059e+00
   2.9676051e-03   1.0000000e+00   1.0000002e+00   1.0000052e+00
   3.1511116e-03   1.0000000e+00   1.0000002e+00   1.0000046e+00
   3.3459655e-03   1.0000000e+00   1.0000002e+00   1.0000041e+00
   3.5528684e-03   1.0000000e+00   1.0000001e+00   1.0000036e+00
   3.7725655e-03   1.0000000e+00   1.0000001e+00   1.0000032e+00
   4.0058479e-03   1.0000000e+00   1.0000001e+00   1.0000028e+00
   4.2535557e-03   1.0000000e+00   1.0000001e+00   1.0000025e+00
   4.5165809e-03   1.0000000e+00   1.0000001e+00   1.0000022e+00
   4.7958707e-03   1.0000000e+00   1.0000001e+00   1.0000020e+00
   5.0924308e-03   1.0000000e+00   1.0000001e+00   1.0000018e+00
   5.4073291e-03   1.0000000e+00   1.0000001e+00   1.0000016e+00
   5.7416997e-03   1.0000000e+00   1.0000001e+00   1.0000014e+00
   6.0967466e-03   1.0000000e+00   1.0000000e+00   1.0000012e+00
   6.4737483e-03   1.0000000e+00   1.0000000e+00   1.0000011e+00
   6.8740626e-03   1.0000000e+00   1.0000000e+00   1.0000010e+00
   7.2991308e-03   1.0000000e+00   1.0000000e+00   1.0000009e+00
   7.7504839e-03   1.0000000e+00   1.0000000e+00   1.0000008e+00
   8.2297470e-03   1.0000000e+00   1.0000000e+00   1.0000007e+00
   8.7386462e-03   1.0000000e+00   1.0000000e+00   1.0000006e+00
   9.2790139e-03   1.0000000e+00   1.0000000e+00   1.0000005e+00
   9.8527961e-03   1.0000000e+00   1.0000000e+00   1.0000005e+00
   1.0462059e-02   1.0000000e+00   1.0000000e+00   1.0000004e+00
   1.1108997e-02   1.0000000e+00   1.0000000e+00   1.0000004e+00
   1.1795939e-02   1.0000000e+00   1.0000000e+00   1.0000003e+00
   1.2525359e-02   1.0000000e+00   1.0000000e+00   1.0000003e+00
   1.3299884e-02   1.0000000e+00   1.0000000e+00   1.0000003e+00
   1.4122302e-02   1.0000000e+00   1.0000000e+00   1.0000002e+00
   1.4995577e-02   1.0000000e+00   1.0000000e+00   1.0000002e+00
   1.5922852e-02   1.0000000e+00   1.0000000e+00   1.0000002e+00
   1.6907466e-02   1.0000000e+00   1.0000000e+00   1.0000002e+00
   1.7952965e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   1.9063114e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.0241911e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.1493601e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.2822691e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.4233968e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.5732513e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.7323722e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   2.9013327e-02   1.0000000e+00   1.0000000e+00   1.0000001e+00
   3.0807411e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2712435e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4735259e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6883167e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9163895e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1585655e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4157168e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.6887695e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9787068e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2865729e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.6134763e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9605943e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3291768e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7205513e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.1361270e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5774004e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0459607e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5434951e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0717953e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.6327638e-02   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0228421e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0860911e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1532512e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2245643e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3002871e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3806924e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4660696e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5567263e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6529889e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7552040e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8637398e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9789870e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1013607e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2313016e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3692776e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5157855e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6713530e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8365403e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0119421e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1981902e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3959553e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6059494e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.8289289e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0656966e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.3171052e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5840601e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8675226e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.1685133e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4881164e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8274825e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1878339e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5704682e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.9767633e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.4081822e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.8662786e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.3527021e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.8692044e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.4176453e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0618365e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1274969e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1972174e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2712492e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3498588e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4333294e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5219616e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6160744e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7160069e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8221188e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9347923e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0544332e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1814723e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3163670e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4596031e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6116965e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7731948e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9446796e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1267684e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00

==> rho.txt <==
   4.9820972e-10   9.9999972e-01   7.7973184e-01   1.6620667e-01   5.8234677e-03
   5.2901729e-10   9.9999969e-01   7.7973182e-01   1.6620667e-01   5.8234677e-03
   5.6172989e-10   9.9999965e-01   7.7973180e-01   1.6620667e-01   5.8234677e-03
   5.9646533e-10   9.9999960e-01   7.7973178e-01   1.6620667e-01   5.8234677e-03
   6.3334869e-10   9.9999955e-01   7.7973176e-01   1.6620667e-01   5.8234677e-03
   6.7251278e-10   9.9999950e-01   7.7973173e-01   1.6620667e-01   5.8234677e-03
   7.1409865e-10   9.9999943e-01   7.7973171e-01   1.6620667e-01   5.8234677e-03
   7.5825604e-10   9.9999936e-01   7.7973167e-01   1.6620667e-01   5.8234677e-03
   8.0514398e-10   9.9999928e-01   7.7973164e-01   1.6620667e-01   5.8234677e-03
   8.5493130e-10   9.9999919e-01   7.7973159e-01   1.6620667e-01   5.8234677e-03
   9.0779730e-10   9.9999908e-01   7.7973155e-01   1.6620667e-01   5.8234677e-03
   9.6393235e-10   9.9999896e-01   7.7973150e-01   1.6620667e-01   5.8234677e-03
   1.0235386e-09   9.9999883e-01   7.7973144e-01   1.6620667e-01   5.8234677e-03
   1.0868307e-09   9.9999868e-01   7.7973137e-01   1.6620667e-01   5.8234677e-03
   1.1540365e-09   9.9999852e-01   7.7973129e-01   1.6620668e-01   5.8234677e-03
   1.2253982e-09   9.9999833e-01   7.7973121e-01   1.6620668e-01   5.8234677e-03
   1.3011726e-09   9.9999811e-01   7.7973111e-01   1.6620668e-01   5.8234677e-03
   1.3816326e-09   9.9999787e-01   7.7973101e-01   1.6620668e-01   5.8234677e-03
   1.4670680e-09   9.9999760e-01   7.7973088e-01   1.6620668e-01   5.8234677e-03
   1.5577864e-09   9.9999729e-01   7.7973075e-01   1.6620668e-01   5.8234677e-03
   1.6541145e-09   9.9999695e-01   7.7973059e-01   1.6620668e-01   5.8234677e-03
   1.7563993e-09   9.9999656e-01   7.7973042e-01   1.6620668e-01   5.8234677e-03
   1.8650089e-09   9.9999612e-01   7.7973022e-01   1.6620669e-01   5.8234678e-03
   1.9803346e-09   9.9999563e-01   7.7973000e-01   1.6620669e-01   5.8234678e-03
   2.1027917e-09   9.9999507e-01   7.7972975e-01   1.6620669e-01   5.8234678e-03
   2.2328211e-09   9.9999444e-01   7.7972947e-01   1.6620669e-01   5.8234678e-03
   2.3708910e-09   9.9999373e-01   7.7972915e-01   1.6620670e-01   5.8234678e-03
   2.5174987e-09   9.9999293e-01   7.7972879e-01   1.6620670e-01   5.8234678e-03
   2.6731721e-09   9.9999203e-01   7.7972839e-01   1.6620670e-01   5.8234678e-03
   2.8384719e-09   9.9999102e-01   7.7972794e-01   1.6620671e-01   5.8234679e-03
   3.0139932e-09   9.9998987e-01   7.7972742e-01   1.6620671e-01   5.8234679e-03
   3.2003681e-09   9.9998858e-01   7.7972684e-01   1.6620672e-01   5.8234679e-03
   3.3982678e-09   9.9998712e-01   7.7972619e-01   1.6620672e-01   5.8234680e-03
   3.6084050e-09   9.9998548e-01   7.7972546e-01   1.6620673e-01   5.8234680e-03
   3.8315363e-09   9.9998363e-01   7.7972463e-01   1.6620674e-01   5.8234680e-03
   4.0684652e-09   9.9998154e-01   7.7972369e-01   1.6620675e-01   5.8234681e-03
   4.3200451e-09   9.9997919e-01   7.7972264e-01   1.6620676e-01   5.8234681e-03
   4.5871817e-09   9.9997654e-01   7.7972145e-01   1.6620677e-01   5.8234682e-03
   4.8708372e-09   9.9997355e-01   7.7972011e-01   1.6620678e-01   5.8234683e-03
   5.1720330e-09   9.9997017e-01   7.7971860e-01   1.6620680e-01   5.8234683e-03
   5.4918536e-09   9.9996637e-01   7.7971690e-01   1.6620681e-01   5.8234684e-03
   5.8314509e-09   9.9996208e-01   7.7971498e-01   1.6620683e-01   5.8234685e-03
   6.1920477e-09   9.9995725e-01   7.7971281e-01   1.6620685e-01   5.8234686e-03
   6.5749425e-09   9.9995180e-01   7.7971037e-01   1.6620687e-01   5.8234688e-03
   6.9815143e-09   9.9994566e-01   7.7970762e-01   1.6620690e-01   5.8234689e-03
   7.4132270e-09   9.9993873e-01   7.7970452e-01   1.6620693e-01   5.8234691e-03
   7.8716354e-09   9.9993092e-01   7.7970102e-01   1.6620696e-01   5.8234692e-03
   8.3583901e-09   9.9992211e-01   7.7969707e-01   1.6620700e-01   5.8234694e-03
   8.8752441e-09   9.9991218e-01   7.7969262e-01   1.6620704e-01   5.8234697e-03
   9.4240585e-09   9.9990098e-01   7.7968761e-01   1.6620709e-01   5.8234699e-03
   1.0006810e-08   9.9988836e-01   7.7968196e-01   1.6620714e-01   5.8234702e-03
   1.0625596e-08   9.9987413e-01   7.7967558e-01   1.6620720e-01   5.8234705e-03
   1.1282646e-08   9.9985808e-01   7.7966839e-01   1.6620727e-01   5.8234709e-03
   1.1980326e-08   9.9983999e-01   7.7966029e-01   1.6620735e-01   5.8234713e-03
   1.2721148e-08   9.9981959e-01   7.7965115e-01   1.6620744e-01   5.8234718e-03
   1.3507780e-08   9.9979660e-01   7.7964085e-01   1.6620753e-01   5.8234723e-03
   1.4343055e-08   9.9977067e-01   7.7962923e-01   1.6620764e-01   5.8234729e-03
   1.5229980e-08   9.9974144e-01   7.7961614e-01   1.6620777e-01   5.8234736e-03
   1.6171749e-08   9.9970848e-01   7.7960137e-01   1.6620791e-01   5.8234743e-03
   1.7171754e-08   9.9967132e-01   7.7958472e-01   1.6620807e-01   5.8234752e-03
   1.8233596e-08   9.9962943e-01   7.7956595e-01   1.6620825e-01   5.8234761e-03
   1.9361099e-08   9.9958221e-01   7.7954479e-01   1.6620845e-01   5.8234772e-03
   2.0558322e-08   9.9952896e-01   7.7952093e-01   1.6620867e-01   5.8234784e-03
   2.1829578e-08   9.9946894e-01   7.7949403e-01   1.6620893e-01   5.8234798e-03
   2.3179444e-08   9.9940127e-01   7.7946370e-01   1.6620922e-01   5.8234813e-03
   2.4612780e-08   9.9932498e-01   7.7942950e-01   1.6620954e-01   5.8234831e-03
   2.6134750e-08   9.9923898e-01   7.7939095e-01   1.6620991e-01   5.8234851e-03
   2.7750832e-08   9.9914203e-01   7.7934749e-01   1.6621032e-01   5.8234873e-03
   2.9466848e-08   9.9903274e-01   7.7929848e-01   1.6621079e-01   5.8234898e-03
   3.1288976e-08   9.9890954e-01   7.7924324e-01   1.6621131e-01   5.8234926e-03
   3.3223778e-08   9.9877068e-01   7.7918095e-01   1.6621190e-01   5.8234958e-03
   3.5278222e-08   9.9861415e-01   7.7911073e-01   1.6621257e-01   5.8234994e-03
   3.7459706e-08   9.9843772e-01   7.7903156e-01   1.6621332e-01   5.8235034e-03
   3.9776084e-08   9.9823886e-01   7.7894232e-01   1.6621417e-01   5.8235079e-03
   4.2235700e-08   9.9801475e-01   7.7884170e-01   1.6621513e-01   5.8235131e-03
   4.4847410e-08   9.9776217e-01   7.7872828e-01   1.6621621e-01   5.8235189e-03
   4.7620619e-08   9.9747754e-01   7.7860042e-01   1.6621742e-01   5.8235254e-03
   5.0565313e-08   9.9715680e-01   7.7845629e-01   1.6621879e-01   5.8235328e-03
   5.3692098e-08   9.9679540e-01   7.7829381e-01   1.6622034e-01   5.8235411e-03
   5.7012232e-08   9.9638823e-01   7.7811067e-01   1.6622208e-01   5.8235504e-03
   6.0537671e-08   9.9592951e-01   7.7790423e-01   1.6622404e-01   5.8235610e-03
   6.4281112e-08   9.9541280e-01   7.7767155e-01   1.6622625e-01   5.8235729e-03
   6.8256034e-08   9.9483081e-01   7.7740930e-01   1.6622875e-01   5.8235863e-03
   7.2476751e-08   9.9417540e-01   7.7711373e-01   1.6623156e-01   5.8236014e-03
   7.6958463e-08   9.9343740e-01   7.7678063e-01   1.6623473e-01   5.8236185e-03
   8.1717309e-08   9.9260656e-01   7.7640525e-01   1.6623830e-01   5.8236377e-03
   8.6770425e-08   9.9167137e-01   7.7598226e-01   1.6624233e-01   5.8236594e-03
   9.2136008e-08   9.9061894e-01   7.7550566e-01   1.6624687e-01   5.8236838e-03
   9.7833381e-08   9.8943488e-01   7.7496869e-01   1.6625198e-01   5.8237114e-03
   1.0388306e-07   9.8810306e-01   7.7436377e-01   1.6625774e-01   5.8237424e-03
   1.1030683e-07   9.8660552e-01   7.7368236e-01   1.6626424e-01   5.8237775e-03
   1.1712782e-07   9.8492220e-01   7.7291490e-01   1.6627155e-01   5.8238170e-03
   1.2437060e-07   9.8303078e-01   7.7205064e-01   1.6627980e-01   5.8238615e-03
   1.3206125e-07   9.8090646e-01   7.7107752e-01   1.6628909e-01   5.8239118e-03
   1.4022746e-07   9.7852172e-01   7.6998201e-01   1.6629955e-01   5.8239684e-03
   1.4889864e-07   9.7584609e-01   7.6874899e-01   1.6631133e-01   5.8240322e-03
   1.5810602e-07   9.7284593e-01   7.6736149e-01   1.6632460e-01   5.8241042e-03
   1.6788275e-07   9.6948417e-01   7.6580057e-01   1.6633954e-01   5.8241854e-03
   1.7826404e-07   9.6572013e-01   7.6404507e-01   1.6635635e-01   5.8242769e-03
   1.8928728e-07   9.6150931e-01   7.6207139e-01   1.6637528e-01   5.8243801e-03
   2.0099215e-07   9.5680320e-01   7.5985324e-01   1.6639658e-01   5.8244965e-03
   2.1342081e-07   9.5154923e-01   7.5736140e-01   1.6642054e-01   5.8246277e-03
   2.2661801e-07   9.4569067e-01   7.5456348e-01   1.6644748e-01   5.8247756e-03
   2.4063129e-07   9.3916671e-01   7.5142360e-01   1.6647777e-01   5.8249425e-03
   2.5551110e-07   9.3191264e-01   7.4790219e-01   1.6651181e-01   5.8251306e-03
   2.7131102e-07   9.2386018e-01   7.4395572e-01   1.6655004e-01   5.8253427e-03
   2.8808796e-07   9.1493798e-01   7.3953649e-01   1.6659296e-01   5.8255819e-03
   3.0590232e-07   9.0507235e-01   7.3459248e-01   1.6664111e-01   5.8258516e-03
   3.2481826e-07   8.9418828e-01   7.2906724e-01   1.6669510e-01   5.8261558e-03
   3.4490390e-07   8.8221071e-01   7.2289995e-01   1.6675558e-01   5.8264987e-03
   3.6623157e-07   8.6906614e-01   7.1602553e-01   1.6682326e-01   5.8268855e-03
   3.8887807e-07   8.5468460e-01   7.0837502e-01   1.6689893e-01   5.8273217e-03
   4.1292494e-07   8.3900195e-01   6.9987619e-01   1.6698341e-01   5.8278136e-03
   4.3845879e-07   8.2196250e-01   6.9045444e-01   1.6707758e-01   5.8283684e-03
   4.6557157e-07   8.0352196e-01   6.8003410e-01   1.6718237e-01   5.8289940e-03
   4.9436091e-07   7.8365054e-01   6.6854020e-01   1.6729872e-01   5.8296997e-03
   5.2493048e-07   7.6233619e-01   6.5590069e-01   1.6742757e-01   5.8304957e-03
   5.5739037e-07   7.3958777e-01   6.4204934e-01   1.6756981e-01   5.8313935e-03
   5.9185746e-07   7.1543791e-01   6.2692913e-01   1.6772623e-01   5.8324063e-03
   6.2845589e-07   6.8994545e-01   6.1049627e-01   1.6789742e-01   5.8335487e-03
   6.6731743e-07   6.6319711e-01   5.9272459e-01   1.6808367e-01   5.8348377e-03
   7.0858203e-07   6.3530825e-01   5.7361022e-01   1.6828474e-01   5.8362919e-03
   7.5239830e-07   6.0642246e-01   5.5317625e-01   1.6849969e-01   5.8379328e-03
   7.9892401e-07   5.7670984e-01   5.3147684e-01   1.6872647e-01   5.8397846e-03
   8.4832671e-07   5.4636392e-01   5.0860040e-01   1.6896145e-01   5.8418744e-03
   9.0078431e-07   5.1559735e-01   4.8467121e-01   1.6919873e-01   5.8442333e-03
   9.5648570e-07   4.8463634e-01   4.5984913e-01   1.6942920e-01   5.8468962e-03
   1.0156315e-06   4.5371434e-01   4.3432683e-01   1.6963919e-01   5.8499029e-03
   1.0784346e-06   4.2306513e-01   4.0832459e-01   1.6980861e-01   5.8532983e-03
   1.1451213e-06   3.9291592e-01   3.8208282e-01   1.6990848e-01   5.8571333e-03
   1.2159316e-06   3.6348070e-01   3.5585273e-01   1.6989743e-01   5.8614661e-03
   1.2911206e-06   3.3495441e-01   3.2988607e-01   1.6971732e-01   5.8663623e-03
   1.3709591e-06   3.0750813e-01   3.0442477e-01   1.6928759e-01   5.8718970e-03
   1.4557345e-06   2.8128565e-01   2.7969146e-01   1.6849887e-01   5.8781555e-03
   1.5457521e-06   2.5640133e-01   2.5588167e-01   1.6720682e-01   5.8852350e-03
   1.6413360e-06   2.3293946e-01   2.3315834e-01   1.6522881e-01   5.8932467e-03
   1.7428306e-06   2.1095485e-01   2.1164868e-01   1.6234812e-01   5.9023177e-03
   1.8506012e-06   1.9047449e-01   1.9144352e-01   1.5833258e-01   5.9125937e-03
   1.9650360e-06   1.7150012e-01   1.7259857e-01   1.5297398e-01   5.9242419e-03
   2.0865470e-06   1.5401134e-01   1.5513747e-01   1.4614764e-01   5.9374550e-03
   2.2155719e-06   1.3796905e-01   1.3905574e-01   1.3787560e-01   5.9524550e-03
   2.3525752e-06   1.2331902e-01   1.2432545e-01   1.2836217e-01   5.9694991e-03
   2.4980503e-06   1.0999537e-01   1.1089989e-01   1.1797355e-01   5.9888861e-03
   2.6525211e-06   9.7923835e-02   9.8718261e-02   1.0716314e-01   6.0109638e-03
   2.8165439e-06   8.7024661e-02   8.7709756e-02   9.6377352e-02   6.0361397e-03
   2.9907092e-06   7.7215185e-02   7.7797279e-02   8.5982982e-02   6.0648928e-03
   3.1756444e-06   6.8411964e-02   6.8900493e-02   7.6235193e-02   6.0977894e-03
   3.3720152e-06   6.0532517e-02   6.0938309e-02   6.7280578e-02   6.1355029e-03
   3.5805290e-06   5.3496694e-02   5.3830822e-02   5.9178819e-02   6.1788395e-03
   3.8019366e-06   4.7227698e-02   4.7500766e-02   5.1928835e-02   6.2287718e-03
   4.0370352e-06   4.1652809e-02   4.1874543e-02   4.5491665e-02   6.2864832e-03
   4.2866715e-06   3.6703855e-02   3.6882906e-02   3.9807597e-02   6.3534274e-03
   4.5517445e-06   3.2317479e-02   3.2461365e-02   3.4807763e-02   6.4314098e-03
   4.8332086e-06   2.8435227e-02   2.8550370e-02   3.0421425e-02   6.5227004e-03
   5.1320776e-06   2.5003522e-02   2.5095324e-02   2.6580230e-02   6.6301938e-03
   5.4494275e-06   2.1973524e-02   2.2046482e-02   2.3220467e-02   6.7576393e-03
   5.7864013e-06   1.9300930e-02   1.9358749e-02   2.0284091e-02   6.9099811e-03
   6.1442124e-06   1.6945728e-02   1.6991435e-02   1.7718994e-02   7.0938701e-03
   6.5241492e-06   1.4871910e-02   1.4907964e-02   1.5478857e-02   7.3184501e-03
   6.9275801e-06   1.3047182e-02   1.3075567e-02   1.3522782e-02   7.5965787e-03
   7.3559577e-06   1.1442663e-02   1.1464972e-02   1.1814818e-02   7.9466904e-03
   7.8108247e-06   1.0032591e-02   1.0050099e-02   1.0323459e-02   8.3953282e-03
   8.2938192e-06   8.7940387e-03   8.8077609e-03   9.0211475e-03   8.9785750e-03
   8.8066803e-06   7.7066394e-03   7.7173817e-03   7.8838160e-03   9.7290472e-03
   9.3512550e-06   6.7523349e-03   6.7607358e-03   6.8904579e-03   1.0569919e-02
   9.9295043e-06   5.9151379e-03   5.9217018e-03   6.0227493e-03   1.0883217e-02
   1.0543511e-05   5.1809141e-03   5.1860385e-03   5.2647094e-03   9.7283799e-03
   1.1195485e-05   4.5371822e-03   4.5411799e-03   4.6024025e-03   7.9163293e-03
   1.1887775e-05   3.9729329e-03   3.9760497e-03   4.0236757e-03   6.3668384e-03
   1.2622874e-05   3.4784641e-03   3.4808929e-03   3.5179296e-03   5.1796034e-03
   1.3403429e-05   3.0452332e-03   3.0471248e-03   3.0759185e-03   4.2689439e-03
   1.4232251e-05   2.6657239e-03   2.6671965e-03   2.6895762e-03   3.5566785e-03
   1.5112324e-05   2.3333272e-03   2.3344731e-03   2.3518639e-03   2.9886833e-03
   1.6046818e-05   2.0422355e-03   2.0431269e-03   2.0566383e-03   2.5283578e-03
   1.7039098e-05   1.7873479e-03   1.7880412e-03   1.7985368e-03   2.1504196e-03
   1.8092736e-05   1.5641863e-03   1.5647253e-03   1.5728771e-03   1.8368856e-03
   1.9211529e-05   1.3688210e-03   1.3692400e-03   1.3755706e-03   1.5745981e-03
   2.0399503e-05   1.1978048e-03   1.1981304e-03   1.2030461e-03   1.3536863e-03
   2.1660938e-05   1.0481145e-03   1.0483675e-03   1.0521842e-03   1.1665840e-03
   2.3000376e-05   9.1709982e-04   9.1729635e-04   9.2025945e-04   1.0073844e-03
   2.4422640e-05   8.0243771e-04   8.0259037e-04   8.0489061e-04   8.7140392e-04
   2.5932851e-05   7.0209259e-04   7.0221114e-04   7.0399670e-04   7.5487966e-04
   2.7536449e-05   6.1428102e-04   6.1437308e-04   6.1575903e-04   6.5475391e-04
   2.9239208e-05   5.3744078e-04   5.3751227e-04   5.3858798e-04   5.6851808e-04
   3.1047260e-05   4.7020365e-04   4.7025915e-04   4.7109404e-04   4.9409704e-04
   3.2967115e-05   4.1137145e-04   4.1141453e-04   4.1206248e-04   4.2976199e-04
   3.5005688e-05   3.5989506e-04   3.5992850e-04   3.6043135e-04   3.7406377e-04
   3.7170319e-05   3.1485597e-04   3.1488193e-04   3.1527216e-04   3.2578122e-04
   3.9468803e-05   2.7545010e-04   2.7547025e-04   2.7577308e-04   2.8388058e-04
   4.1909417e-05   2.4097360e-04   2.4098924e-04   2.4122423e-04   2.4748317e-04
   4.4500951e-05   2.1081039e-04   2.1082253e-04   2.1100488e-04   2.1583957e-04
   4.7252736e-05   1.8442129e-04   1.8443071e-04   1.8457221e-04   1.8830867e-04
   5.0174682e-05   1.6133440e-04   1.6134171e-04   1.6145150e-04   1.6434051e-04
   5.3277311e-05   1.4113675e-04   1.4114242e-04   1.4122762e-04   1.4346227e-04
   5.6571796e-05   1.2346697e-04   1.2347137e-04   1.2353748e-04   1.2526660e-04
   6.0070001e-05   1.0800884e-04   1.0801225e-04   1.0806355e-04   1.0940191e-04
   6.3784522e-05   9.4485652e-05   9.4488303e-05   9.4528101e-05   9.5564293e-05
   6.7728736e-05   8.2655302e-05   8.2657359e-05   8.2688239e-05   8.3490678e-05
   7.1916848e-05   7.2305952e-05   7.2307549e-05   7.2331508e-05   7.2953058e-05
   7.6363937e-05   6.3252258e-05   6.3253497e-05   6.3272086e-05   6.3753614e-05
   8.1086019e-05   5.5332058e-05   5.5333019e-05   5.5347442e-05   5.5720554e-05
   8.6100099e-05   4.8403475e-05   4.8404221e-05   4.8415412e-05   4.8704561e-05
   9.1424231e-05   4.2342386e-05   4.2342965e-05   4.2351648e-05   4.2575757e-05
   9.7077590e-05   3.7040196e-05   3.7040645e-05   3.7047382e-05   3.7221101e-05
   1.0308053e-04   3.2401901e-05   3.2402249e-05   3.2407476e-05   3.2542148e-05
   1.0945468e-04   2.8344385e-05   2.8344655e-05   2.8348711e-05   2.8453123e-05
   1.1622298e-04   2.4794937e-05   2.4795147e-05   2.4798293e-05   2.4879250e-05
   1.2340980e-04   2.1689945e-05   2.1690108e-05   2.1692549e-05   2.1755325e-05
   1.3104104e-04   1.8973762e-05   1.8973888e-05   1.8975782e-05   1.9024463e-05
   1.3914417e-04   1.6597705e-05   1.6597803e-05   1.6599272e-05   1.6637025e-05
   1.4774836e-04   1.4519186e-05   1.4519262e-05   1.4520402e-05   1.4549681e-05
   1.5688461e-04   1.2700949e-05   1.2701008e-05   1.2701893e-05   1.2724601e-05
   1.6658581e-04   1.1110403e-05   1.1110448e-05   1.1111135e-05   1.1128747e-05
   1.7688690e-04   9.7190354e-06   9.7190709e-06   9.7196034e-06   9.7332646e-06
   1.8782498e-04   8.5019063e-06   8.5019338e-06   8.5023470e-06   8.5129434e-06
   1.9943943e-04   7.4371966e-06   7.4372180e-06   7.4375385e-06   7.4457580e-06
   2.1177207e-04   6.5058199e-06   6.5058365e-06   6.5060852e-06   6.5124611e-06
   2.2486732e-04   5.6910796e-06   5.6910924e-06   5.6912854e-06   5.6962313e-06
   2.3877234e-04   4.9783696e-06   4.9783796e-06   4.9785293e-06   4.9823660e-06
   2.5353720e-04   4.3549132e-06   4.3549209e-06   4.3550370e-06   4.3580133e-06
   2.6921506e-04   3.8095331e-06   3.8095391e-06   3.8096292e-06   3.8119381e-06
   2.8586239e-04   3.3324520e-06   3.3324567e-06   3.3325266e-06   3.3343177e-06
   3.0353914e-04   2.9151169e-06   2.9151205e-06   2.9151747e-06   2.9165643e-06
   3.2230895e-04   2.5500457e-06   2.5500485e-06   2.5500906e-06   2.5511686e-06
   3.4223942e-04   2.2306934e-06   2.2306956e-06   2.2307283e-06   2.2315645e-06
   3.6340233e-04   1.9513346e-06   1.9513363e-06   1.9513617e-06   1.9520105e-06
   3.8587387e-04   1.7069609e-06   1.7069622e-06   1.7069818e-06   1.7074852e-06
   4.0973498e-04   1.4931909e-06   1.4931919e-06   1.4932072e-06   1.4935977e-06
   4.3507158e-04   1.3061921e-06   1.3061929e-06   1.3062047e-06   1.3065077e-06
   4.6197490e-04   1.1426119e-06   1.1426125e-06   1.1426217e-06   1.1428567e-06
   4.9054183e-04   9.9951750e-07   9.9951797e-07   9.9952509e-07   9.9970743e-07
   5.2087524e-04   8.7434338e-07   8.7434375e-07   8.7434927e-07   8.7449074e-07
   5.5308437e-04   7.6484534e-07   7.6484563e-07   7.6484992e-07   7.6495967e-07
   5.8728520e-04   6.6906021e-07   6.6906043e-07   6.6906376e-07   6.6914891e-07
   6.2360089e-04   5.8527067e-07   5.8527084e-07   5.8527342e-07   5.8533948e-07
   6.6216221e-04   5.1197446e-07   5.1197460e-07   5.1197660e-07   5.1202785e-07
   7.0310804e-04   4.4785747e-07   4.4785757e-07   4.4785913e-07   4.4789889e-07
   7.4658581e-04   3.9177014e-07   3.9177022e-07   3.9177143e-07   3.9180228e-07
   7.9275210e-04   3.4270688e-07   3.4270695e-07   3.4270788e-07   3.4273182e-07
   8.4177315e-04   2.9978805e-07   2.9978810e-07   2.9978882e-07   2.9980739e-07
   8.9382549e-04   2.6224414e-07   2.6224418e-07   2.6224474e-07   2.6225915e-07
   9.4909657e-04   2.2940203e-07   2.2940206e-07   2.2940250e-07   2.2941367e-07
   1.0077854e-03   2.0067290e-07   2.0067292e-07   2.0067326e-07   2.0068193e-07
   1.0701034e-03   1.7554165e-07   1.7554166e-07   1.7554193e-07   1.7554866e-07
   1.1362749e-03   1.5355771e-07   1.5355772e-07   1.5355792e-07   1.5356314e-07
   1.2065382e-03   1.3432692e-07   1.3432693e-07   1.3432709e-07   1.3433114e-07
   1.2811464e-03   1.1750450e-07   1.1750451e-07   1.1750463e-07   1.1750777e-07
   1.3603680e-03   1.0278883e-07   1.0278884e-07   1.0278893e-07   1.0279137e-07
   1.4444885e-03   8.9916077e-08   8.9916082e-08   8.9916156e-08   8.9918047e-08
   1.5338107e-03   7.8655442e-08   7.8655446e-08   7.8655503e-08   7.8656970e-08
   1.6286562e-03   6.8805031e-08   6.8805034e-08   6.8805079e-08   6.8806217e-08
   1.7293667e-03   6.0188236e-08   6.0188238e-08   6.0188273e-08   6.0189156e-08
   1.8363048e-03   5.2650565e-08   5.2650566e-08   5.2650593e-08   5.2651278e-08
   1.9498555e-03   4.6056873e-08   4.6056874e-08   4.6056895e-08   4.6057427e-08
   2.0704279e-03   4.0288942e-08   4.0288943e-08   4.0288959e-08   4.0289371e-08
   2.1984560e-03   3.5243357e-08   3.5243358e-08   3.5243370e-08   3.5243691e-08
   2.3344009e-03   3.0829656e-08   3.0829657e-08   3.0829666e-08   3.0829915e-08
   2.4787522e-03   2.6968705e-08   2.6968705e-08   2.6968713e-08   2.6968905e-08
   2.6320297e-03   2.3591280e-08   2.3591280e-08   2.3591286e-08   2.3591435e-08
   2.7947853e-03   2.0636826e-08   2.0636826e-08   2.0636831e-08   2.0636947e-08
   2.9676051e-03   1.8052373e-08   1.8052374e-08   1.8052377e-08   1.8052467e-08
   3.1511116e-03   1.5791585e-08   1.5791585e-08   1.5791588e-08   1.5791657e-08
   3.3459655e-03   1.3813926e-08   1.3813926e-08   1.3813928e-08   1.3813982e-08
   3.5528684e-03   1.2083939e-08   1.2083939e-08   1.2083941e-08   1.2083983e-08
   3.7725655e-03   1.0570607e-08   1.0570607e-08   1.0570608e-08   1.0570641e-08
   4.0058479e-03   9.2467970e-09   9.2467971e-09   9.2467981e-09   9.2468234e-09
   4.2535557e-03   8.0887745e-09   8.0887745e-09   8.0887753e-09   8.0887949e-09
   4.5165809e-03   7.0757768e-09   7.0757769e-09   7.0757775e-09   7.0757927e-09
   4.7958707e-03   6.1896420e-09   6.1896420e-09   6.1896425e-09   6.1896543e-09
   5.0924308e-03   5.4144822e-09   5.4144822e-09   5.4144826e-09   5.4144917e-09
   5.4073291e-03   4.7363995e-09   4.7363995e-09   4.7363998e-09   4.7364069e-09
   5.7416997e-03   4.1432366e-09   4.1432366e-09   4.1432368e-09   4.1432423e-09
   6.0967466e-03   3.6243583e-09   3.6243584e-09   3.6243585e-09   3.6243628e-09
   6.4737483e-03   3.1704618e-09   3.1704618e-09   3.1704620e-09   3.1704653e-09
   6.8740626e-03   2.7734091e-09   2.7734091e-09   2.7734092e-09   2.7734117e-09
   7.2991308e-03   2.4260812e-09   2.4260812e-09   2.4260813e-09   2.4260833e-09
   7.7504839e-03   2.1222509e-09   2.1222509e-09   2.1222510e-09   2.1222525e-09
   8.2297470e-03   1.8564708e-09   1.8564708e-09   1.8564709e-09   1.8564721e-09
   8.7386462e-03   1.6239757e-09   1.6239757e-09   1.6239757e-09   1.6239767e-09
   9.2790139e-03   1.4205971e-09   1.4205971e-09   1.4205971e-09   1.4205979e-09
   9.8527961e-03   1.2426886e-09   1.2426886e-09   1.2426887e-09   1.2426892e-09
   1.0462059e-02   1.0870605e-09   1.0870605e-09   1.0870605e-09   1.0870610e-09
   1.1108997e-02   9.5092250e-10   9.5092250e-10   9.5092251e-10   9.5092285e-10
   1.1795939e-02   8.3183372e-10   8.3183372e-10   8.3183373e-10   8.3183399e-10
   1.2525359e-02   7.2765902e-10   7.2765902e-10   7.2765903e-10   7.2765924e-10
   1.3299884e-02   6.3653065e-10   6.3653065e-10   6.3653065e-10   6.3653081e-10
   1.4122302e-02   5.5681473e-10   5.5681473e-10   5.5681474e-10   5.5681486e-10
   1.4995577e-02   4.8708204e-10   4.8708204e-10   4.8708204e-10   4.8708214e-10
   1.5922852e-02   4.2608232e-10   4.2608232e-10   4.2608232e-10   4.2608240e-10
   1.6907466e-02   3.7272190e-10   3.7272190e-10   3.7272190e-10   3.7272196e-10
   1.7952965e-02   3.2604407e-10   3.2604407e-10   3.2604408e-10   3.2604412e-10
   1.9063114e-02   2.8521194e-10   2.8521194e-10   2.8521195e-10   2.8521198e-10
   2.0241911e-02   2.4949343e-10   2.4949343e-10   2.4949343e-10   2.4949345e-10
   2.1493601e-02   2.1824812e-10   2.1824812e-10   2.1824812e-10   2.1824814e-10
   2.2822691e-02   1.9091581e-10   1.9091581e-10   1.9091582e-10   1.9091583e-10
   2.4233968e-02   1.6700647e-10   1.6700647e-10   1.6700647e-10   1.6700649e-10
   2.5732513e-02   1.4609142e-10   1.4609142e-10   1.4609142e-10   1.4609143e-10
   2.7323722e-02   1.2779566e-10   1.2779566e-10   1.2779566e-10   1.2779567e-10
   2.9013327e-02   1.1179117e-10   1.1179117e-10   1.1179117e-10   1.1179118e-10
   3.0807411e-02   9.7791002e-11   9.7791002e-11   9.7791002e-11   9.7791007e-11
   3.2712435e-02   8.5544146e-11   8.5544146e-11   8.5544146e-11   8.5544150e-11
   3.4735259e-02   7.4831025e-11   7.4831025e-11   7.4831025e-11   7.4831028e-11
   3.6883167e-02   6.5459562e-11   6.5459562e-11   6.5459562e-11   6.5459564e-11
   3.9163895e-02   5.7261733e-11   5.7261733e-11   5.7261733e-11   5.7261735e-11
   4.1585655e-02   5.0090560e-11   5.0090560e-11   5.0090560e-11   5.0090562e-11
   4.4157168e-02   4.3817469e-11   4.3817469e-11   4.3817469e-11   4.3817470e-11
   4.6887695e-02   3.8329988e-11   3.8329988e-11   3.8329988e-11   3.8329989e-11
   4.9787068e-02   3.3529732e-11   3.3529732e-11   3.3529732e-11   3.3529733e-11
   5.2865729e-02   2.9330636e-11   2.9330636e-11   2.9330636e-11   2.9330637e-11
   5.6134763e-02   2.5657414e-11   2.5657414e-11   2.5657414e-11   2.5657414e-11
   5.9605943e-02   2.2444208e-11   2.2444208e-11   2.2444208e-11   2.2444208e-11
   6.3291768e-02   1.9633407e-11   1.9633407e-11   1.9633407e-11   1.9633408e-11
   6.7205513e-02   1.7174618e-11   1.7174618e-11   1.7174618e-11   1.7174618e-11
   7.1361270e-02   1.5023754e-11   1.5023754e-11   1.5023754e-11   1.5023754e-11
   7.5774004e-02   1.3142254e-11   1.3142254e-11   1.3142254e-11   1.3142255e-11
   8.0459607e-02   1.1496384e-11   1.1496384e-11   1.1496384e-11   1.1496384e-11
   8.5434951e-02   1.0056635e-11   1.0056635e-11   1.0056635e-11   1.0056635e-11
   9.0717953e-02   8.7971919e-12   8.7971919e-12   8.7971919e-12   8.7971920e-12
   9.6327638e-02   7.6954756e-12   7.6954756e-12   7.6954756e-12   7.6954756e-12
   1.0228421e-01   6.7317327e-12   6.7317327e-12   6.7317327e-12   6.7317327e-12
   1.0860911e-01   5.8886842e-12   5.8886842e-12   5.8886842e-12   5.8886842e-12
   1.1532512e-01   5.1512148e-12   5.1512148e-12   5.1512148e-12   5.1512148e-12
   1.2245643e-01   4.5061024e-12   4.5061024e-12   4.5061024e-12   4.5061024e-12
   1.3002871e-01   3.9417807e-12   3.9417807e-12   3.9417807e-12   3.9417807e-12
   1.3806924e-01   3.4481318e-12   3.4481318e-12   3.4481318e-12   3.4481318e-12
   1.4660696e-01   3.0163050e-12   3.0163050e-12   3.0163050e-12   3.0163050e-12
   1.5567263e-01   2.6385580e-12   2.6385580e-12   2.6385580e-12   2.6385580e-12
   1.6529889e-01   2.3081182e-12   2.3081182e-12   2.3081182e-12   2.3081182e-12
   1.7552040e-01   2.0190610e-12   2.0190610e-12   2.0190610e-12   2.0190610e-12
   1.8637398e-01   1.7662039e-12   1.7662039e-12   1.7662039e-12   1.7662039e-12
   1.9789870e-01   1.5450134e-12   1.5450134e-12   1.5450134e-12   1.5450134e-12
   2.1013607e-01   1.3515236e-12   1.3515236e-12   1.3515236e-12   1.3515236e-12
   2.2313016e-01   1.1822656e-12   1.1822656e-12   1.1822656e-12   1.1822656e-12
   2.3692776e-01   1.0342045e-12   1.0342045e-12   1.0342045e-12   1.0342045e-12
   2.5157855e-01   9.0468594e-13   9.0468594e-13   9.0468594e-13   9.0468594e-13
   2.6713530e-01   7.9138759e-13   7.9138759e-13   7.9138759e-13   7.9138759e-13
   2.8365403e-01   6.9227817e-13   6.9227817e-13   6.9227817e-13   6.9227817e-13
   3.0119421e-01   6.0558071e-13   6.0558071e-13   6.0558071e-13   6.0558071e-13
   3.1981902e-01   5.2974081e-13   5.2974081e-13   5.2974081e-13   5.2974081e-13
   3.3959553e-01   4.6339872e-13   4.6339872e-13   4.6339872e-13   4.6339872e-13
   3.6059494e-01   4.0536498e-13   4.0536498e-13   4.0536498e-13   4.0536498e-13
   3.8289289e-01   3.5459910e-13   3.5459910e-13   3.5459910e-13   3.5459910e-13
   4.0656966e-01   3.1019088e-13   3.1019088e-13   3.1019088e-13   3.1019088e-13
   4.3171052e-01   2.7134413e-13   2.7134413e-13   2.7134413e-13   2.7134413e-13
   4.5840601e-01   2.3736234e-13   2.3736234e-13   2.3736234e-13   2.3736234e-13
   4.8675226e-01   2.0763627e-13   2.0763627e-13   2.0763627e-13   2.0763627e-13
   5.1685133e-01   1.8163294e-13   1.8163294e-13   1.8163294e-13   1.8163294e-13
   5.4881164e-01   1.5888614e-13   1.5888614e-13   1.5888614e-13   1.5888614e-13
   5.8274825e-01   1.3898804e-13   1.3898804e-13   1.3898804e-13   1.3898804e-13
   6.1878339e-01   1.2158187e-13   1.2158187e-13   1.2158187e-13   1.2158187e-13
   6.5704682e-01   1.0635556e-13   1.0635556e-13   1.0635556e-13   1.0635556e-13
   6.9767633e-01   9.3036124e-14   9.3036124e-14   9.3036124e-14   9.3036124e-14
   7.4081822e-01   8.1384745e-14   8.1384745e-14   8.1384745e-14   8.1384745e-14
   7.8662786e-01   7.1192527e-14   7.1192527e-14   7.1192527e-14   7.1192527e-14
   8.3527021e-01   6.2276731e-14   6.2276731e-14   6.2276731e-14   6.2276731e-14
   8.8692044e-01   5.4477504e-14   5.4477504e-14   5.4477504e-14   5.4477504e-14
   9.4176453e-01   4.7655014e-14   4.7655014e-14   4.7655014e-14   4.7655014e-14
   1.0000000e+00   4.1686938e-14   4.1686938e-14   4.1686938e-14   4.1686938e-14
   1.0618365e+00   3.6466275e-14   3.6466275e-14   3.6466275e-14   3.6466275e-14
   1.1274969e+00   3.1899421e-14   3.1899421e-14   3.1899421e-14   3.1899421e-14
   1.1972174e+00   2.7904497e-14   2.7904497e-14   2.7904497e-14   2.7904497e-14
   1.2712492e+00   2.4409877e-14   2.4409877e-14   2.4409877e-14   2.4409877e-14
   1.3498588e+00   2.1352906e-14   2.1352906e-14   2.1352906e-14   2.1352906e-14
   1.4333294e+00   1.8678775e-14   1.8678775e-14   1.8678775e-14   1.8678775e-14
   1.5219616e+00   1.6339539e-14   1.6339539e-14   1.6339539e-14   1.6339539e-14
   1.6160744e+00   1.4293256e-14   1.4293256e-14   1.4293256e-14   1.4293256e-14
   1.7160069e+00   1.2503240e-14   1.2503241e-14   1.2503241e-14   1.2503240e-14
   1.8221188e+00   1.0937397e-14   1.0937397e-14   1.0937397e-14   1.0937397e-14
   1.9347923e+00   9.5676522e-15   9.5676522e-15   9.5676522e-15   9.5676522e-15
   2.0544332e+00   8.3694473e-15   8.3694473e-15   8.3694473e-15   8.3694473e-15
   2.1814723e+00   7.3212996e-15   7.3212996e-15   7.3212996e-15   7.3212996e-15
   2.3163670e+00   6.4044166e-15   6.4044166e-15   6.4044166e-15   6.4044166e-15
   2.4596031e+00   5.6023595e-15   5.6023595e-15   5.6023595e-15   5.6023595e-15
   2.6116965e+00   4.9007480e-15   4.9007480e-15   4.9007480e-15   4.9007480e-15
